Brief research of traditional and AI-based models for IMD2 cancellation

Due to the limited isolation of duplexer's stopband transceivers operating in frequency division duplex (FDD) encounter a leakage of the transmitted signal onto the receiving path. Leakage signal with the combination of the second-order nonlinearity of the low noise amplifier (LNA) and receiver down-conversion mixer may lead to second-order intermodulation distortion (IMD2) generation thus greatly reducing the receiver sensitivity. Cancellation of undesirable interferences based on adaptation of traditional models such as memoryless and memory polynomials, spline polynomial based Hammerstein and Wiener-Hammerstein models proved its efficiency in case of well-known nonlinearity nature. On the other hand, currently there is an intensive research in the field of nonlinearity detection by means of neural network (NN) structures. NN-based IMD cancellers are effective in the case of unknown interference content due to their high generalization ability. Therefore, NN approach can provide universal model, which is capable of IMD suppression even in case it is hard to separate intermodulation products generated by LNA, down-conversion mixer or even power amplifier in transmitter path. Nevertheless, such structures suffer from high complexity and can`t be implemented in hardware. Current paper presents low-complexity feed-forward NN-based model, which successfully competes with traditional architectures in terms of computational complexity. The testbench results demonstrate the acceptable performance of provided model, which can be equal to the polynomial nonlinear canceler's performance at a reduced computational cost. Current paper provides performance and required resources comparison of traditional memory polynomial-based scheme and NN-based model for IMD2 cancellation.

==> Figures/Data/lc_adam_20000_every_20.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -9.788610730004771554e+00
4.100000000000000000e+01 -9.887594124024253972e+00
6.100000000000000000e+01 -1.048926614212921926e+01
8.100000000000000000e+01 -1.089864596864398649e+01
1.010000000000000000e+02 -1.123482017065042093e+01
1.210000000000000000e+02 -1.156199760492878248e+01
1.410000000000000000e+02 -1.185430466472882571e+01
1.610000000000000000e+02 -1.215935401166126795e+01
1.810000000000000000e+02 -1.241931691427306106e+01
2.010000000000000000e+02 -1.265096613983883067e+01
2.210000000000000000e+02 -1.290241681819408726e+01
2.410000000000000000e+02 -1.308738760264079026e+01
2.610000000000000000e+02 -1.331690825995304550e+01
2.810000000000000000e+02 -1.383924125376458392e+01
3.010000000000000000e+02 -1.515010533609505572e+01
3.210000000000000000e+02 -1.814740557386922148e+01
3.410000000000000000e+02 -2.125282024750286780e+01
3.610000000000000000e+02 -2.149074790386538325e+01
3.810000000000000000e+02 -2.066533335460703569e+01
4.010000000000000000e+02 -2.130859467536256346e+01
4.210000000000000000e+02 -2.091996598125119533e+01
4.410000000000000000e+02 -2.081148644810302528e+01
4.610000000000000000e+02 -2.143084968237038979e+01
4.810000000000000000e+02 -2.058792647687471344e+01
5.010000000000000000e+02 -2.152007972501458966e+01
5.210000000000000000e+02 -2.070795409771526607e+01
5.410000000000000000e+02 -2.119667827053769216e+01
5.610000000000000000e+02 -2.118162893638368161e+01
5.810000000000000000e+02 -2.080646617212289584e+01
6.010000000000000000e+02 -2.154086992128785027e+01
6.210000000000000000e+02 -2.070766041866665930e+01
6.410000000000000000e+02 -2.146143333529666108e+01
6.610000000000000000e+02 -2.095252733035825798e+01
6.810000000000000000e+02 -2.110535809472807145e+01
7.010000000000000000e+02 -2.139931516966581171e+01
7.210000000000000000e+02 -2.080494246573093164e+01
7.410000000000000000e+02 -2.157271324397500578e+01
7.610000000000000000e+02 -2.086571748433525997e+01
7.810000000000000000e+02 -2.134917527437816887e+01
8.010000000000000000e+02 -2.121330638813548575e+01
8.210000000000000000e+02 -2.101714713602631690e+01
8.410000000000000000e+02 -2.154943373148574892e+01
8.610000000000000000e+02 -2.085450490856278094e+01
8.810000000000000000e+02 -2.151394757461864060e+01
9.010000000000000000e+02 -2.107807086555831688e+01
9.210000000000000000e+02 -2.120906992712748718e+01
9.410000000000000000e+02 -2.144752530408998936e+01
9.610000000000000000e+02 -2.097081652857671230e+01
9.810000000000000000e+02 -2.158992152054217684e+01
1.001000000000000000e+03 -2.098855935170703191e+01
1.021000000000000000e+03 -2.138674942711105942e+01
1.041000000000000000e+03 -2.132211907700673947e+01
1.061000000000000000e+03 -2.108652537026010521e+01
1.081000000000000000e+03 -2.158661147496878741e+01
1.101000000000000000e+03 -2.100899608685586983e+01
1.121000000000000000e+03 -2.151511857018963170e+01
1.141000000000000000e+03 -2.120978574786206750e+01
1.161000000000000000e+03 -2.124278559847780556e+01
1.181000000000000000e+03 -2.153271093793939528e+01
1.201000000000000000e+03 -2.104032996987776372e+01
1.221000000000000000e+03 -2.159132617835402002e+01
1.241000000000000000e+03 -2.116183511245290916e+01
1.261000000000000000e+03 -2.136925597644922448e+01
1.281000000000000000e+03 -2.146455100373115954e+01
1.301000000000000000e+03 -2.114520123034179022e+01
1.321000000000000000e+03 -2.162691891098880959e+01
1.341000000000000000e+03 -2.112399269215326569e+01
1.361000000000000000e+03 -2.148206489931457597e+01
1.381000000000000000e+03 -2.139727773149175505e+01
1.401000000000000000e+03 -2.122712461508196213e+01
1.421000000000000000e+03 -2.162759686677620863e+01
1.441000000000000000e+03 -2.115788297119076233e+01
1.461000000000000000e+03 -2.156944043686203827e+01
1.481000000000000000e+03 -2.133238279529904702e+01
1.501000000000000000e+03 -2.133933048289084411e+01
1.521000000000000000e+03 -2.159997816369528678e+01
1.541000000000000000e+03 -2.117674639167900352e+01
1.561000000000000000e+03 -2.162780643511282719e+01
1.581000000000000000e+03 -2.130249870457878103e+01
1.601000000000000000e+03 -2.142905973540357678e+01
1.621000000000000000e+03 -2.155922782834009865e+01
1.641000000000000000e+03 -2.125458209765525908e+01
1.661000000000000000e+03 -2.166356553572708421e+01
1.681000000000000000e+03 -2.126580066626889476e+01
1.701000000000000000e+03 -2.151962193289584491e+01
1.721000000000000000e+03 -2.150805464721028315e+01
1.741000000000000000e+03 -2.131096772025890829e+01
1.761000000000000000e+03 -2.167281626918535764e+01
1.781000000000000000e+03 -2.128469394446078056e+01
1.801000000000000000e+03 -2.159595332103942056e+01
1.821000000000000000e+03 -2.145150063250021333e+01
1.841000000000000000e+03 -2.140680953701231104e+01
1.861000000000000000e+03 -2.165627830623648009e+01
1.881000000000000000e+03 -2.129170850939417292e+01
1.901000000000000000e+03 -2.165453246055923842e+01
1.921000000000000000e+03 -2.141560115440938006e+01
1.941000000000000000e+03 -2.148993729747896708e+01
1.961000000000000000e+03 -2.161998642802338821e+01
1.981000000000000000e+03 -2.136202943129989151e+01
2.001000000000000000e+03 -2.169359904653785520e+01
2.021000000000000000e+03 -2.137604225537560865e+01
2.041000000000000000e+03 -2.158534378135918885e+01
2.061000000000000000e+03 -2.156351224433107561e+01
2.081000000000000000e+03 -2.142972728596827992e+01
2.101000000000000000e+03 -2.169877352245766744e+01
2.121000000000000000e+03 -2.139912651327365012e+01
2.141000000000000000e+03 -2.166897843080720776e+01
2.161000000000000000e+03 -2.149883221518736320e+01
2.181000000000000000e+03 -2.153942139975438863e+01
2.201000000000000000e+03 -2.167496162868652476e+01
2.221000000000000000e+03 -2.142132813536048985e+01
2.241000000000000000e+03 -2.168047091459956022e+01
2.261000000000000000e+03 -2.159499814676395957e+01
2.281000000000000000e+03 -2.146501054622396509e+01
2.301000000000000000e+03 -2.168051220333218509e+01
2.321000000000000000e+03 -2.166542136134352958e+01
2.341000000000000000e+03 -2.144057371054463701e+01
2.361000000000000000e+03 -2.164910400570631666e+01
2.381000000000000000e+03 -2.167563850968218020e+01
2.401000000000000000e+03 -2.150680434434714527e+01
2.421000000000000000e+03 -2.158158728227980561e+01
2.441000000000000000e+03 -2.173845351357928735e+01
2.461000000000000000e+03 -2.158210930851201326e+01
2.481000000000000000e+03 -2.151569322444768773e+01
2.501000000000000000e+03 -2.170100695303588623e+01
2.521000000000000000e+03 -2.170855681806625626e+01
2.541000000000000000e+03 -2.152913031566497182e+01
2.561000000000000000e+03 -2.158956678840887733e+01
2.581000000000000000e+03 -2.175401990100143479e+01
2.601000000000000000e+03 -2.159231061756035430e+01
2.621000000000000000e+03 -2.150565017053261130e+01
2.641000000000000000e+03 -2.156001180457583644e+01
2.661000000000000000e+03 -2.175656426152910683e+01
2.681000000000000000e+03 -2.174363864610695884e+01
2.701000000000000000e+03 -2.156717227007775506e+01
2.721000000000000000e+03 -2.168647740331517326e+01
2.741000000000000000e+03 -2.159140748023519052e+01
2.761000000000000000e+03 -2.162226775216219465e+01
2.781000000000000000e+03 -2.175412816432308105e+01
2.801000000000000000e+03 -2.178134663674386573e+01
2.821000000000000000e+03 -2.168958427304081837e+01
2.841000000000000000e+03 -2.160048637833107321e+01
2.861000000000000000e+03 -2.178712439596109718e+01
2.881000000000000000e+03 -2.178427931386721994e+01
2.901000000000000000e+03 -2.162267949742310691e+01
2.921000000000000000e+03 -2.161923699501096863e+01
2.941000000000000000e+03 -2.161862358605313261e+01
2.961000000000000000e+03 -2.160315865934011015e+01
2.981000000000000000e+03 -2.180085590958582742e+01
3.001000000000000000e+03 -2.179837640259034259e+01
3.021000000000000000e+03 -2.171799494622852578e+01
3.041000000000000000e+03 -2.168079392064514721e+01
3.061000000000000000e+03 -2.159293334821006738e+01
3.081000000000000000e+03 -2.159821871543119087e+01
3.101000000000000000e+03 -2.163088191498691160e+01
3.121000000000000000e+03 -2.181356050647178080e+01
3.141000000000000000e+03 -2.182351444865680534e+01
3.161000000000000000e+03 -2.164843473573961674e+01
3.181000000000000000e+03 -2.169161247157701666e+01
3.201000000000000000e+03 -2.162732430274295936e+01
3.221000000000000000e+03 -2.174869308325065731e+01
3.241000000000000000e+03 -2.182831918256567150e+01
3.261000000000000000e+03 -2.168291556649037588e+01
3.281000000000000000e+03 -2.179557852292454356e+01
3.301000000000000000e+03 -2.173246985242037610e+01
3.321000000000000000e+03 -2.182650548297628035e+01
3.341000000000000000e+03 -2.180538305598905069e+01
3.361000000000000000e+03 -2.178590061650076493e+01
3.381000000000000000e+03 -2.167046442725325406e+01
3.401000000000000000e+03 -2.173527345152336565e+01
3.421000000000000000e+03 -2.174450941309505581e+01
3.441000000000000000e+03 -2.186522263490003226e+01
3.461000000000000000e+03 -2.171455831101478751e+01
3.481000000000000000e+03 -2.187046495370848831e+01
3.501000000000000000e+03 -2.170560342989053737e+01
3.521000000000000000e+03 -2.172422100212413909e+01
3.541000000000000000e+03 -2.179867397071088320e+01
3.561000000000000000e+03 -2.188389317188703131e+01
3.581000000000000000e+03 -2.172623008791892829e+01
3.601000000000000000e+03 -2.187031468419356628e+01
3.621000000000000000e+03 -2.174339163070060721e+01
3.641000000000000000e+03 -2.189651608192333043e+01
3.661000000000000000e+03 -2.190144263474744335e+01
3.681000000000000000e+03 -2.168765642416801498e+01
3.701000000000000000e+03 -2.189649588807199265e+01
3.721000000000000000e+03 -2.185603923597454212e+01
3.741000000000000000e+03 -2.183473590298803302e+01
3.761000000000000000e+03 -2.191785724857943052e+01
3.781000000000000000e+03 -2.183900937405607579e+01
3.801000000000000000e+03 -2.179776334806850002e+01
3.821000000000000000e+03 -2.192725832118010487e+01
3.841000000000000000e+03 -2.177319388697049973e+01
3.861000000000000000e+03 -2.180847547294908395e+01
3.881000000000000000e+03 -2.180661959197819044e+01
3.901000000000000000e+03 -2.193353999258732756e+01
3.921000000000000000e+03 -2.190472997520364729e+01
3.941000000000000000e+03 -2.189311774221330609e+01
3.961000000000000000e+03 -2.188619231218009276e+01
3.981000000000000000e+03 -2.180190717521480792e+01
4.001000000000000000e+03 -2.185912114687773311e+01
4.021000000000000000e+03 -2.180946696218918390e+01
4.041000000000000000e+03 -2.184767504769562052e+01
4.061000000000000000e+03 -2.184965678498450359e+01
4.081000000000000000e+03 -2.193807054837473203e+01
4.101000000000000000e+03 -2.196556278700187903e+01
4.121000000000000000e+03 -2.186763684630023619e+01
4.141000000000000000e+03 -2.184132788869261077e+01
4.161000000000000000e+03 -2.196498579152751773e+01
4.181000000000000000e+03 -2.192445366880073010e+01
4.201000000000000000e+03 -2.198176267812753792e+01
4.221000000000000000e+03 -2.200640887671422163e+01
4.241000000000000000e+03 -2.198784523641659661e+01
4.261000000000000000e+03 -2.201471761235577418e+01
4.281000000000000000e+03 -2.201859371809490185e+01
4.301000000000000000e+03 -2.187670805298417065e+01
4.321000000000000000e+03 -2.200016044922637093e+01
4.341000000000000000e+03 -2.191529349316656905e+01
4.361000000000000000e+03 -2.203595884539950589e+01
4.381000000000000000e+03 -2.193431375804465944e+01
4.401000000000000000e+03 -2.202962955034765358e+01
4.421000000000000000e+03 -2.191234014481310055e+01
4.441000000000000000e+03 -2.204632539529265856e+01
4.461000000000000000e+03 -2.192556493957723873e+01
4.481000000000000000e+03 -2.201894860957812483e+01
4.501000000000000000e+03 -2.195685521369827597e+01
4.521000000000000000e+03 -2.198119487516214221e+01
4.541000000000000000e+03 -2.207522166538567632e+01
4.561000000000000000e+03 -2.203161722812187051e+01
4.581000000000000000e+03 -2.199650875050131660e+01
4.601000000000000000e+03 -2.208980255323735875e+01
4.621000000000000000e+03 -2.199695780083186492e+01
4.641000000000000000e+03 -2.193990477652132398e+01
4.661000000000000000e+03 -2.195885384087031866e+01
4.681000000000000000e+03 -2.210833710176394362e+01
4.701000000000000000e+03 -2.195732531625872497e+01
4.721000000000000000e+03 -2.204310451146505301e+01
4.741000000000000000e+03 -2.194839905051614437e+01
4.761000000000000000e+03 -2.212935273031329331e+01
4.781000000000000000e+03 -2.203451603431403072e+01
4.801000000000000000e+03 -2.213039375491023719e+01
4.821000000000000000e+03 -2.199990767324841201e+01
4.841000000000000000e+03 -2.201371553463173925e+01
4.861000000000000000e+03 -2.201478637491140589e+01
4.881000000000000000e+03 -2.202323113801350374e+01
4.901000000000000000e+03 -2.207790262493531941e+01
4.921000000000000000e+03 -2.210014537215134567e+01
4.941000000000000000e+03 -2.208095674322173707e+01
4.961000000000000000e+03 -2.213008670288916591e+01
4.981000000000000000e+03 -2.210401651387885380e+01
5.001000000000000000e+03 -2.203443719283610847e+01
5.021000000000000000e+03 -2.207175222748868748e+01
5.041000000000000000e+03 -2.211824775869235182e+01
5.061000000000000000e+03 -2.220308482659632077e+01
5.081000000000000000e+03 -2.217759797571316938e+01
5.101000000000000000e+03 -2.215753246272575439e+01
5.121000000000000000e+03 -2.201338159799760774e+01
5.141000000000000000e+03 -2.210160392351594538e+01
5.161000000000000000e+03 -2.207128531978705510e+01
5.181000000000000000e+03 -2.218338062584297887e+01
5.201000000000000000e+03 -2.219317799180758755e+01
5.221000000000000000e+03 -2.218245502478087872e+01
5.241000000000000000e+03 -2.225505441338304635e+01
5.261000000000000000e+03 -2.223438627378772381e+01
5.281000000000000000e+03 -2.222688943973366094e+01
5.301000000000000000e+03 -2.214303638867255586e+01
5.321000000000000000e+03 -2.223879079131851455e+01
5.341000000000000000e+03 -2.217679293864648571e+01
5.361000000000000000e+03 -2.217854151447756550e+01
5.381000000000000000e+03 -2.221638447974133612e+01
5.401000000000000000e+03 -2.225598747139938638e+01
5.421000000000000000e+03 -2.231791169406769271e+01
5.441000000000000000e+03 -2.229297381504922981e+01
5.461000000000000000e+03 -2.215045928782510387e+01
5.481000000000000000e+03 -2.233945917704626893e+01
5.501000000000000000e+03 -2.235803626843463476e+01
5.521000000000000000e+03 -2.222418123910737364e+01
5.541000000000000000e+03 -2.232261938660991873e+01
5.561000000000000000e+03 -2.237076884148439504e+01
5.581000000000000000e+03 -2.227836221530517236e+01
5.601000000000000000e+03 -2.240118173707271509e+01
5.621000000000000000e+03 -2.224536901808601286e+01
5.641000000000000000e+03 -2.228283493666274495e+01
5.661000000000000000e+03 -2.230195109588062863e+01
5.681000000000000000e+03 -2.243323038839987760e+01
5.701000000000000000e+03 -2.241881101282043076e+01
5.721000000000000000e+03 -2.230193564862560862e+01
5.741000000000000000e+03 -2.233621909526307547e+01
5.761000000000000000e+03 -2.227220312509533784e+01
5.781000000000000000e+03 -2.236441091770682021e+01
5.801000000000000000e+03 -2.238015435936940989e+01
5.821000000000000000e+03 -2.246269801627701668e+01
5.841000000000000000e+03 -2.233704184833374029e+01
5.861000000000000000e+03 -2.238912115042897000e+01
5.881000000000000000e+03 -2.253344135407478177e+01
5.901000000000000000e+03 -2.240009669321186081e+01
5.921000000000000000e+03 -2.254874781763264835e+01
5.941000000000000000e+03 -2.241336738677243545e+01
5.961000000000000000e+03 -2.248086350633367658e+01
5.981000000000000000e+03 -2.259089006559993251e+01
6.001000000000000000e+03 -2.249252230298159105e+01
6.021000000000000000e+03 -2.259512845123331459e+01
6.041000000000000000e+03 -2.262111590675737105e+01
6.061000000000000000e+03 -2.247630687100890867e+01
6.081000000000000000e+03 -2.257808691743666074e+01
6.101000000000000000e+03 -2.249475743934024763e+01
6.121000000000000000e+03 -2.261437382490483827e+01
6.141000000000000000e+03 -2.265958218948824410e+01
6.161000000000000000e+03 -2.254642303045279661e+01
6.181000000000000000e+03 -2.254141325689836961e+01
6.201000000000000000e+03 -2.258483968947316356e+01
6.221000000000000000e+03 -2.271726882888998134e+01
6.241000000000000000e+03 -2.274393487221849597e+01
6.261000000000000000e+03 -2.272512848723625822e+01
6.281000000000000000e+03 -2.276949016492587319e+01
6.301000000000000000e+03 -2.276885932376480426e+01
6.321000000000000000e+03 -2.266977959250679930e+01
6.341000000000000000e+03 -2.277196938513022673e+01
6.361000000000000000e+03 -2.263692811228283830e+01
6.381000000000000000e+03 -2.270076738860895915e+01
6.401000000000000000e+03 -2.278500908527690427e+01
6.421000000000000000e+03 -2.264410663779537458e+01
6.441000000000000000e+03 -2.275197829727566656e+01
6.461000000000000000e+03 -2.281088973997680824e+01
6.481000000000000000e+03 -2.275383662285286235e+01
6.501000000000000000e+03 -2.276328843545147862e+01
6.521000000000000000e+03 -2.289936564856208534e+01
6.541000000000000000e+03 -2.277861693879169280e+01
6.561000000000000000e+03 -2.292612044402164884e+01
6.581000000000000000e+03 -2.276344058028720951e+01
6.601000000000000000e+03 -2.293302158403134428e+01
6.621000000000000000e+03 -2.280312511810666365e+01
6.641000000000000000e+03 -2.291312885840219948e+01
6.661000000000000000e+03 -2.298382861154849266e+01
6.681000000000000000e+03 -2.298298781103018484e+01
6.701000000000000000e+03 -2.277155465927361888e+01
6.721000000000000000e+03 -2.291394406225212066e+01
6.741000000000000000e+03 -2.295219544753635077e+01
6.761000000000000000e+03 -2.293242534045953462e+01
6.781000000000000000e+03 -2.289722884978856143e+01
6.801000000000000000e+03 -2.304394770774300838e+01
6.821000000000000000e+03 -2.292415533788917514e+01
6.841000000000000000e+03 -2.302666117791866185e+01
6.861000000000000000e+03 -2.296130475891948919e+01
6.881000000000000000e+03 -2.289994811337630054e+01
6.901000000000000000e+03 -2.303422439597395766e+01
6.921000000000000000e+03 -2.295547631763924201e+01
6.941000000000000000e+03 -2.311057939381976212e+01
6.961000000000000000e+03 -2.299000550231772877e+01
6.981000000000000000e+03 -2.307172829127645031e+01
7.001000000000000000e+03 -2.297143524626205391e+01
7.021000000000000000e+03 -2.297107675005648630e+01
7.041000000000000000e+03 -2.303298949133070295e+01
7.061000000000000000e+03 -2.303216170111129912e+01
7.081000000000000000e+03 -2.298901312476036907e+01
7.101000000000000000e+03 -2.296013626042160283e+01
7.121000000000000000e+03 -2.307721126312924298e+01
7.141000000000000000e+03 -2.299717845873628264e+01
7.161000000000000000e+03 -2.317044669603614793e+01
7.181000000000000000e+03 -2.301778708816109287e+01
7.201000000000000000e+03 -2.308792261801196588e+01
7.221000000000000000e+03 -2.320175292179109050e+01
7.241000000000000000e+03 -2.316331559936637063e+01
7.261000000000000000e+03 -2.298093608565136492e+01
7.281000000000000000e+03 -2.313783631341382119e+01
7.301000000000000000e+03 -2.316604591899881882e+01
7.321000000000000000e+03 -2.309702381995959541e+01
7.341000000000000000e+03 -2.315571064024003789e+01
7.361000000000000000e+03 -2.312946441805098985e+01
7.381000000000000000e+03 -2.305241517767019133e+01
7.401000000000000000e+03 -2.324395725278358782e+01
7.421000000000000000e+03 -2.308169180548638266e+01
7.441000000000000000e+03 -2.323096330094443118e+01
7.461000000000000000e+03 -2.325855405990782643e+01
7.481000000000000000e+03 -2.308154916694075354e+01
7.501000000000000000e+03 -2.315650358383787832e+01
7.521000000000000000e+03 -2.326876441933158191e+01
7.541000000000000000e+03 -2.312140395455391229e+01
7.561000000000000000e+03 -2.325409560709582735e+01
7.581000000000000000e+03 -2.315466123916574759e+01
7.601000000000000000e+03 -2.308332227171108642e+01
7.621000000000000000e+03 -2.326700932020958135e+01
7.641000000000000000e+03 -2.325748493631390801e+01
7.661000000000000000e+03 -2.327873156420387701e+01
7.681000000000000000e+03 -2.310956468505405326e+01
7.701000000000000000e+03 -2.308925536950023982e+01
7.721000000000000000e+03 -2.311362156164371129e+01
7.741000000000000000e+03 -2.324838400801554172e+01
7.761000000000000000e+03 -2.324402213939011119e+01
7.781000000000000000e+03 -2.330087666804265822e+01
7.801000000000000000e+03 -2.313817176822408328e+01
7.821000000000000000e+03 -2.308079940441044187e+01
7.841000000000000000e+03 -2.312518718897322856e+01
7.861000000000000000e+03 -2.317398331683398283e+01
7.881000000000000000e+03 -2.305554800180661346e+01
7.901000000000000000e+03 -2.330398787177927744e+01
7.921000000000000000e+03 -2.314559908665652088e+01
7.941000000000000000e+03 -2.315817353960712666e+01
7.961000000000000000e+03 -2.328704735268938464e+01
7.981000000000000000e+03 -2.310269641499674975e+01
8.001000000000000000e+03 -2.328015396369445966e+01
8.021000000000000000e+03 -2.327294851084038996e+01
8.041000000000000000e+03 -2.311621302908972808e+01
8.061000000000000000e+03 -2.315945382464279589e+01
8.081000000000000000e+03 -2.326444135463189866e+01
8.101000000000000000e+03 -2.331515565035541826e+01
8.121000000000000000e+03 -2.317635829111290846e+01
8.141000000000000000e+03 -2.326517338244416777e+01
8.161000000000000000e+03 -2.316576610103595968e+01
8.181000000000000000e+03 -2.310399559177649920e+01
8.201000000000000000e+03 -2.330934400491613445e+01
8.221000000000000000e+03 -2.319631830663195871e+01
8.241000000000000000e+03 -2.324056168444630543e+01
8.261000000000000000e+03 -2.317375259238330187e+01
8.281000000000000000e+03 -2.325843396290165543e+01
8.301000000000000000e+03 -2.324870402393768742e+01
8.321000000000000000e+03 -2.317170793508545756e+01
8.341000000000000000e+03 -2.325554372869495623e+01
8.361000000000000000e+03 -2.315658172389212766e+01
8.381000000000000000e+03 -2.328646189838143954e+01
8.401000000000000000e+03 -2.314082753529038783e+01
8.421000000000000000e+03 -2.332633895959391168e+01
8.441000000000000000e+03 -2.311191166591275348e+01
8.461000000000000000e+03 -2.329402278423454931e+01
8.481000000000000000e+03 -2.323728841808776835e+01
8.501000000000000000e+03 -2.325948878730742564e+01
8.521000000000000000e+03 -2.316608919127439847e+01
8.541000000000000000e+03 -2.320303450312701798e+01
8.561000000000000000e+03 -2.332815867788185926e+01
8.581000000000000000e+03 -2.318465869797965340e+01
8.601000000000000000e+03 -2.333423838281400720e+01
8.621000000000000000e+03 -2.312560777383005117e+01
8.641000000000000000e+03 -2.333198702238891542e+01
8.661000000000000000e+03 -2.325642142509693144e+01
8.681000000000000000e+03 -2.315671806047546610e+01
8.701000000000000000e+03 -2.328526378709943501e+01
8.721000000000000000e+03 -2.311838195365210424e+01
8.741000000000000000e+03 -2.326827006332343473e+01
8.761000000000000000e+03 -2.329503386533616904e+01
8.781000000000000000e+03 -2.322180436355770894e+01
8.801000000000000000e+03 -2.329499904252025289e+01
8.821000000000000000e+03 -2.313434211869154922e+01
8.841000000000000000e+03 -2.333623133490677404e+01
8.861000000000000000e+03 -2.333607681592674155e+01
8.881000000000000000e+03 -2.323036308061081456e+01
8.901000000000000000e+03 -2.320434488904297865e+01
8.921000000000000000e+03 -2.312541294334060282e+01
8.941000000000000000e+03 -2.333679454809833231e+01
8.961000000000000000e+03 -2.311617592118487252e+01
8.981000000000000000e+03 -2.330014195973124913e+01
9.001000000000000000e+03 -2.323932838808499568e+01
9.021000000000000000e+03 -2.316196194542751385e+01
9.041000000000000000e+03 -2.319890311601783495e+01
9.061000000000000000e+03 -2.329370045916446585e+01
9.081000000000000000e+03 -2.318243909643462786e+01
9.101000000000000000e+03 -2.333719420500256092e+01
9.121000000000000000e+03 -2.333326041363415371e+01
9.141000000000000000e+03 -2.317443417082698431e+01
9.161000000000000000e+03 -2.333817272561137557e+01
9.181000000000000000e+03 -2.331856251238879452e+01
9.201000000000000000e+03 -2.326782945592979956e+01
9.221000000000000000e+03 -2.307034930533701811e+01
9.241000000000000000e+03 -2.316544060820547557e+01
9.261000000000000000e+03 -2.333606181108574873e+01
9.281000000000000000e+03 -2.329975080277048960e+01
9.301000000000000000e+03 -2.314246031841886264e+01
9.321000000000000000e+03 -2.325225915393884790e+01
9.341000000000000000e+03 -2.328885234159542605e+01
9.361000000000000000e+03 -2.332433884625448073e+01
9.381000000000000000e+03 -2.333553445165885876e+01
9.401000000000000000e+03 -2.333481661192075052e+01
9.421000000000000000e+03 -2.333738820478099640e+01
9.441000000000000000e+03 -2.332797249283600749e+01
9.461000000000000000e+03 -2.321519209052979704e+01
9.481000000000000000e+03 -2.322665616038232983e+01
9.501000000000000000e+03 -2.320622850895199818e+01
9.521000000000000000e+03 -2.325946456366922988e+01
9.541000000000000000e+03 -2.310626021900974081e+01
9.561000000000000000e+03 -2.333259657129898912e+01
9.581000000000000000e+03 -2.313399412538590383e+01
9.601000000000000000e+03 -2.332300979948651687e+01
9.621000000000000000e+03 -2.331067387257866130e+01
9.641000000000000000e+03 -2.325781209615513845e+01
9.661000000000000000e+03 -2.317089763078533338e+01
9.681000000000000000e+03 -2.323482094458907454e+01
9.701000000000000000e+03 -2.313111724046439832e+01
9.721000000000000000e+03 -2.333931323778606881e+01
9.741000000000000000e+03 -2.313887375021360882e+01
9.761000000000000000e+03 -2.333976327061713363e+01
9.781000000000000000e+03 -2.314378086972388360e+01
9.801000000000000000e+03 -2.323743588693278639e+01
9.821000000000000000e+03 -2.329468084797621685e+01
9.841000000000000000e+03 -2.333402401744297805e+01
9.861000000000000000e+03 -2.317031666373006260e+01
9.881000000000000000e+03 -2.331315337644039687e+01
9.901000000000000000e+03 -2.317060116578430140e+01
9.921000000000000000e+03 -2.328098233963308061e+01
9.941000000000000000e+03 -2.326436104826969142e+01
9.961000000000000000e+03 -2.315844011838838057e+01
9.981000000000000000e+03 -2.332835313905005137e+01
1.000100000000000000e+04 -2.327900512138593925e+01
1.002100000000000000e+04 -2.318220378817894201e+01
1.004100000000000000e+04 -2.331122213401707555e+01
1.006100000000000000e+04 -2.329661453008124639e+01
1.008100000000000000e+04 -2.328126068616877120e+01
1.010100000000000000e+04 -2.332061713853728691e+01
1.012100000000000000e+04 -2.315337750607222134e+01
1.014100000000000000e+04 -2.333948762597975346e+01
1.016100000000000000e+04 -2.334052253218352035e+01
1.018100000000000000e+04 -2.323827001319040875e+01
1.020100000000000000e+04 -2.318787291084025526e+01
1.022100000000000000e+04 -2.315153007266927077e+01
1.024100000000000000e+04 -2.313532814651840042e+01
1.026100000000000000e+04 -2.317845963913872964e+01
1.028100000000000000e+04 -2.304575749913423621e+01
1.030100000000000000e+04 -2.332390553094704799e+01
1.032100000000000000e+04 -2.321387663225046083e+01
1.034100000000000000e+04 -2.331096118722465249e+01
1.036100000000000000e+04 -2.313339330368947699e+01
1.038100000000000000e+04 -2.321953003694039808e+01
1.040100000000000000e+04 -2.333310376748030279e+01
1.042100000000000000e+04 -2.306920430306679748e+01
1.044100000000000000e+04 -2.318452527314935452e+01
1.046100000000000000e+04 -2.333197679071726327e+01
1.048100000000000000e+04 -2.327682286575343795e+01
1.050100000000000000e+04 -2.311512578954285502e+01
1.052100000000000000e+04 -2.315689660459722177e+01
1.054100000000000000e+04 -2.316613256225558004e+01
1.056100000000000000e+04 -2.334052735210601170e+01
1.058100000000000000e+04 -2.333662930411803060e+01
1.060100000000000000e+04 -2.326975112312496208e+01
1.062100000000000000e+04 -2.333186369344616296e+01
1.064100000000000000e+04 -2.321062205610166984e+01
1.066100000000000000e+04 -2.317295588340022761e+01
1.068100000000000000e+04 -2.316450925517837334e+01
1.070100000000000000e+04 -2.323656432752516210e+01
1.072100000000000000e+04 -2.330767094228258784e+01
1.074100000000000000e+04 -2.322977526010355831e+01
1.076100000000000000e+04 -2.316087802350740787e+01
1.078100000000000000e+04 -2.333994832899460903e+01
1.080100000000000000e+04 -2.298801184347144400e+01
1.082100000000000000e+04 -2.332038732925425606e+01
1.084100000000000000e+04 -2.319425218560447632e+01
1.086100000000000000e+04 -2.313063678197347883e+01
1.088100000000000000e+04 -2.330148687634371640e+01
1.090100000000000000e+04 -2.314930410555636442e+01
1.092100000000000000e+04 -2.326344096921657467e+01
1.094100000000000000e+04 -2.333931527084115487e+01
1.096100000000000000e+04 -2.333101373828339575e+01
1.098100000000000000e+04 -2.327184488216310854e+01
1.100100000000000000e+04 -2.317791233742539703e+01
1.102100000000000000e+04 -2.333965989680069697e+01
1.104100000000000000e+04 -2.323268608308649164e+01
1.106100000000000000e+04 -2.332630081163767954e+01
1.108100000000000000e+04 -2.327579274493213646e+01
1.110100000000000000e+04 -2.316221817106461245e+01
1.112100000000000000e+04 -2.319026234022993904e+01
1.114100000000000000e+04 -2.321503004978250928e+01
1.116100000000000000e+04 -2.333538819707418810e+01
1.118100000000000000e+04 -2.322511910281488312e+01
1.120100000000000000e+04 -2.332568969007473925e+01
1.122100000000000000e+04 -2.332193966088659565e+01
1.124100000000000000e+04 -2.311640403841332159e+01
1.126100000000000000e+04 -2.319710384618544907e+01
1.128100000000000000e+04 -2.334140460424269747e+01
1.130100000000000000e+04 -2.330354580850498181e+01
1.132100000000000000e+04 -2.334181359002276679e+01
1.134100000000000000e+04 -2.321016075620435259e+01
1.136100000000000000e+04 -2.327830490248464557e+01
1.138100000000000000e+04 -2.321843528066413498e+01
1.140100000000000000e+04 -2.318603900579439525e+01
1.142100000000000000e+04 -2.324419140337567313e+01
1.144100000000000000e+04 -2.334061363623094465e+01
1.146100000000000000e+04 -2.326532850659859619e+01
1.148100000000000000e+04 -2.317021019093349921e+01
1.150100000000000000e+04 -2.333777282250591156e+01
1.152100000000000000e+04 -2.333366780352056580e+01
1.154100000000000000e+04 -2.318490591285250346e+01
1.156100000000000000e+04 -2.323968544234773859e+01
1.158100000000000000e+04 -2.325195328091988500e+01
1.160100000000000000e+04 -2.314073491517655157e+01
1.162100000000000000e+04 -2.331921752118729430e+01
1.164100000000000000e+04 -2.319627112677377667e+01
1.166100000000000000e+04 -2.319708973356236825e+01
1.168100000000000000e+04 -2.331217680572517637e+01
1.170100000000000000e+04 -2.332395040458712288e+01
1.172100000000000000e+04 -2.319874199719318852e+01
1.174100000000000000e+04 -2.333985154032574982e+01
1.176100000000000000e+04 -2.319014016860631600e+01
1.178100000000000000e+04 -2.333663896632753776e+01
1.180100000000000000e+04 -2.327406127504140088e+01
1.182100000000000000e+04 -2.327321177159117838e+01
1.184100000000000000e+04 -2.316347641992672379e+01
1.186100000000000000e+04 -2.326247911211287089e+01
1.188100000000000000e+04 -2.313449442393551791e+01
1.190100000000000000e+04 -2.318516293086031510e+01
1.192100000000000000e+04 -2.333823989395753884e+01
1.194100000000000000e+04 -2.331050539485977069e+01
1.196100000000000000e+04 -2.319715895528924676e+01
1.198100000000000000e+04 -2.334244009432895339e+01
1.200100000000000000e+04 -2.314147025293461013e+01
1.202100000000000000e+04 -2.334060395629944296e+01
1.204100000000000000e+04 -2.328604239951448562e+01
1.206100000000000000e+04 -2.315909156012391890e+01
1.208100000000000000e+04 -2.334250701620503321e+01
1.210100000000000000e+04 -2.315050297663449896e+01
1.212100000000000000e+04 -2.320745518425979981e+01
1.214100000000000000e+04 -2.333723085837343092e+01
1.216100000000000000e+04 -2.333366144812952214e+01
1.218100000000000000e+04 -2.333831417149248466e+01
1.220100000000000000e+04 -2.328376856342620727e+01
1.222100000000000000e+04 -2.314766783769929148e+01
1.224100000000000000e+04 -2.316896243927408250e+01
1.226100000000000000e+04 -2.333197916778739511e+01
1.228100000000000000e+04 -2.321744520308254423e+01
1.230100000000000000e+04 -2.331775234633759553e+01
1.232100000000000000e+04 -2.321396248321170930e+01
1.234100000000000000e+04 -2.324633338571766217e+01
1.236100000000000000e+04 -2.324341880108738678e+01
1.238100000000000000e+04 -2.323226224460565703e+01
1.240100000000000000e+04 -2.315993322576445479e+01
1.242100000000000000e+04 -2.328673623755550892e+01
1.244100000000000000e+04 -2.325728634778009152e+01
1.246100000000000000e+04 -2.322639015366281967e+01
1.248100000000000000e+04 -2.334210844948205832e+01
1.250100000000000000e+04 -2.315576284375358540e+01
1.252100000000000000e+04 -2.325757631847591256e+01
1.254100000000000000e+04 -2.334040409205006128e+01
1.256100000000000000e+04 -2.318333418036727522e+01
1.258100000000000000e+04 -2.328266121224678642e+01
1.260100000000000000e+04 -2.333445286299293997e+01
1.262100000000000000e+04 -2.313406921197632116e+01
1.264100000000000000e+04 -2.316462727678244704e+01
1.266100000000000000e+04 -2.321099513649611623e+01
1.268100000000000000e+04 -2.316630462114929401e+01
1.270100000000000000e+04 -2.326183021463078759e+01
1.272100000000000000e+04 -2.319438487359464673e+01
1.274100000000000000e+04 -2.332521107818429229e+01
1.276100000000000000e+04 -2.317562061078135471e+01
1.278100000000000000e+04 -2.318007162261357834e+01
1.280100000000000000e+04 -2.319577358292928437e+01
1.282100000000000000e+04 -2.319467252631436693e+01
1.284100000000000000e+04 -2.333190757606771371e+01
1.286100000000000000e+04 -2.320892785293418470e+01
1.288100000000000000e+04 -2.334247452751356633e+01
1.290100000000000000e+04 -2.325017993130408911e+01
1.292100000000000000e+04 -2.313190893566855166e+01
1.294100000000000000e+04 -2.333454346411710389e+01
1.296100000000000000e+04 -2.314332072896349146e+01
1.298100000000000000e+04 -2.334317930967862864e+01
1.300100000000000000e+04 -2.316957015995351199e+01
1.302100000000000000e+04 -2.325510984875487352e+01
1.304100000000000000e+04 -2.327751019280083256e+01
1.306100000000000000e+04 -2.320272818057764752e+01
1.308100000000000000e+04 -2.334335451975643494e+01
1.310100000000000000e+04 -2.328110092140536125e+01
1.312100000000000000e+04 -2.334004705420638714e+01
1.314100000000000000e+04 -2.325729701272716454e+01
1.316100000000000000e+04 -2.319060820238044585e+01
1.318100000000000000e+04 -2.333460739032107156e+01
1.320100000000000000e+04 -2.311921525377090703e+01
1.322100000000000000e+04 -2.330381043350138270e+01
1.324100000000000000e+04 -2.331677698025364975e+01
1.326100000000000000e+04 -2.333797407743890773e+01
1.328100000000000000e+04 -2.318118356844706796e+01
1.330100000000000000e+04 -2.319332847792372121e+01
1.332100000000000000e+04 -2.328183050413177568e+01
1.334100000000000000e+04 -2.315871689910505182e+01
1.336100000000000000e+04 -2.332276076648739860e+01
1.338100000000000000e+04 -2.322249068486868140e+01
1.340100000000000000e+04 -2.315459195943257953e+01
1.342100000000000000e+04 -2.318945999172980166e+01
1.344100000000000000e+04 -2.334348889842796737e+01
1.346100000000000000e+04 -2.318148482655249154e+01
1.348100000000000000e+04 -2.317219536182461681e+01
1.350100000000000000e+04 -2.315945706104327684e+01
1.352100000000000000e+04 -2.321895011351699267e+01
1.354100000000000000e+04 -2.334125634809130290e+01
1.356100000000000000e+04 -2.330766946196992961e+01
1.358100000000000000e+04 -2.330752649872165350e+01
1.360100000000000000e+04 -2.313864106985211322e+01
1.362100000000000000e+04 -2.329668040927889194e+01
1.364100000000000000e+04 -2.317365477204205249e+01
1.366100000000000000e+04 -2.316390537393965587e+01
1.368100000000000000e+04 -2.323577407596498645e+01
1.370100000000000000e+04 -2.319042245879889208e+01
1.372100000000000000e+04 -2.324462140984060454e+01
1.374100000000000000e+04 -2.332272527063645384e+01
1.376100000000000000e+04 -2.331058993068080198e+01
1.378100000000000000e+04 -2.327869094360417535e+01
1.380100000000000000e+04 -2.323083631846997577e+01
1.382100000000000000e+04 -2.334347870142931214e+01
1.384100000000000000e+04 -2.303867612989807157e+01
1.386100000000000000e+04 -2.321138878616520174e+01
1.388100000000000000e+04 -2.323470001441911847e+01
1.390100000000000000e+04 -2.318364961078146536e+01
1.392100000000000000e+04 -2.332447248004346818e+01
1.394100000000000000e+04 -2.333825311874433339e+01
1.396100000000000000e+04 -2.305235375672255671e+01
1.398100000000000000e+04 -2.329781257982097742e+01
1.400100000000000000e+04 -2.321907879351923754e+01
1.402100000000000000e+04 -2.321350477224658349e+01
1.404100000000000000e+04 -2.332078131321155823e+01
1.406100000000000000e+04 -2.310190038227097631e+01
1.408100000000000000e+04 -2.332736684099090496e+01
1.410100000000000000e+04 -2.324615926605336114e+01
1.412100000000000000e+04 -2.334151884786552955e+01
1.414100000000000000e+04 -2.316183949596736369e+01
1.416100000000000000e+04 -2.333245176322661507e+01
1.418100000000000000e+04 -2.317227071766815172e+01
1.420100000000000000e+04 -2.322940997634756854e+01
1.422100000000000000e+04 -2.333799464095907439e+01
1.424100000000000000e+04 -2.334284149554602550e+01
1.426100000000000000e+04 -2.334257475029005491e+01
1.428100000000000000e+04 -2.334311213565532839e+01
1.430100000000000000e+04 -2.319677513495189913e+01
1.432100000000000000e+04 -2.327565505714402150e+01
1.434100000000000000e+04 -2.333430462764346913e+01
1.436100000000000000e+04 -2.321956428001381667e+01
1.438100000000000000e+04 -2.331234519220142332e+01
1.440100000000000000e+04 -2.315998926410176750e+01
1.442100000000000000e+04 -2.333083181805076478e+01
1.444100000000000000e+04 -2.328474320121110352e+01
1.446100000000000000e+04 -2.308285074882258314e+01
1.448100000000000000e+04 -2.319186594224423459e+01
1.450100000000000000e+04 -2.332675768960337592e+01
1.452100000000000000e+04 -2.327407671074823625e+01
1.454100000000000000e+04 -2.320731314028908798e+01
1.456100000000000000e+04 -2.301695322349165451e+01
1.458100000000000000e+04 -2.325866142266374936e+01
1.460100000000000000e+04 -2.318703411397045144e+01
1.462100000000000000e+04 -2.323427726233000357e+01
1.464100000000000000e+04 -2.325437251228743563e+01
1.466100000000000000e+04 -2.315376361506350733e+01
1.468100000000000000e+04 -2.317348247268746420e+01
1.470100000000000000e+04 -2.333961459964166352e+01
1.472100000000000000e+04 -2.319325176476756667e+01
1.474100000000000000e+04 -2.318301413941212985e+01
1.476100000000000000e+04 -2.332875797767091086e+01
1.478100000000000000e+04 -2.332486931336209679e+01
1.480100000000000000e+04 -2.320021632508218801e+01
1.482100000000000000e+04 -2.332022797144072257e+01
1.484100000000000000e+04 -2.317659631992847125e+01
1.486100000000000000e+04 -2.333624785860063611e+01
1.488100000000000000e+04 -2.327443243959986674e+01
1.490100000000000000e+04 -2.315498765856916918e+01
1.492100000000000000e+04 -2.325479484885639891e+01
1.494100000000000000e+04 -2.330499992355314731e+01
1.496100000000000000e+04 -2.317199341812477087e+01
1.498100000000000000e+04 -2.323077642588825853e+01
1.500100000000000000e+04 -2.330552859796923570e+01
1.502100000000000000e+04 -2.334112748039868279e+01
1.504100000000000000e+04 -2.325867316057696144e+01
1.506100000000000000e+04 -2.318607516958154235e+01
1.508100000000000000e+04 -2.318593804544159198e+01
1.510100000000000000e+04 -2.324200073399648403e+01
1.512100000000000000e+04 -2.308553378509025578e+01
1.514100000000000000e+04 -2.319011659155790284e+01
1.516100000000000000e+04 -2.332039914156167626e+01
1.518100000000000000e+04 -2.328088106745224906e+01
1.520100000000000000e+04 -2.308186022038376706e+01
1.522100000000000000e+04 -2.333824054529770464e+01
1.524100000000000000e+04 -2.319871480423021737e+01
1.526100000000000000e+04 -2.329303403532788508e+01
1.528100000000000000e+04 -2.323394630339672773e+01
1.530100000000000000e+04 -2.320488723012868348e+01
1.532100000000000000e+04 -2.318657195775499957e+01
1.534100000000000000e+04 -2.334452708830127676e+01
1.536100000000000000e+04 -2.309196531447378220e+01
1.538100000000000000e+04 -2.330145746542967444e+01
1.540100000000000000e+04 -2.329409410410299586e+01
1.542100000000000000e+04 -2.307477303801542234e+01
1.544100000000000000e+04 -2.319511776439211559e+01
1.546100000000000000e+04 -2.329727603796404622e+01
1.548100000000000000e+04 -2.324549494029348651e+01
1.550100000000000000e+04 -2.334208443254292575e+01
1.552100000000000000e+04 -2.319999599804923918e+01
1.554100000000000000e+04 -2.334444730636968757e+01
1.556100000000000000e+04 -2.317270028047225239e+01
1.558100000000000000e+04 -2.323652747486590187e+01
1.560100000000000000e+04 -2.333133181076240348e+01
1.562100000000000000e+04 -2.290033845857563932e+01
1.564100000000000000e+04 -2.324172757074175877e+01
1.566100000000000000e+04 -2.322034246404973246e+01
1.568100000000000000e+04 -2.332415762188299269e+01
1.570100000000000000e+04 -2.329250118131149350e+01
1.572100000000000000e+04 -2.313482863867524486e+01
1.574100000000000000e+04 -2.322838593395227491e+01
1.576100000000000000e+04 -2.324505719584503538e+01
1.578100000000000000e+04 -2.333804088969456458e+01
1.580100000000000000e+04 -2.328676230666494007e+01
1.582100000000000000e+04 -2.334302762995724834e+01
1.584100000000000000e+04 -2.319672328348243795e+01
1.586100000000000000e+04 -2.319234803537993272e+01
1.588100000000000000e+04 -2.334430210304202191e+01
1.590100000000000000e+04 -2.321363449487574115e+01
1.592100000000000000e+04 -2.318481382026413229e+01
1.594100000000000000e+04 -2.330948297376144041e+01
1.596100000000000000e+04 -2.324914783192363998e+01
1.598100000000000000e+04 -2.323426811936592173e+01
1.600100000000000000e+04 -2.332970363192483276e+01
1.602100000000000000e+04 -2.318734388487943932e+01
1.604100000000000000e+04 -2.316511234846341694e+01
1.606100000000000000e+04 -2.325774931132865930e+01
1.608100000000000000e+04 -2.330528748058486599e+01
1.610100000000000000e+04 -2.323591520837103630e+01
1.612100000000000000e+04 -2.331710535205461099e+01
1.614100000000000000e+04 -2.319281794733559821e+01
1.616100000000000000e+04 -2.330185692894444216e+01
1.618100000000000000e+04 -2.319553399520596670e+01
1.620100000000000000e+04 -2.328746496049907577e+01
1.622100000000000000e+04 -2.320617975618358386e+01
1.624100000000000000e+04 -2.326955593952755663e+01
1.626100000000000000e+04 -2.333813773682519610e+01
1.628100000000000000e+04 -2.317718291475365788e+01
1.630100000000000000e+04 -2.332202510119021355e+01
1.632100000000000000e+04 -2.318336697112083655e+01
1.634100000000000000e+04 -2.327156973948832785e+01
1.636100000000000000e+04 -2.324193231834726348e+01
1.638100000000000000e+04 -2.323025262684854653e+01
1.640100000000000000e+04 -2.334470859009021382e+01
1.642100000000000000e+04 -2.318347987780193264e+01
1.644100000000000000e+04 -2.328626338330711576e+01
1.646100000000000000e+04 -2.321295700077978807e+01
1.648100000000000000e+04 -2.322143110559265367e+01
1.650100000000000000e+04 -2.321299357429103338e+01
1.652100000000000000e+04 -2.333140370819572951e+01
1.654100000000000000e+04 -2.321526358287113823e+01
1.656100000000000000e+04 -2.333668303720117265e+01
1.658100000000000000e+04 -2.309678065775456091e+01
1.660100000000000000e+04 -2.326081316418737188e+01
1.662100000000000000e+04 -2.315449612901296916e+01
1.664100000000000000e+04 -2.333820121390454361e+01
1.666100000000000000e+04 -2.316758421702735049e+01
1.668100000000000000e+04 -2.329702230997101964e+01
1.670100000000000000e+04 -2.328684057619767600e+01
1.672100000000000000e+04 -2.324140903304071060e+01
1.674100000000000000e+04 -2.334121931871285227e+01
1.676100000000000000e+04 -2.309586288349883887e+01
1.678100000000000000e+04 -2.325785642553393373e+01
1.680100000000000000e+04 -2.333127101858937991e+01
1.682100000000000000e+04 -2.334506778310629471e+01
1.684100000000000000e+04 -2.317218356412554670e+01
1.686100000000000000e+04 -2.313917819000983656e+01
1.688100000000000000e+04 -2.332712687923162420e+01
1.690100000000000000e+04 -2.317036402605569734e+01
1.692100000000000000e+04 -2.316210447347621937e+01
1.694100000000000000e+04 -2.320230585075024266e+01
1.696100000000000000e+04 -2.319437225190548091e+01
1.698100000000000000e+04 -2.332646955329949279e+01
1.700100000000000000e+04 -2.318488904363409731e+01
1.702100000000000000e+04 -2.317680019676167191e+01
1.704100000000000000e+04 -2.333503851178290844e+01
1.706100000000000000e+04 -2.315452182059173936e+01
1.708100000000000000e+04 -2.333091845973327594e+01
1.710100000000000000e+04 -2.323588154239072878e+01
1.712100000000000000e+04 -2.329843979863424153e+01
1.714100000000000000e+04 -2.333672669702751534e+01
1.716100000000000000e+04 -2.326875684306991232e+01
1.718100000000000000e+04 -2.318581982702465893e+01
1.720100000000000000e+04 -2.319210514797508438e+01
1.722100000000000000e+04 -2.328581889577425557e+01
1.724100000000000000e+04 -2.330815476341904713e+01
1.726100000000000000e+04 -2.323442944715267799e+01
1.728100000000000000e+04 -2.320905718600380396e+01
1.730100000000000000e+04 -2.325512563804485922e+01
1.732100000000000000e+04 -2.333104162569373941e+01
1.734100000000000000e+04 -2.324767512052592622e+01
1.736100000000000000e+04 -2.323846976888271243e+01
1.738100000000000000e+04 -2.328637893563022487e+01
1.740100000000000000e+04 -2.331794064968265445e+01
1.742100000000000000e+04 -2.317049420738459631e+01
1.744100000000000000e+04 -2.332663221862735980e+01
1.746100000000000000e+04 -2.320580318223067096e+01
1.748100000000000000e+04 -2.327847339247975711e+01
1.750100000000000000e+04 -2.323542792370455601e+01
1.752100000000000000e+04 -2.314964987393789642e+01
1.754100000000000000e+04 -2.320577185853660040e+01
1.756100000000000000e+04 -2.322198856630636854e+01
1.758100000000000000e+04 -2.333460036073546107e+01
1.760100000000000000e+04 -2.318192057558643526e+01
1.762100000000000000e+04 -2.323907401789294624e+01
1.764100000000000000e+04 -2.329555895914870334e+01
1.766100000000000000e+04 -2.326271917726325000e+01
1.768100000000000000e+04 -2.324380731473351602e+01
1.770100000000000000e+04 -2.319881405115548034e+01
1.772100000000000000e+04 -2.318749796017360154e+01
1.774100000000000000e+04 -2.333661605643431258e+01
1.776100000000000000e+04 -2.323571105774215440e+01
1.778100000000000000e+04 -2.318440050793198992e+01
1.780100000000000000e+04 -2.319765760354756168e+01
1.782100000000000000e+04 -2.332720076795266806e+01
1.784100000000000000e+04 -2.327204470735527053e+01
1.786100000000000000e+04 -2.315080461710248017e+01
1.788100000000000000e+04 -2.324278847607539689e+01
1.790100000000000000e+04 -2.315821173541224098e+01
1.792100000000000000e+04 -2.331449612572890118e+01
1.794100000000000000e+04 -2.317015661383870295e+01
1.796100000000000000e+04 -2.333832798647219064e+01
1.798100000000000000e+04 -2.320525447426231125e+01
1.800100000000000000e+04 -2.314749571353297597e+01
1.802100000000000000e+04 -2.333868051250065889e+01
1.804100000000000000e+04 -2.325491454404890490e+01
1.806100000000000000e+04 -2.324517204723865049e+01
1.808100000000000000e+04 -2.331983412055673455e+01
1.810100000000000000e+04 -2.328065094493022258e+01
1.812100000000000000e+04 -2.311237143200423105e+01
1.814100000000000000e+04 -2.329086411127266842e+01
1.816100000000000000e+04 -2.316778185670205659e+01
1.818100000000000000e+04 -2.324615854824527261e+01
1.820100000000000000e+04 -2.322840368435871028e+01
1.822100000000000000e+04 -2.332060686605570510e+01
1.824100000000000000e+04 -2.333369056246064943e+01
1.826100000000000000e+04 -2.333754188914234007e+01
1.828100000000000000e+04 -2.279748508555421083e+01
1.830100000000000000e+04 -2.334520042125239314e+01
1.832100000000000000e+04 -2.321125625420651772e+01
1.834100000000000000e+04 -2.326266415537821786e+01
1.836100000000000000e+04 -2.326203816679229419e+01
1.838100000000000000e+04 -2.315392890872480436e+01
1.840100000000000000e+04 -2.328634224716445900e+01
1.842100000000000000e+04 -2.321199848263804455e+01
1.844100000000000000e+04 -2.333959460998956459e+01
1.846100000000000000e+04 -2.302198311148142196e+01
1.848100000000000000e+04 -2.318976640759903418e+01
1.850100000000000000e+04 -2.330408575134844895e+01
1.852100000000000000e+04 -2.318626190364025419e+01
1.854100000000000000e+04 -2.332317728008420232e+01
1.856100000000000000e+04 -2.334486108682587968e+01
1.858100000000000000e+04 -2.320019372711648487e+01
1.860100000000000000e+04 -2.312953386224107533e+01
1.862100000000000000e+04 -2.331964744135774481e+01
1.864100000000000000e+04 -2.316980238179261775e+01
1.866100000000000000e+04 -2.329947058879858091e+01
1.868100000000000000e+04 -2.321069593650223695e+01
1.870100000000000000e+04 -2.331403982885742465e+01
1.872100000000000000e+04 -2.326194675184691718e+01
1.874100000000000000e+04 -2.331326505949257211e+01
1.876100000000000000e+04 -2.320094348364700920e+01
1.878100000000000000e+04 -2.308915129434220503e+01
1.880100000000000000e+04 -2.334460449655540515e+01
1.882100000000000000e+04 -2.319006606939918314e+01
1.884100000000000000e+04 -2.328535742523873608e+01
1.886100000000000000e+04 -2.332206839136210874e+01
1.888100000000000000e+04 -2.296403961167456842e+01
1.890100000000000000e+04 -2.333357347611909915e+01
1.892100000000000000e+04 -2.322524553133374070e+01
1.894100000000000000e+04 -2.325784130729227428e+01
1.896100000000000000e+04 -2.316590111545416519e+01
1.898100000000000000e+04 -2.329784398188312267e+01
1.900100000000000000e+04 -2.332001218998519931e+01
1.902100000000000000e+04 -2.334564942768906448e+01
1.904100000000000000e+04 -2.329801880565307570e+01
1.906100000000000000e+04 -2.322341653890692825e+01
1.908100000000000000e+04 -2.329609394362270081e+01
1.910100000000000000e+04 -2.321709884149501946e+01
1.912100000000000000e+04 -2.331975810477263522e+01
1.914100000000000000e+04 -2.318702611989591134e+01
1.916100000000000000e+04 -2.333091181605416153e+01
1.918100000000000000e+04 -2.322800696072610194e+01
1.920100000000000000e+04 -2.320278049759446404e+01
1.922100000000000000e+04 -2.318458454923507972e+01
1.924100000000000000e+04 -2.332979612328600894e+01
1.926100000000000000e+04 -2.318245733984918644e+01
1.928100000000000000e+04 -2.322958392017192608e+01
1.930100000000000000e+04 -2.324949362105694917e+01
1.932100000000000000e+04 -2.325737067299560579e+01
1.934100000000000000e+04 -2.330039003578750112e+01
1.936100000000000000e+04 -2.320844949968694237e+01
1.938100000000000000e+04 -2.334116030429633426e+01
1.940100000000000000e+04 -2.318689948303048709e+01
1.942100000000000000e+04 -2.323136925939580522e+01
1.944100000000000000e+04 -2.321079197030341845e+01
1.946100000000000000e+04 -2.327272556247969604e+01
1.948100000000000000e+04 -2.325852567941733540e+01
1.950100000000000000e+04 -2.322364868189164611e+01
1.952100000000000000e+04 -2.320220254701586882e+01
1.954100000000000000e+04 -2.329412742219432175e+01
1.956100000000000000e+04 -2.318362053420976565e+01
1.958100000000000000e+04 -2.332910474910804410e+01
1.960100000000000000e+04 -2.324488754652623967e+01
1.962100000000000000e+04 -2.321430157920024939e+01
1.964100000000000000e+04 -2.318798733602902118e+01
1.966100000000000000e+04 -2.325528405357227157e+01
1.968100000000000000e+04 -2.331108057945477441e+01
1.970100000000000000e+04 -2.328128240222013901e+01
1.972100000000000000e+04 -2.334582212426972703e+01
1.974100000000000000e+04 -2.320326726622835878e+01
1.976100000000000000e+04 -2.324126923559978408e+01
1.978100000000000000e+04 -2.326812059206056915e+01
1.980100000000000000e+04 -2.326099260825808202e+01
1.982100000000000000e+04 -2.325734801298247589e+01
1.984100000000000000e+04 -2.326844331378361019e+01
1.986100000000000000e+04 -2.331125231451464686e+01
1.988100000000000000e+04 -2.321382709237534669e+01
1.990100000000000000e+04 -2.329274545956729980e+01
1.992100000000000000e+04 -2.330616795087830440e+01
1.994100000000000000e+04 -2.320460901551843591e+01
1.996100000000000000e+04 -2.334580732654744750e+01
1.998100000000000000e+04 -2.317119755592956665e+01


==> Figures/Data/lc_adam_400.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 -2.879826250990250025e-01
3.000000000000000000e+00 -9.947184052550310795e-01
4.000000000000000000e+00 -1.998117172209094239e+00
5.000000000000000000e+00 -3.471801142621208314e+00
6.000000000000000000e+00 -5.748477799213720374e+00
7.000000000000000000e+00 -8.852831008504956856e+00
8.000000000000000000e+00 -9.489748951811751709e+00
9.000000000000000000e+00 -6.342770212740893143e+00
1.000000000000000000e+01 -5.045425831155744056e+00
1.100000000000000000e+01 -5.438427518075691580e+00
1.200000000000000000e+01 -6.751830075128797404e+00
1.300000000000000000e+01 -8.430539379402061329e+00
1.400000000000000000e+01 -9.713980203772658584e+00
1.500000000000000000e+01 -9.938422462507794819e+00
1.600000000000000000e+01 -9.386598394343298679e+00
1.700000000000000000e+01 -8.776162946004836485e+00
1.800000000000000000e+01 -8.493939476490091067e+00
1.900000000000000000e+01 -8.637429997067529897e+00
2.000000000000000000e+01 -9.152170178100995201e+00
2.100000000000000000e+01 -9.788610730004771554e+00
2.200000000000000000e+01 -9.989728411327416069e+00
2.300000000000000000e+01 -9.417687991501388467e+00
2.400000000000000000e+01 -8.860923555882123992e+00
2.500000000000000000e+01 -8.985819785434067342e+00
2.600000000000000000e+01 -9.566067833805893983e+00
2.700000000000000000e+01 -1.002690916764926854e+01
2.800000000000000000e+01 -9.954679767224414277e+00
2.900000000000000000e+01 -9.568853053811745113e+00
3.000000000000000000e+01 -9.325023091669306652e+00
3.100000000000000000e+01 -9.414828904588793179e+00
3.200000000000000000e+01 -9.762688453153842261e+00
3.300000000000000000e+01 -1.009087620324791956e+01
3.400000000000000000e+01 -1.007038771087021622e+01
3.500000000000000000e+01 -9.768364717036213563e+00
3.600000000000000000e+01 -9.651231477697823635e+00
3.700000000000000000e+01 -9.877479434574921058e+00
3.800000000000000000e+01 -1.015811573606009688e+01
3.900000000000000000e+01 -1.016846369415659268e+01
4.000000000000000000e+01 -9.975245966928222074e+00
4.100000000000000000e+01 -9.887594124024253972e+00
4.200000000000000000e+01 -1.002495892103220854e+01
4.300000000000000000e+01 -1.023280076822533857e+01
4.400000000000000000e+01 -1.025690314021232297e+01
4.500000000000000000e+01 -1.010470378522408730e+01
4.600000000000000000e+01 -1.007953716279834921e+01
4.700000000000000000e+01 -1.024502543541707666e+01
4.800000000000000000e+01 -1.034784584453934642e+01
4.900000000000000000e+01 -1.026659979109123277e+01
5.000000000000000000e+01 -1.020139518749558505e+01
5.100000000000000000e+01 -1.029377216754456370e+01
5.200000000000000000e+01 -1.041020658901157425e+01
5.300000000000000000e+01 -1.037492526365052292e+01
5.400000000000000000e+01 -1.031171728538529742e+01
5.500000000000000000e+01 -1.039587315976391757e+01
5.600000000000000000e+01 -1.047986919482630697e+01
5.700000000000000000e+01 -1.043376675324569902e+01
5.800000000000000000e+01 -1.041599081910135283e+01
5.900000000000000000e+01 -1.050400064845380221e+01
6.000000000000000000e+01 -1.053757994192327985e+01
6.100000000000000000e+01 -1.048926614212921926e+01
6.200000000000000000e+01 -1.053495710483242576e+01
6.300000000000000000e+01 -1.059819419703863908e+01
6.400000000000000000e+01 -1.056733138356331025e+01
6.500000000000000000e+01 -1.058377699272042882e+01
6.600000000000000000e+01 -1.064899331603193744e+01
6.700000000000000000e+01 -1.063224253512627904e+01
6.800000000000000000e+01 -1.064407053875333276e+01
6.900000000000000000e+01 -1.070122042609227897e+01
7.000000000000000000e+01 -1.068547435110378707e+01
7.100000000000000000e+01 -1.070950668972475661e+01
7.200000000000000000e+01 -1.075141943410836909e+01
7.300000000000000000e+01 -1.073584911057691826e+01
7.400000000000000000e+01 -1.077909039776501032e+01
7.500000000000000000e+01 -1.079145374975471761e+01
7.600000000000000000e+01 -1.079760297810441649e+01
7.700000000000000000e+01 -1.083860673923127571e+01
7.800000000000000000e+01 -1.083106256816339830e+01
7.900000000000000000e+01 -1.087040915832753285e+01
8.000000000000000000e+01 -1.087403213562644133e+01
8.100000000000000000e+01 -1.089864596864398649e+01
8.200000000000000000e+01 -1.091583707449396989e+01
8.300000000000000000e+01 -1.093012342173532403e+01
8.400000000000000000e+01 -1.095352209135861621e+01
8.500000000000000000e+01 -1.096436305955083057e+01
8.600000000000000000e+01 -1.098868327647857157e+01
8.700000000000000000e+01 -1.100044810948617524e+01
8.800000000000000000e+01 -1.102127520764593172e+01
8.900000000000000000e+01 -1.103819806227600253e+01
9.000000000000000000e+01 -1.105222237099072480e+01
9.100000000000000000e+01 -1.107663379701324935e+01
9.200000000000000000e+01 -1.108393558626933384e+01
9.300000000000000000e+01 -1.111105983281651000e+01
9.400000000000000000e+01 -1.112126966157135044e+01
9.500000000000000000e+01 -1.113802803365885907e+01
9.600000000000000000e+01 -1.116194712678463574e+01
9.700000000000000000e+01 -1.117035596893612137e+01
9.800000000000000000e+01 -1.118844134905110010e+01
9.900000000000000000e+01 -1.121224713177866761e+01
1.000000000000000000e+02 -1.122306204330839385e+01
1.010000000000000000e+02 -1.123482017065042093e+01
1.020000000000000000e+02 -1.125798605106351502e+01
1.030000000000000000e+02 -1.127867475806671571e+01
1.040000000000000000e+02 -1.129000930082545651e+01
1.050000000000000000e+02 -1.129943885213194577e+01
1.060000000000000000e+02 -1.131522135106363613e+01
1.070000000000000000e+02 -1.133965622652508642e+01
1.080000000000000000e+02 -1.136098360906526672e+01
1.090000000000000000e+02 -1.137357422958996622e+01
1.100000000000000000e+02 -1.138050688415660261e+01
1.110000000000000000e+02 -1.138785533766589531e+01
1.120000000000000000e+02 -1.141080328818127931e+01
1.130000000000000000e+02 -1.144056356445718237e+01
1.140000000000000000e+02 -1.145500073800044660e+01
1.150000000000000000e+02 -1.145784941113218558e+01
1.160000000000000000e+02 -1.146959051243514338e+01
1.170000000000000000e+02 -1.150050894840270743e+01
1.180000000000000000e+02 -1.152130775112150296e+01
1.190000000000000000e+02 -1.152423371715673639e+01
1.200000000000000000e+02 -1.153393222127385975e+01
1.210000000000000000e+02 -1.156199760492878248e+01
1.220000000000000000e+02 -1.158531780593378002e+01
1.230000000000000000e+02 -1.158964998691489434e+01
1.240000000000000000e+02 -1.159567135075002753e+01
1.250000000000000000e+02 -1.162290730830087604e+01
1.260000000000000000e+02 -1.164810011023539538e+01
1.270000000000000000e+02 -1.165405922230251967e+01
1.280000000000000000e+02 -1.165907814181787927e+01
1.290000000000000000e+02 -1.168157384120330278e+01
1.300000000000000000e+02 -1.170952628376898552e+01
1.310000000000000000e+02 -1.171885605592576773e+01
1.320000000000000000e+02 -1.172058419997687828e+01
1.330000000000000000e+02 -1.173923767491650239e+01
1.340000000000000000e+02 -1.176870918611525241e+01
1.350000000000000000e+02 -1.178331254736617772e+01
1.360000000000000000e+02 -1.178495168144767646e+01
1.370000000000000000e+02 -1.179514276291295083e+01
1.380000000000000000e+02 -1.182465570833901225e+01
1.390000000000000000e+02 -1.184585727257998045e+01
1.400000000000000000e+02 -1.184889251804902699e+01
1.410000000000000000e+02 -1.185430466472882571e+01
1.420000000000000000e+02 -1.187811540643194519e+01
1.430000000000000000e+02 -1.190553331332482578e+01
1.440000000000000000e+02 -1.191314291063784836e+01
1.450000000000000000e+02 -1.191337747190349106e+01
1.460000000000000000e+02 -1.193185699146890855e+01
1.470000000000000000e+02 -1.196189448608831896e+01
1.480000000000000000e+02 -1.197586674875514667e+01
1.490000000000000000e+02 -1.197579560177675084e+01
1.500000000000000000e+02 -1.198500469484641684e+01
1.510000000000000000e+02 -1.201516727323976852e+01
1.520000000000000000e+02 -1.203601950458758196e+01
1.530000000000000000e+02 -1.203724205397096192e+01
1.540000000000000000e+02 -1.204178683892559576e+01
1.550000000000000000e+02 -1.206633721746342580e+01
1.560000000000000000e+02 -1.209340789707984243e+01
1.570000000000000000e+02 -1.209897632387446897e+01
1.580000000000000000e+02 -1.209790851022950164e+01
1.590000000000000000e+02 -1.211750217975703237e+01
1.600000000000000000e+02 -1.214766430133363606e+01
1.610000000000000000e+02 -1.215935401166126795e+01
1.620000000000000000e+02 -1.215760281287210276e+01
1.630000000000000000e+02 -1.216754708507291127e+01
1.640000000000000000e+02 -1.219861873025618237e+01
1.650000000000000000e+02 -1.221745139620131759e+01
1.660000000000000000e+02 -1.221630703210698599e+01
1.670000000000000000e+02 -1.222105977999930104e+01
1.680000000000000000e+02 -1.224712171883125933e+01
1.690000000000000000e+02 -1.227291734546220603e+01
1.700000000000000000e+02 -1.227586849537208913e+01
1.710000000000000000e+02 -1.227387637576479840e+01
1.720000000000000000e+02 -1.229504492648322689e+01
1.730000000000000000e+02 -1.232502904792646525e+01
1.740000000000000000e+02 -1.233412410113919577e+01
1.750000000000000000e+02 -1.233081780252783410e+01
1.760000000000000000e+02 -1.234168716220592188e+01
1.770000000000000000e+02 -1.237352676764859538e+01
1.780000000000000000e+02 -1.239021796303383027e+01
1.790000000000000000e+02 -1.238675871299423292e+01
1.800000000000000000e+02 -1.239183181576866311e+01
1.810000000000000000e+02 -1.241931691427306106e+01
1.820000000000000000e+02 -1.244370470409772977e+01
1.830000000000000000e+02 -1.244406447808310112e+01
1.840000000000000000e+02 -1.244127013882652477e+01
1.850000000000000000e+02 -1.246406639255253523e+01
1.860000000000000000e+02 -1.249366703635677922e+01
1.870000000000000000e+02 -1.250005752684805849e+01
1.880000000000000000e+02 -1.249531620320461656e+01
1.890000000000000000e+02 -1.250735440904417217e+01
1.900000000000000000e+02 -1.253980947290107828e+01
1.910000000000000000e+02 -1.255408620710894141e+01
1.920000000000000000e+02 -1.254831677423380931e+01
1.930000000000000000e+02 -1.255405045693666999e+01
1.940000000000000000e+02 -1.258300035832736441e+01
1.950000000000000000e+02 -1.260560482632677726e+01
1.960000000000000000e+02 -1.260327532202129674e+01
1.970000000000000000e+02 -1.259996990944951811e+01
1.980000000000000000e+02 -1.262460529368460804e+01
1.990000000000000000e+02 -1.265348167944302382e+01
2.000000000000000000e+02 -1.265693176892826699e+01
2.010000000000000000e+02 -1.265096613983883067e+01
2.020000000000000000e+02 -1.266453155874646086e+01
2.030000000000000000e+02 -1.269737946789377681e+01
2.040000000000000000e+02 -1.270891504463461708e+01
2.050000000000000000e+02 -1.270089437960324297e+01
2.060000000000000000e+02 -1.270767431272295589e+01
2.070000000000000000e+02 -1.273806312901190907e+01
2.080000000000000000e+02 -1.275850559468906020e+01
2.090000000000000000e+02 -1.275345731880790012e+01
2.100000000000000000e+02 -1.274997314607053056e+01
2.110000000000000000e+02 -1.277658586244465155e+01
2.120000000000000000e+02 -1.280437563672064449e+01
2.130000000000000000e+02 -1.280472099280873621e+01
2.140000000000000000e+02 -1.279779530633398466e+01
2.150000000000000000e+02 -1.281321071265984557e+01
2.160000000000000000e+02 -1.284617222828207161e+01
2.170000000000000000e+02 -1.285469376669944097e+01
2.180000000000000000e+02 -1.284454779497547428e+01
2.190000000000000000e+02 -1.285276755573211815e+01
2.200000000000000000e+02 -1.288449848257405250e+01
2.210000000000000000e+02 -1.290241681819408726e+01
2.220000000000000000e+02 -1.289468796316482013e+01
2.230000000000000000e+02 -1.289141564385637295e+01
2.240000000000000000e+02 -1.292009917657160223e+01
2.250000000000000000e+02 -1.294641777515142245e+01
2.260000000000000000e+02 -1.294354857098039702e+01
2.270000000000000000e+02 -1.293600746032805304e+01
2.280000000000000000e+02 -1.295360837796588882e+01
2.290000000000000000e+02 -1.298636238053823710e+01
2.300000000000000000e+02 -1.299164740396571460e+01
2.310000000000000000e+02 -1.297960408003251231e+01
2.320000000000000000e+02 -1.298972022386314507e+01
2.330000000000000000e+02 -1.302267262327613295e+01
2.340000000000000000e+02 -1.303775535599931601e+01
2.350000000000000000e+02 -1.302751631529448950e+01
2.360000000000000000e+02 -1.302501769405863818e+01
2.370000000000000000e+02 -1.305591763991622400e+01
2.380000000000000000e+02 -1.308045567881338123e+01
2.390000000000000000e+02 -1.307446199882118343e+01
2.400000000000000000e+02 -1.306696624181791400e+01
2.410000000000000000e+02 -1.308738760264079026e+01
2.420000000000000000e+02 -1.311980083143740572e+01
2.430000000000000000e+02 -1.312198413045649481e+01
2.440000000000000000e+02 -1.310889768562457824e+01
2.450000000000000000e+02 -1.312207798706551998e+01
2.460000000000000000e+02 -1.315669078118882851e+01
2.470000000000000000e+02 -1.316926486485874648e+01
2.480000000000000000e+02 -1.315772859699250930e+01
2.490000000000000000e+02 -1.315798968518094014e+01
2.500000000000000000e+02 -1.319239194680118921e+01
2.510000000000000000e+02 -1.321597359795786986e+01
2.520000000000000000e+02 -1.320853859315231738e+01
2.530000000000000000e+02 -1.320359056352594962e+01
2.540000000000000000e+02 -1.322926568135096126e+01
2.550000000000000000e+02 -1.326314118107023887e+01
2.560000000000000000e+02 -1.326474945652128135e+01
2.570000000000000000e+02 -1.325361654297828551e+01
2.580000000000000000e+02 -1.327249461736073677e+01
2.590000000000000000e+02 -1.331186137031402694e+01
2.600000000000000000e+02 -1.332605723203525372e+01
2.610000000000000000e+02 -1.331690825995304550e+01
2.620000000000000000e+02 -1.332235102991541353e+01
2.630000000000000000e+02 -1.336392717686640630e+01
2.640000000000000000e+02 -1.339302139790172674e+01
2.650000000000000000e+02 -1.338957621285880073e+01
2.660000000000000000e+02 -1.338931034280511767e+01
2.670000000000000000e+02 -1.342307287169505692e+01
2.680000000000000000e+02 -1.346726827697685280e+01
2.690000000000000000e+02 -1.347659669890832035e+01
2.700000000000000000e+02 -1.347083490505768211e+01
2.710000000000000000e+02 -1.349747257437030257e+01
2.720000000000000000e+02 -1.355101606659347979e+01
2.730000000000000000e+02 -1.357866114243230271e+01
2.740000000000000000e+02 -1.357765833769168395e+01
2.750000000000000000e+02 -1.359069479509128087e+01
2.760000000000000000e+02 -1.364874484789041453e+01
2.770000000000000000e+02 -1.369840256530872757e+01
2.780000000000000000e+02 -1.370824623520763019e+01
2.790000000000000000e+02 -1.371611757972476298e+01
2.800000000000000000e+02 -1.376612317436999966e+01
2.810000000000000000e+02 -1.383924125376458392e+01
2.820000000000000000e+02 -1.387037017482312073e+01
2.830000000000000000e+02 -1.387563372237278969e+01
2.840000000000000000e+02 -1.391686600850065503e+01
2.850000000000000000e+02 -1.400575885995289660e+01
2.860000000000000000e+02 -1.406746863955784832e+01
2.870000000000000000e+02 -1.408268816847746585e+01
2.880000000000000000e+02 -1.411119912867959947e+01
2.890000000000000000e+02 -1.420906870003911493e+01
2.900000000000000000e+02 -1.430702249564455641e+01
2.910000000000000000e+02 -1.434140232026232376e+01
2.920000000000000000e+02 -1.436231381477927016e+01
2.930000000000000000e+02 -1.445524745135615063e+01
2.940000000000000000e+02 -1.459616889493072733e+01
2.950000000000000000e+02 -1.466341634588205878e+01
2.960000000000000000e+02 -1.468040229263040608e+01
2.970000000000000000e+02 -1.476121867619507455e+01
2.980000000000000000e+02 -1.494194061595861100e+01
2.990000000000000000e+02 -1.505402412445663707e+01
3.000000000000000000e+02 -1.507105803111254083e+01
3.010000000000000000e+02 -1.515010533609505572e+01
3.020000000000000000e+02 -1.536920779093638600e+01
3.030000000000000000e+02 -1.552655476956219616e+01
3.040000000000000000e+02 -1.554556298223764088e+01
3.050000000000000000e+02 -1.559911383194289236e+01
3.060000000000000000e+02 -1.586717006064947810e+01
3.070000000000000000e+02 -1.609031767164577786e+01
3.080000000000000000e+02 -1.609333623204877384e+01
3.090000000000000000e+02 -1.615406664387810309e+01
3.100000000000000000e+02 -1.648510608193923943e+01
3.110000000000000000e+02 -1.674728031482112556e+01
3.120000000000000000e+02 -1.672154002354035640e+01
3.130000000000000000e+02 -1.675020669258706718e+01
3.140000000000000000e+02 -1.717649698449992357e+01
3.150000000000000000e+02 -1.749055028182070615e+01
3.160000000000000000e+02 -1.738268090776328023e+01
3.170000000000000000e+02 -1.744894623999724814e+01
3.180000000000000000e+02 -1.800144519478718053e+01
3.190000000000000000e+02 -1.827789033815997399e+01
3.200000000000000000e+02 -1.805916314211075147e+01
3.210000000000000000e+02 -1.814740557386922148e+01
3.220000000000000000e+02 -1.885453075517245836e+01
3.230000000000000000e+02 -1.905561286951739319e+01
3.240000000000000000e+02 -1.867271287248018652e+01
3.250000000000000000e+02 -1.889409958179492222e+01
3.260000000000000000e+02 -1.974043952021990478e+01
3.270000000000000000e+02 -1.968558236803601602e+01
3.280000000000000000e+02 -1.918241585317093012e+01
3.290000000000000000e+02 -1.962792375271138212e+01
3.300000000000000000e+02 -2.050272669297380190e+01
3.310000000000000000e+02 -2.011318350028988178e+01
3.320000000000000000e+02 -1.958814425455957320e+01
3.330000000000000000e+02 -2.027526219525501716e+01
3.340000000000000000e+02 -2.102671972737262251e+01
3.350000000000000000e+02 -2.029152780178661075e+01
3.360000000000000000e+02 -1.988019704824105460e+01
3.370000000000000000e+02 -2.085001472115040499e+01
3.380000000000000000e+02 -2.123464922828785006e+01
3.390000000000000000e+02 -2.027550465618586628e+01
3.400000000000000000e+02 -2.018796323535192982e+01
3.410000000000000000e+02 -2.125282024750286780e+01
3.420000000000000000e+02 -2.119502804257236050e+01
3.430000000000000000e+02 -2.024481076858580764e+01
3.440000000000000000e+02 -2.042079911422323590e+01
3.450000000000000000e+02 -2.145535539486185783e+01
3.460000000000000000e+02 -2.102696982552996019e+01
3.470000000000000000e+02 -2.018777635668379844e+01
3.480000000000000000e+02 -2.069273288146364465e+01
3.490000000000000000e+02 -2.152013032216309441e+01
3.500000000000000000e+02 -2.085477841943957600e+01
3.510000000000000000e+02 -2.025937633236332402e+01
3.520000000000000000e+02 -2.088748313727217720e+01
3.530000000000000000e+02 -2.150377892463097496e+01
3.540000000000000000e+02 -2.077019583806380965e+01
3.550000000000000000e+02 -2.029507606581060486e+01
3.560000000000000000e+02 -2.101944041622807902e+01
3.570000000000000000e+02 -2.147984594021199811e+01
3.580000000000000000e+02 -2.074920145838537167e+01
3.590000000000000000e+02 -2.040438441788938917e+01
3.600000000000000000e+02 -2.107060546029017445e+01
3.610000000000000000e+02 -2.149074790386538325e+01
3.620000000000000000e+02 -2.083292360593534198e+01
3.630000000000000000e+02 -2.042567236578932821e+01
3.640000000000000000e+02 -2.102745312856441018e+01
3.650000000000000000e+02 -2.151879996914031778e+01
3.660000000000000000e+02 -2.097202813553139578e+01
3.670000000000000000e+02 -2.049811209665342915e+01
3.680000000000000000e+02 -2.087815084399638010e+01
3.690000000000000000e+02 -2.151027309220188144e+01
3.700000000000000000e+02 -2.119075297265315072e+01
3.710000000000000000e+02 -2.056996271681759936e+01
3.720000000000000000e+02 -2.068285144842773704e+01
3.730000000000000000e+02 -2.136933378566167718e+01
3.740000000000000000e+02 -2.142282515419065803e+01
3.750000000000000000e+02 -2.080206095350106210e+01
3.760000000000000000e+02 -2.050501192133010164e+01
3.770000000000000000e+02 -2.104665527713080664e+01
3.780000000000000000e+02 -2.152931273305753734e+01
3.790000000000000000e+02 -2.111636832817933396e+01
3.800000000000000000e+02 -2.056243621606947869e+01
3.810000000000000000e+02 -2.066533335460703569e+01
3.820000000000000000e+02 -2.136465617367072767e+01
3.830000000000000000e+02 -2.141752624706679242e+01
3.840000000000000000e+02 -2.078557182472607323e+01
3.850000000000000000e+02 -2.049245365105380046e+01
3.860000000000000000e+02 -2.098736053074897612e+01
3.870000000000000000e+02 -2.152208627937043417e+01
3.880000000000000000e+02 -2.112603515278203758e+01
3.890000000000000000e+02 -2.051927454547477581e+01
3.900000000000000000e+02 -2.065379622179656849e+01
3.910000000000000000e+02 -2.136189996783069489e+01
3.920000000000000000e+02 -2.140730692405236724e+01
3.930000000000000000e+02 -2.076018189046058282e+01
3.940000000000000000e+02 -2.045954893107430905e+01
3.950000000000000000e+02 -2.104804563280401553e+01
3.960000000000000000e+02 -2.152470468585620011e+01
3.970000000000000000e+02 -2.103914455021754293e+01
3.980000000000000000e+02 -2.050025009605743875e+01
3.990000000000000000e+02 -2.072906458187136280e+01
4.000000000000000000e+02 -2.144632116766970142e+01


==> Figures/Data/lc_cheby_adam_20000.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -1.102621131480676908e+01
4.100000000000000000e+01 -1.685132927616025711e+01
6.100000000000000000e+01 -1.945072561226286467e+01
8.100000000000000000e+01 -2.068528475131751065e+01
1.010000000000000000e+02 -2.088462267398649175e+01
1.210000000000000000e+02 -2.115832101323415060e+01
1.410000000000000000e+02 -2.131138600307727415e+01
1.610000000000000000e+02 -2.132291532895078490e+01
1.810000000000000000e+02 -2.133279866540416236e+01
2.010000000000000000e+02 -2.137999292230844972e+01
2.210000000000000000e+02 -2.135530921596206611e+01
2.410000000000000000e+02 -2.141123848746442349e+01
2.610000000000000000e+02 -2.140840118336500453e+01
2.810000000000000000e+02 -2.142102618780156931e+01
3.010000000000000000e+02 -2.146740276647383538e+01
3.210000000000000000e+02 -2.144095602848274140e+01
3.410000000000000000e+02 -2.149690626153863349e+01
3.610000000000000000e+02 -2.149229701224833633e+01
3.810000000000000000e+02 -2.150435534222042833e+01
4.010000000000000000e+02 -2.155017818544372332e+01
4.210000000000000000e+02 -2.152209867468770454e+01
4.410000000000000000e+02 -2.157799725543670633e+01
4.610000000000000000e+02 -2.157204711063712566e+01
4.810000000000000000e+02 -2.158322754070167093e+01
5.010000000000000000e+02 -2.162878091203324260e+01
5.210000000000000000e+02 -2.159905156969733753e+01
5.410000000000000000e+02 -2.165477446345638768e+01
5.610000000000000000e+02 -2.164785871972467746e+01
5.810000000000000000e+02 -2.165782342254313875e+01
6.010000000000000000e+02 -2.170337882849290168e+01
6.210000000000000000e+02 -2.167199348105637213e+01
6.410000000000000000e+02 -2.172739555583586224e+01
6.610000000000000000e+02 -2.171988209578129769e+01
6.810000000000000000e+02 -2.172831050034065470e+01
7.010000000000000000e+02 -2.177411899706259035e+01
7.210000000000000000e+02 -2.174107107211395018e+01
7.410000000000000000e+02 -2.179601372976733131e+01
7.610000000000000000e+02 -2.178826938100491972e+01
7.810000000000000000e+02 -2.179484162646151191e+01
8.010000000000000000e+02 -2.184114367994635231e+01
8.210000000000000000e+02 -2.180645899440817459e+01
8.410000000000000000e+02 -2.186077812440059276e+01
8.610000000000000000e+02 -2.185316881958052093e+01
8.810000000000000000e+02 -2.185758545062523339e+01
9.010000000000000000e+02 -2.190459231495699655e+01
9.210000000000000000e+02 -2.186831199798552561e+01
9.410000000000000000e+02 -2.192183888963226934e+01
9.610000000000000000e+02 -2.191473017291409064e+01
9.810000000000000000e+02 -2.191669879441353430e+01
1.001000000000000000e+03 -2.196460022782406796e+01
1.021000000000000000e+03 -2.192680686712904858e+01
1.041000000000000000e+03 -2.197934241680963297e+01
1.061000000000000000e+03 -2.197309882122352676e+01
1.081000000000000000e+03 -2.197235101839464733e+01
1.101000000000000000e+03 -2.202129968321972342e+01
1.121000000000000000e+03 -2.198210165559853024e+01
1.141000000000000000e+03 -2.203343564582366554e+01
1.161000000000000000e+03 -2.202841797442346561e+01
1.181000000000000000e+03 -2.202470030970172843e+01
1.201000000000000000e+03 -2.207481854440731084e+01
1.221000000000000000e+03 -2.203437076899706426e+01
1.241000000000000000e+03 -2.208426173569347384e+01
1.261000000000000000e+03 -2.208082590900331965e+01
1.281000000000000000e+03 -2.207391466664077129e+01
1.301000000000000000e+03 -2.212528149835479496e+01
1.321000000000000000e+03 -2.208377075655203114e+01
1.341000000000000000e+03 -2.213196412829092452e+01
1.361000000000000000e+03 -2.213045567686137716e+01
1.381000000000000000e+03 -2.212015148999283554e+01
1.401000000000000000e+03 -2.217280888631218261e+01
1.421000000000000000e+03 -2.213046949629575266e+01
1.441000000000000000e+03 -2.217668246240852881e+01
1.461000000000000000e+03 -2.217743496893820065e+01
1.481000000000000000e+03 -2.216357567481102464e+01
1.501000000000000000e+03 -2.221751796524465306e+01
1.521000000000000000e+03 -2.217461775805571378e+01
1.541000000000000000e+03 -2.221855652334055975e+01
1.561000000000000000e+03 -2.222188418353574235e+01
1.581000000000000000e+03 -2.220434201078144554e+01
1.601000000000000000e+03 -2.225952207491015500e+01
1.621000000000000000e+03 -2.221637311044822383e+01
1.641000000000000000e+03 -2.225772222878128304e+01
1.661000000000000000e+03 -2.226391808623001012e+01
1.681000000000000000e+03 -2.224261072661466798e+01
1.701000000000000000e+03 -2.229893173322202671e+01
1.721000000000000000e+03 -2.225587675778829322e+01
1.741000000000000000e+03 -2.229431557955686927e+01
1.761000000000000000e+03 -2.230364320295146285e+01
1.781000000000000000e+03 -2.227853231396503020e+01
1.801000000000000000e+03 -2.233585424199203118e+01
1.821000000000000000e+03 -2.229327259981700848e+01
1.841000000000000000e+03 -2.232846858942394164e+01
1.861000000000000000e+03 -2.234116037905726415e+01
1.881000000000000000e+03 -2.231226082083162510e+01
1.901000000000000000e+03 -2.237039444502237373e+01
1.921000000000000000e+03 -2.232868901900274494e+01
1.941000000000000000e+03 -2.236031332543136685e+01
1.961000000000000000e+03 -2.237656234616870776e+01
1.981000000000000000e+03 -2.234394074515005002e+01
2.001000000000000000e+03 -2.240265477422457963e+01
2.021000000000000000e+03 -2.236225345506101547e+01
2.041000000000000000e+03 -2.238997771109277224e+01
2.061000000000000000e+03 -2.240993640825007205e+01
2.081000000000000000e+03 -2.237371837413926556e+01
2.101000000000000000e+03 -2.243273558830150094e+01
2.121000000000000000e+03 -2.239407885767527162e+01
2.141000000000000000e+03 -2.241758969207549512e+01
2.161000000000000000e+03 -2.244136275028031235e+01
2.181000000000000000e+03 -2.240173040089207745e+01
2.201000000000000000e+03 -2.246073556629541912e+01
2.221000000000000000e+03 -2.242427418911157488e+01
2.241000000000000000e+03 -2.244327291210633035e+01
2.261000000000000000e+03 -2.247091673006199031e+01
2.281000000000000000e+03 -2.242811361241732726e+01
2.301000000000000000e+03 -2.248675164568578566e+01
2.321000000000000000e+03 -2.245293516619642915e+01
2.341000000000000000e+03 -2.246715096611049489e+01
2.361000000000000000e+03 -2.249866814012823113e+01
2.381000000000000000e+03 -2.245299491611980258e+01
2.401000000000000000e+03 -2.251087962066508652e+01
2.421000000000000000e+03 -2.248015124639500328e+01
2.441000000000000000e+03 -2.248934301617240550e+01
2.461000000000000000e+03 -2.252468287636724042e+01
2.481000000000000000e+03 -2.247649965609343781e+01
2.501000000000000000e+03 -2.253321376898803763e+01
2.521000000000000000e+03 -2.250600010805937501e+01
2.541000000000000000e+03 -2.250996801913595391e+01
2.561000000000000000e+03 -2.254902303963415378e+01
2.581000000000000000e+03 -2.249874282378925017e+01
2.601000000000000000e+03 -2.255384752605702658e+01
2.621000000000000000e+03 -2.253055184194653293e+01
2.641000000000000000e+03 -2.252914039777502708e+01
2.661000000000000000e+03 -2.257174799778742624e+01
2.681000000000000000e+03 -2.251983622068865287e+01
2.701000000000000000e+03 -2.257287290716497452e+01
2.721000000000000000e+03 -2.255386643762090060e+01
2.741000000000000000e+03 -2.254697407792173180e+01
2.761000000000000000e+03 -2.259291500927939822e+01
2.781000000000000000e+03 -2.253988075926398693e+01
2.801000000000000000e+03 -2.259038119244208076e+01
2.821000000000000000e+03 -2.257599600931540351e+01
2.841000000000000000e+03 -2.256357834326783163e+01
2.861000000000000000e+03 -2.261257983281337758e+01
2.881000000000000000e+03 -2.255897260639253687e+01
2.901000000000000000e+03 -2.260646222208130141e+01
2.921000000000000000e+03 -2.259698444353455926e+01
2.941000000000000000e+03 -2.257906150942114465e+01
2.961000000000000000e+03 -2.263079750486641117e+01
2.981000000000000000e+03 -2.257719661585850446e+01
3.001000000000000000e+03 -2.262120510079746438e+01
3.021000000000000000e+03 -2.261686847157685776e+01
3.041000000000000000e+03 -2.259352706371878838e+01
3.061000000000000000e+03 -2.264762267343646585e+01
3.081000000000000000e+03 -2.259463150886880101e+01
3.101000000000000000e+03 -2.263469739839667483e+01
3.121000000000000000e+03 -2.263567862972113431e+01
3.141000000000000000e+03 -2.260707684764795289e+01
3.161000000000000000e+03 -2.266311023604324504e+01
3.181000000000000000e+03 -2.261134456635185330e+01
3.201000000000000000e+03 -2.264702592238550238e+01
3.221000000000000000e+03 -2.265343983906548786e+01
3.241000000000000000e+03 -2.261980752550481455e+01
3.261000000000000000e+03 -2.267731552346342738e+01
3.281000000000000000e+03 -2.262739585960101962e+01
3.301000000000000000e+03 -2.265827582536929086e+01
3.321000000000000000e+03 -2.267017293758443941e+01
3.341000000000000000e+03 -2.263181322766028103e+01
3.361000000000000000e+03 -2.269029464209824098e+01
3.381000000000000000e+03 -2.264283433318414041e+01
3.401000000000000000e+03 -2.266853148290410047e+01
3.421000000000000000e+03 -2.268589518598565746e+01
3.441000000000000000e+03 -2.264318233325243312e+01
3.461000000000000000e+03 -2.270210456956480982e+01
3.481000000000000000e+03 -2.265770111172910717e+01
3.501000000000000000e+03 -2.267787550294159615e+01
3.521000000000000000e+03 -2.270062182489919422e+01
3.541000000000000000e+03 -2.265399961267894113e+01
3.561000000000000000e+03 -2.271280318430095591e+01
3.581000000000000000e+03 -2.267202702073657861e+01
3.601000000000000000e+03 -2.268638969769057567e+01
3.621000000000000000e+03 -2.271436667092210726e+01
3.641000000000000000e+03 -2.266434328666496612e+01
3.661000000000000000e+03 -2.272244929828903537e+01
3.681000000000000000e+03 -2.268583506414052664e+01
3.701000000000000000e+03 -2.269415399960613655e+01
3.721000000000000000e+03 -2.272714338353397423e+01
3.741000000000000000e+03 -2.267428676729169723e+01
3.761000000000000000e+03 -2.273110245349100111e+01
3.781000000000000000e+03 -2.269913929549326070e+01
3.801000000000000000e+03 -2.270124746179579489e+01
3.821000000000000000e+03 -2.273896612204098489e+01
3.841000000000000000e+03 -2.268389598599501156e+01
3.861000000000000000e+03 -2.273882291572644476e+01
3.881000000000000000e+03 -2.271194664803238794e+01
3.901000000000000000e+03 -2.270774709687604087e+01
3.921000000000000000e+03 -2.274985041158684496e+01
3.941000000000000000e+03 -2.269323085643177862e+01
3.961000000000000000e+03 -2.274567135122176609e+01
3.981000000000000000e+03 -2.272425693197392604e+01
4.001000000000000000e+03 -2.271372880708068465e+01
4.021000000000000000e+03 -2.275981373658046536e+01
4.041000000000000000e+03 -2.270234292762337702e+01
4.061000000000000000e+03 -2.275170882153554786e+01
4.081000000000000000e+03 -2.273606424521041802e+01
4.101000000000000000e+03 -2.271926616871162707e+01
4.121000000000000000e+03 -2.276887602415013134e+01
4.141000000000000000e+03 -2.271127668187646975e+01
4.161000000000000000e+03 -2.275699643177112108e+01
4.181000000000000000e+03 -2.274735777086913302e+01
4.201000000000000000e+03 -2.272443119392260513e+01
4.221000000000000000e+03 -2.277706004569069620e+01
4.241000000000000000e+03 -2.272006762271974623e+01
4.261000000000000000e+03 -2.276159537335043126e+01
4.281000000000000000e+03 -2.275812296502594734e+01
4.301000000000000000e+03 -2.272929308116661673e+01
4.321000000000000000e+03 -2.278439158600236070e+01
4.341000000000000000e+03 -2.272874348691790303e+01
4.361000000000000000e+03 -2.276556658772078379e+01
4.381000000000000000e+03 -2.276834278198750638e+01
4.401000000000000000e+03 -2.273391874425529124e+01
4.421000000000000000e+03 -2.279089957943564571e+01
4.441000000000000000e+03 -2.273732288501529197e+01
4.461000000000000000e+03 -2.276897088658734702e+01
4.481000000000000000e+03 -2.277799874173929240e+01
4.501000000000000000e+03 -2.273837154197423871e+01
4.521000000000000000e+03 -2.279661604038874856e+01
4.541000000000000000e+03 -2.274581646755680708e+01
4.561000000000000000e+03 -2.277186863067613842e+01
4.581000000000000000e+03 -2.278707223108784774e+01
4.601000000000000000e+03 -2.274271156377990621e+01
4.621000000000000000e+03 -2.280157593904053925e+01
4.641000000000000000e+03 -2.275422619577694405e+01
4.661000000000000000e+03 -2.277431992005930539e+01
4.681000000000000000e+03 -2.279554545333036231e+01
4.701000000000000000e+03 -2.274699435390190416e+01
4.721000000000000000e+03 -2.280581697137656505e+01
4.741000000000000000e+03 -2.276254648328917796e+01
4.761000000000000000e+03 -2.277638425994850735e+01
4.781000000000000000e+03 -2.280340254096622488e+01
4.801000000000000000e+03 -2.275127100120602464e+01
4.821000000000000000e+03 -2.280937924986994858e+01
4.841000000000000000e+03 -2.277076410830241571e+01
4.861000000000000000e+03 -2.277812077453527095e+01
4.881000000000000000e+03 -2.281063033136882012e+01
4.901000000000000000e+03 -2.275558689895438391e+01
4.921000000000000000e+03 -2.281230499836584613e+01
4.941000000000000000e+03 -2.277885935931957562e+01
4.961000000000000000e+03 -2.277958782121130454e+01
4.981000000000000000e+03 -2.281721915009756430e+01
5.001000000000000000e+03 -2.275998173545853120e+01
5.021000000000000000e+03 -2.281463816799250566e+01
5.041000000000000000e+03 -2.278680652949394059e+01
5.061000000000000000e+03 -2.278084315761577017e+01
5.081000000000000000e+03 -2.282316334828258775e+01
5.101000000000000000e+03 -2.276448837428538852e+01
5.121000000000000000e+03 -2.281642414150901388e+01
5.141000000000000000e+03 -2.279457510037949675e+01
5.161000000000000000e+03 -2.278194346900695777e+01
5.181000000000000000e+03 -2.282846172357031378e+01
5.201000000000000000e+03 -2.276913286832460415e+01
5.221000000000000000e+03 -2.281770937308126079e+01
5.241000000000000000e+03 -2.280213068851235292e+01
5.261000000000000000e+03 -2.278294441869704912e+01
5.281000000000000000e+03 -2.283311777774656903e+01
5.301000000000000000e+03 -2.277393357715133959e+01
5.321000000000000000e+03 -2.281854116643824781e+01
5.341000000000000000e+03 -2.280943627054302070e+01
5.361000000000000000e+03 -2.278390006600825757e+01
5.381000000000000000e+03 -2.283713980541061872e+01
5.401000000000000000e+03 -2.277890131728725720e+01
5.421000000000000000e+03 -2.281896739233223670e+01
5.441000000000000000e+03 -2.281645338631324549e+01
5.461000000000000000e+03 -2.278486275289719032e+01
5.481000000000000000e+03 -2.284054086646786175e+01
5.501000000000000000e+03 -2.278403882618320608e+01
5.521000000000000000e+03 -2.281903636698152837e+01
5.541000000000000000e+03 -2.282314334523504584e+01
5.561000000000000000e+03 -2.278588240715130908e+01
5.581000000000000000e+03 -2.284333860254504600e+01
5.601000000000000000e+03 -2.278934111978113819e+01
5.621000000000000000e+03 -2.281879664887972226e+01
5.641000000000000000e+03 -2.282946845377097489e+01
5.661000000000000000e+03 -2.278700625507532962e+01
5.681000000000000000e+03 -2.284555496386947482e+01
5.701000000000000000e+03 -2.279479536898652015e+01
5.721000000000000000e+03 -2.281829700042594666e+01
5.741000000000000000e+03 -2.283539309138358320e+01
5.761000000000000000e+03 -2.278827802752282849e+01
5.781000000000000000e+03 -2.284721583616607887e+01
5.801000000000000000e+03 -2.280038148947937415e+01
5.821000000000000000e+03 -2.281758622546329462e+01
5.841000000000000000e+03 -2.284088475339780189e+01
5.861000000000000000e+03 -2.278973753426013360e+01
5.881000000000000000e+03 -2.284835060765262682e+01
5.901000000000000000e+03 -2.280607244462341754e+01
5.921000000000000000e+03 -2.281671316132193539e+01
5.941000000000000000e+03 -2.284591488443134111e+01
5.961000000000000000e+03 -2.279141982569526803e+01
5.981000000000000000e+03 -2.284899170946738423e+01
6.001000000000000000e+03 -2.281183506624689628e+01
6.021000000000000000e+03 -2.281572649753417892e+01
6.041000000000000000e+03 -2.285045960600185921e+01
6.061000000000000000e+03 -2.279335471365934396e+01
6.081000000000000000e+03 -2.284917413522670415e+01
6.101000000000000000e+03 -2.281763075517818962e+01
6.121000000000000000e+03 -2.281467472805411845e+01
6.141000000000000000e+03 -2.285450023963727872e+01
6.161000000000000000e+03 -2.279556598560952807e+01
6.181000000000000000e+03 -2.284893499964852026e+01
6.201000000000000000e+03 -2.282341651551229944e+01
6.221000000000000000e+03 -2.281360589097207736e+01
6.241000000000000000e+03 -2.285802367837984406e+01
6.261000000000000000e+03 -2.279807099412229476e+01
6.281000000000000000e+03 -2.284831311220056094e+01
6.301000000000000000e+03 -2.282914597892099096e+01
6.321000000000000000e+03 -2.281256741543751687e+01
6.341000000000000000e+03 -2.286102258405595578e+01
6.361000000000000000e+03 -2.280088004906168564e+01
6.381000000000000000e+03 -2.284734863076596412e+01
6.401000000000000000e+03 -2.283477059812355137e+01
6.421000000000000000e+03 -2.281160573835622429e+01
6.441000000000000000e+03 -2.286349542334824037e+01
6.461000000000000000e+03 -2.280399620126343763e+01
6.481000000000000000e+03 -2.284608274677162854e+01
6.501000000000000000e+03 -2.284024086133051767e+01
6.521000000000000000e+03 -2.281076600343498484e+01
6.541000000000000000e+03 -2.286544636259515073e+01
6.561000000000000000e+03 -2.280741492631399581e+01
6.581000000000000000e+03 -2.284455746249296482e+01
6.601000000000000000e+03 -2.284550753026708492e+01
6.621000000000000000e+03 -2.281009153651826082e+01
6.641000000000000000e+03 -2.286688502252613375e+01
6.661000000000000000e+03 -2.281112418958784360e+01
6.681000000000000000e+03 -2.284281539002786587e+01
6.701000000000000000e+03 -2.285052285849171483e+01
6.721000000000000000e+03 -2.280962338744487283e+01
6.741000000000000000e+03 -2.286782612699795081e+01
6.761000000000000000e+03 -2.281510448664968038e+01
6.781000000000000000e+03 -2.284089963090128350e+01
6.801000000000000000e+03 -2.285524171611857724e+01
6.821000000000000000e+03 -2.280939967689351278e+01
6.841000000000000000e+03 -2.286828905782197197e+01
6.861000000000000000e+03 -2.281932922172155997e+01
6.881000000000000000e+03 -2.283885364600894263e+01
6.901000000000000000e+03 -2.285962262332287054e+01
6.921000000000000000e+03 -2.280945501228580952e+01
6.941000000000000000e+03 -2.286829734903536604e+01
6.961000000000000000e+03 -2.282376511669661312e+01
6.981000000000000000e+03 -2.283672117930067103e+01
7.001000000000000000e+03 -2.286362861842556526e+01
7.021000000000000000e+03 -2.280981975885685742e+01
7.041000000000000000e+03 -2.286787814903865268e+01
7.061000000000000000e+03 -2.282837289577101103e+01
7.081000000000000000e+03 -2.283454613042863812e+01
7.101000000000000000e+03 -2.286722797777689919e+01
7.121000000000000000e+03 -2.281051940818304047e+01
7.141000000000000000e+03 -2.286706167525843014e+01
7.161000000000000000e+03 -2.283310803927628641e+01
7.181000000000000000e+03 -2.283237244811802569e+01
7.201000000000000000e+03 -2.287039474788721805e+01
7.221000000000000000e+03 -2.281157387218045329e+01
7.241000000000000000e+03 -2.286588069649327082e+01
7.261000000000000000e+03 -2.283792174354885773e+01
7.281000000000000000e+03 -2.283024393432242505e+01
7.301000000000000000e+03 -2.287310910694908017e+01
7.321000000000000000e+03 -2.281299692473897167e+01
7.341000000000000000e+03 -2.286437005314853721e+01
7.361000000000000000e+03 -2.284276196225071232e+01
7.381000000000000000e+03 -2.282820403920442942e+01
7.401000000000000000e+03 -2.287535754996382309e+01
7.421000000000000000e+03 -2.281479564830887341e+01
7.441000000000000000e+03 -2.286256624468794030e+01
7.461000000000000000e+03 -2.284757457328443309e+01
7.481000000000000000e+03 -2.282629554235459679e+01
7.501000000000000000e+03 -2.287713290991597503e+01
7.521000000000000000e+03 -2.281697007977827596e+01
7.541000000000000000e+03 -2.286050707719212483e+01
7.561000000000000000e+03 -2.285230459656829893e+01
7.581000000000000000e+03 -2.282456020512431394e+01
7.601000000000000000e+03 -2.287843422887999267e+01
7.621000000000000000e+03 -2.281951292923264063e+01
7.641000000000000000e+03 -2.285823138889263717e+01
7.661000000000000000e+03 -2.285689743997009415e+01
7.681000000000000000e+03 -2.282303830299638747e+01
7.701000000000000000e+03 -2.287926649135282631e+01
7.721000000000000000e+03 -2.282240952680566792e+01
7.741000000000000000e+03 -2.285577883004962985e+01
7.761000000000000000e+03 -2.286130012442784221e+01
7.781000000000000000e+03 -2.282176812388250653e+01
7.801000000000000000e+03 -2.287964024369432892e+01
7.821000000000000000e+03 -2.282563788333806443e+01
7.841000000000000000e+03 -2.285318970570340724e+01
7.861000000000000000e+03 -2.286546243582618843e+01
7.881000000000000000e+03 -2.282078535982988043e+01
7.901000000000000000e+03 -2.287957111952562173e+01
7.921000000000000000e+03 -2.282916897663462308e+01
7.941000000000000000e+03 -2.285050484460903775e+01
7.961000000000000000e+03 -2.286933797334502216e+01
7.981000000000000000e+03 -2.282012247867828592e+01
8.001000000000000000e+03 -2.287907930048888971e+01
8.021000000000000000e+03 -2.283296716761827838e+01
8.041000000000000000e+03 -2.284776549915525834e+01
8.061000000000000000e+03 -2.287288504819006363e+01
8.081000000000000000e+03 -2.281980802445166745e+01
8.101000000000000000e+03 -2.287818894115267909e+01
8.121000000000000000e+03 -2.283699081868626024e+01
8.141000000000000000e+03 -2.284501323182352550e+01
8.161000000000000000e+03 -2.287606742148588523e+01
8.181000000000000000e+03 -2.281986593602116642e+01
8.201000000000000000e+03 -2.287692758699661155e+01
8.221000000000000000e+03 -2.284119304308804743e+01
8.241000000000000000e+03 -2.284228979498895029e+01
8.261000000000000000e+03 -2.287885485974707223e+01
8.281000000000000000e+03 -2.282031485266284676e+01
8.301000000000000000e+03 -2.287532561542553822e+01
8.321000000000000000e+03 -2.284552262163446201e+01
8.341000000000000000e+03 -2.283963695842971120e+01
8.361000000000000000e+03 -2.288122351154214229e+01
8.381000000000000000e+03 -2.282116749758172247e+01
8.401000000000000000e+03 -2.287341571978483756e+01
8.421000000000000000e+03 -2.284992503421415933e+01
8.441000000000000000e+03 -2.283709629753996140e+01
8.461000000000000000e+03 -2.288315610579786252e+01
8.481000000000000000e+03 -2.282243011922899711e+01
8.501000000000000000e+03 -2.287123245738086297e+01
8.521000000000000000e+03 -2.285434360580244828e+01
8.541000000000000000e+03 -2.283470890155256683e+01
8.561000000000000000e+03 -2.288464198244924575e+01
8.581000000000000000e+03 -2.282410207364938159e+01
8.601000000000000000e+03 -2.286881186652863107e+01
8.621000000000000000e+03 -2.285872071971802555e+01
8.641000000000000000e+03 -2.283251502251035703e+01
8.661000000000000000e+03 -2.288567696831372089e+01
8.681000000000000000e+03 -2.282617552618216550e+01
8.701000000000000000e+03 -2.286619115998626128e+01
8.721000000000000000e+03 -2.286299906518554792e+01
8.741000000000000000e+03 -2.283055363314585406e+01
8.761000000000000000e+03 -2.288626311309637984e+01
8.781000000000000000e+03 -2.282863533645237908e+01
8.801000000000000000e+03 -2.286340848439317952e+01
8.821000000000000000e+03 -2.286712287157745749e+01
8.841000000000000000e+03 -2.282886192187142171e+01
8.861000000000000000e+03 -2.288640830624012779e+01
8.881000000000000000e+03 -2.283145909653202210e+01
8.901000000000000000e+03 -2.286050274136713156e+01
8.921000000000000000e+03 -2.287103908099089011e+01
8.941000000000000000e+03 -2.282747470423476344e+01
8.961000000000000000e+03 -2.288612579645231904e+01
8.981000000000000000e+03 -2.283461736329730130e+01
9.001000000000000000e+03 -2.285751344808240404e+01
9.021000000000000000e+03 -2.287469841933414472e+01
9.041000000000000000e+03 -2.282642378727141619e+01
9.061000000000000000e+03 -2.288543364155696835e+01
9.081000000000000000e+03 -2.283807405051769734e+01
9.101000000000000000e+03 -2.285448062667928681e+01
9.121000000000000000e+03 -2.287805632594757199e+01
9.141000000000000000e+03 -2.282573727962884647e+01
9.161000000000000000e+03 -2.288435411773746608e+01
9.181000000000000000e+03 -2.284178700349055546e+01
9.201000000000000000e+03 -2.285144469392461275e+01
9.221000000000000000e+03 -2.288107372068417433e+01
9.241000000000000000e+03 -2.282543889410764493e+01
9.261000000000000000e+03 -2.288291311817797435e+01
9.281000000000000000e+03 -2.284570872450673562e+01
9.301000000000000000e+03 -2.284844634033922972e+01
9.321000000000000000e+03 -2.288371759061428889e+01
9.341000000000000000e+03 -2.282554724908201749e+01
9.361000000000000000e+03 -2.288113957041323232e+01
9.381000000000000000e+03 -2.284978725651408382e+01
9.401000000000000000e+03 -2.284552636978165907e+01
9.421000000000000000e+03 -2.288596139461795431e+01
9.441000000000000000e+03 -2.282607522378862797e+01
9.461000000000000000e+03 -2.287906489571297186e+01
9.481000000000000000e+03 -2.285396719452574743e+01
9.501000000000000000e+03 -2.284272549397824292e+01
9.521000000000000000e+03 -2.288778528758111008e+01
9.541000000000000000e+03 -2.282702938074893950e+01
9.561000000000000000e+03 -2.287672253045367654e+01
9.581000000000000000e+03 -2.285819081214368964e+01
9.601000000000000000e+03 -2.284008405769884575e+01
9.621000000000000000e+03 -2.288917617370031365e+01
9.641000000000000000e+03 -2.282840950909722011e+01
9.661000000000000000e+03 -2.287414751880216457e+01
9.681000000000000000e+03 -2.286239926564742930e+01
9.701000000000000000e+03 -2.283764169745339956e+01
9.721000000000000000e+03 -2.289012760136899516e+01
9.741000000000000000e+03 -2.283020829654823203e+01
9.761000000000000000e+03 -2.287137618241470349e+01
9.781000000000000000e+03 -2.286653384025028402e+01
9.801000000000000000e+03 -2.283543691701466116e+01
9.821000000000000000e+03 -2.289063951487887039e+01
9.841000000000000000e+03 -2.283241117053027125e+01
9.861000000000000000e+03 -2.286844586114660771e+01
9.881000000000000000e+03 -2.287053719227589355e+01
9.901000000000000000e+03 -2.283350659183015097e+01
9.921000000000000000e+03 -2.289071788241238181e+01
9.941000000000000000e+03 -2.283499630238257794e+01
9.961000000000000000e+03 -2.286539471780541177e+01
9.981000000000000000e+03 -2.287435453958006804e+01
1.000100000000000000e+04 -2.283188539476917001e+01
1.002100000000000000e+04 -2.289037422223923812e+01
1.004100000000000000e+04 -2.283793479748331023e+01
1.006100000000000000e+04 -2.286226158903930639e+01
1.008100000000000000e+04 -2.287793475706204305e+01
1.010100000000000000e+04 -2.283060516543041985e+01
1.012100000000000000e+04 -2.288962505381352130e+01
1.014100000000000000e+04 -2.284119105413256534e+01
1.016100000000000000e+04 -2.285908586795986253e+01
1.018100000000000000e+04 -2.288123133743365401e+01
1.020100000000000000e+04 -2.282969422671417448e+01
1.022100000000000000e+04 -2.288849130269865029e+01
1.024100000000000000e+04 -2.284472330097113613e+01
1.026100000000000000e+04 -2.285590739409161642e+01
1.028100000000000000e+04 -2.288420319176879758e+01
1.030100000000000000e+04 -2.282917668298647840e+01
1.032100000000000000e+04 -2.288699768964478665e+01
1.034100000000000000e+04 -2.284848429228600963e+01
1.036100000000000000e+04 -2.285276633508483712e+01
1.038100000000000000e+04 -2.288681527135376825e+01
1.040100000000000000e+04 -2.282907171558439785e+01
1.042100000000000000e+04 -2.288517213342495893e+01
1.044100000000000000e+04 -2.285242216113679703e+01
1.046100000000000000e+04 -2.284970303517161483e+01
1.048100000000000000e+04 -2.288903900623959231e+01
1.050100000000000000e+04 -2.282939292058955871e+01
1.052100000000000000e+04 -2.288304519242943513e+01
1.054100000000000000e+04 -2.285648140662836170e+01
1.056100000000000000e+04 -2.284675781944161344e+01
1.058100000000000000e+04 -2.289085256159951598e+01
1.060100000000000000e+04 -2.283014771103409757e+01
1.062100000000000000e+04 -2.288064956573963116e+01
1.064100000000000000e+04 -2.286060400040707563e+01
1.066100000000000000e+04 -2.284397073336442929e+01
1.068100000000000000e+04 -2.289224092043316006e+01
1.070100000000000000e+04 -2.283133682992520974e+01
1.072100000000000000e+04 -2.287801966531075593e+01
1.074100000000000000e+04 -2.286473057870363945e+01
1.076100000000000000e+04 -2.284138121498195773e+01
1.078100000000000000e+04 -2.289319580457283365e+01
1.080100000000000000e+04 -2.283295399068195053e+01
1.082100000000000000e+04 -2.287519126565315020e+01
1.084100000000000000e+04 -2.286880168499937227e+01
1.086100000000000000e+04 -2.283902768647497439e+01
1.088100000000000000e+04 -2.289371544894473232e+01
1.090100000000000000e+04 -2.283498568040033661e+01
1.092100000000000000e+04 -2.287220122720768245e+01
1.094100000000000000e+04 -2.287275901812927970e+01
1.096100000000000000e+04 -2.283694707206890939e+01
1.098100000000000000e+04 -2.289380424778755696e+01
1.100100000000000000e+04 -2.283741112766272252e+01
1.102100000000000000e+04 -2.286908728655134482e+01
1.104100000000000000e+04 -2.287654663840809377e+01
1.106100000000000000e+04 -2.283517423758274845e+01
1.108100000000000000e+04 -2.289347229425784747e+01
1.110100000000000000e+04 -2.284020245384760983e+01
1.112100000000000000e+04 -2.286588789732430982e+01
1.114100000000000000e+04 -2.288011208698918253e+01
1.116100000000000000e+04 -2.283374136907119123e+01
1.118100000000000000e+04 -2.289273483936711173e+01
1.120100000000000000e+04 -2.284332499634368219e+01
1.122100000000000000e+04 -2.286264210678654152e+01
1.124100000000000000e+04 -2.288340737737896902e+01
1.126100000000000000e+04 -2.283267729643656097e+01
1.128100000000000000e+04 -2.289161169880013347e+01
1.130100000000000000e+04 -2.284673781029194117e+01
1.132100000000000000e+04 -2.285938944496727032e+01
1.134100000000000000e+04 -2.288638983072151944e+01
1.136100000000000000e+04 -2.283200679188336935e+01
1.138100000000000000e+04 -2.289012663800152581e+01
1.140100000000000000e+04 -2.285039433169283996e+01
1.142100000000000000e+04 -2.285616980934257469e+01
1.144100000000000000e+04 -2.288902273449922475e+01
1.146100000000000000e+04 -2.283174986089641223e+01
1.148100000000000000e+04 -2.288830676553321197e+01
1.150100000000000000e+04 -2.285424320014310240e+01
1.152100000000000000e+04 -2.285302332098678946e+01
1.154100000000000000e+04 -2.289127581778131315e+01
1.156100000000000000e+04 -2.283192106708654023e+01
1.158100000000000000e+04 -2.288618196089073109e+01
1.160100000000000000e+04 -2.285822922014096292e+01
1.162100000000000000e+04 -2.284999013913481036e+01
1.164100000000000000e+04 -2.289312554284228440e+01
1.166100000000000000e+04 -2.283252891568771048e+01
1.168100000000000000e+04 -2.288378435866091110e+01
1.170100000000000000e+04 -2.286229444640129671e+01
1.172100000000000000e+04 -2.284711021427092703e+01
1.174100000000000000e+04 -2.289455522071511950e+01
1.176100000000000000e+04 -2.283357534004533207e+01
1.178100000000000000e+04 -2.288114790245863617e+01
1.180100000000000000e+04 -2.286637936177981700e+01
1.182100000000000000e+04 -2.284442297474799943e+01
1.184100000000000000e+04 -2.289555496197654350e+01
1.186100000000000000e+04 -2.283505531138494504e+01
1.188100000000000000e+04 -2.287830797632074109e+01
1.190100000000000000e+04 -2.287042411424662447e+01
1.192100000000000000e+04 -2.284196693421685609e+01
1.194100000000000000e+04 -2.289612147726816715e+01
1.196100000000000000e+04 -2.283695660656664472e+01
1.198100000000000000e+04 -2.287530111149035505e+01
1.200100000000000000e+04 -2.287436976876701067e+01
1.202100000000000000e+04 -2.283977922439182962e+01
1.204100000000000000e+04 -2.289625774557089954e+01
1.206100000000000000e+04 -2.283925973945773436e+01
1.208100000000000000e+04 -2.287216476254510056e+01
1.210100000000000000e+04 -2.287815952707342149e+01
1.212100000000000000e+04 -2.283789504888998323e+01
1.214100000000000000e+04 -2.289597257103100603e+01
1.216100000000000000e+04 -2.284193807443902102e+01
1.218100000000000000e+04 -2.286893713807792494e+01
1.220100000000000000e+04 -2.288173986945830407e+01
1.222100000000000000e+04 -2.283634707306024225e+01
1.224100000000000000e+04 -2.289528005354874196e+01
1.226100000000000000e+04 -2.284495811333751902e+01
1.228100000000000000e+04 -2.286565707093772204e+01
1.230100000000000000e+04 -2.288506157610179415e+01
1.232100000000000000e+04 -2.283516475584077909e+01
1.234100000000000000e+04 -2.289419900117456308e+01
1.236100000000000000e+04 -2.284827996165193298e+01
1.238100000000000000e+04 -2.286236390580221922e+01
1.240100000000000000e+04 -2.288808059704861009e+01
1.242100000000000000e+04 -2.283437365086403403e+01
1.244100000000000000e+04 -2.289275231461845550e+01
1.246100000000000000e+04 -2.285185795866820513e+01
1.248100000000000000e+04 -2.285909738635158561e+01
1.250100000000000000e+04 -2.289075874829841339e+01
1.252100000000000000e+04 -2.283399469470976584e+01
1.254100000000000000e+04 -2.289096637419173419e+01
1.256100000000000000e+04 -2.285564146935264063e+01
1.258100000000000000e+04 -2.285589751833344252e+01
1.260100000000000000e+04 -2.289306422493129745e+01
1.262100000000000000e+04 -2.283404352142879645e+01
1.264100000000000000e+04 -2.288887045636753470e+01
1.266100000000000000e+04 -2.285957581858356846e+01
1.268100000000000000e+04 -2.285280439411699760e+01
1.270100000000000000e+04 -2.289497192954517146e+01
1.272100000000000000e+04 -2.283452982923844132e+01
1.274100000000000000e+04 -2.288649620302427934e+01
1.276100000000000000e+04 -2.286360335406225985e+01
1.278100000000000000e+04 -2.284985795888596982e+01
1.280100000000000000e+04 -2.289646362249517608e+01
1.282100000000000000e+04 -2.283545684270964671e+01
1.284100000000000000e+04 -2.288387715850060999e+01
1.286100000000000000e+04 -2.286766460839204029e+01
1.288100000000000000e+04 -2.284709771175958792e+01
1.290100000000000000e+04 -2.289752790447016650e+01
1.292100000000000000e+04 -2.283682089321670361e+01
1.294100000000000000e+04 -2.288104838355931037e+01
1.296100000000000000e+04 -2.287169952837778553e+01
1.298100000000000000e+04 -2.284456232908752682e+01
1.300100000000000000e+04 -2.289816004540248784e+01
1.302100000000000000e+04 -2.283861115249874985e+01
1.304100000000000000e+04 -2.287804614588111818e+01
1.306100000000000000e+04 -2.287564872855161013e+01
1.308100000000000000e+04 -2.284228921257869871e+01
1.310100000000000000e+04 -2.289836167705639980e+01
1.312100000000000000e+04 -2.284080952807615006e+01
1.314100000000000000e+04 -2.287490768206890124e+01
1.316100000000000000e+04 -2.287945472250742185e+01
1.318100000000000000e+04 -2.284031395795303254e+01
1.320100000000000000e+04 -2.289814036943534248e+01
1.322100000000000000e+04 -2.284339073933723085e+01
1.324100000000000000e+04 -2.287167101764853072e+01
1.326100000000000000e+04 -2.288306308539394962e+01
1.328100000000000000e+04 -2.283866975696230384e+01
1.330100000000000000e+04 -2.289750911546385126e+01
1.332100000000000000e+04 -2.284632256804319894e+01
1.334100000000000000e+04 -2.286837483040956442e+01
1.336100000000000000e+04 -2.288642350379307544e+01
1.338100000000000000e+04 -2.283738673860099055e+01
1.340100000000000000e+04 -2.289648575141100295e+01
1.342100000000000000e+04 -2.284956628887121255e+01
1.344100000000000000e+04 -2.286505833562755186e+01
1.346100000000000000e+04 -2.288949067974003526e+01
1.348100000000000000e+04 -2.283649127442945570e+01
1.350100000000000000e+04 -2.289509234316508568e+01
1.352100000000000000e+04 -2.285307726608309054e+01
1.354100000000000000e+04 -2.286176117500336602e+01
1.356100000000000000e+04 -2.289222506413727487e+01
1.358100000000000000e+04 -2.283600526575181888e+01
1.360100000000000000e+04 -2.289335456888635179e+01
1.362100000000000000e+04 -2.285680571403279870e+01
1.364100000000000000e+04 -2.285852328588690696e+01
1.366100000000000000e+04 -2.289459340819324140e+01
1.368100000000000000e+04 -2.283594544975260376e+01
1.370100000000000000e+04 -2.289130112609062095e+01
1.372100000000000000e+04 -2.286069760348151902e+01
1.374100000000000000e+04 -2.285538473526216308e+01
1.376100000000000000e+04 -2.289656912948703393e+01
1.378100000000000000e+04 -2.283632275119834532e+01
1.380100000000000000e+04 -2.288896318735682911e+01
1.382100000000000000e+04 -2.286469570093948889e+01
1.384100000000000000e+04 -2.285238549858386037e+01
1.386100000000000000e+04 -2.289813249794301342e+01
1.388100000000000000e+04 -2.283714172208855331e+01
1.390100000000000000e+04 -2.288637392141335525e+01
1.392100000000000000e+04 -2.286874071337238945e+01
1.394100000000000000e+04 -2.284956517518846653e+01
1.396100000000000000e+04 -2.289927065142645191e+01
1.398100000000000000e+04 -2.283840009414481642e+01
1.400100000000000000e+04 -2.288356809015954241e+01
1.402100000000000000e+04 -2.287277250793383487e+01
1.404100000000000000e+04 -2.284696262739299399e+01
1.406100000000000000e+04 -2.289997745439638166e+01
1.408100000000000000e+04 -2.284008847923455221e+01
1.410100000000000000e+04 -2.288058172293659709e+01
1.412100000000000000e+04 -2.287673136506132110e+01
1.414100000000000000e+04 -2.284461554420034446e+01
1.416100000000000000e+04 -2.290025321630348643e+01
1.418100000000000000e+04 -2.284219022939694455e+01
1.420100000000000000e+04 -2.287745186415991228e+01
1.422100000000000000e+04 -2.288055921926780201e+01
1.424100000000000000e+04 -2.284255992514878741e+01
1.426100000000000000e+04 -2.290010428921863905e+01
1.428100000000000000e+04 -2.284468147577550923e+01
1.430100000000000000e+04 -2.287421638210409469e+01
1.432100000000000000e+04 -2.288420084046602554e+01
1.434100000000000000e+04 -2.284082949522095163e+01
1.436100000000000000e+04 -2.289954256837344815e+01
1.438100000000000000e+04 -2.284753134264412822e+01
1.440100000000000000e+04 -2.287091382465373357e+01
1.442100000000000000e+04 -2.288760491092360994e+01
1.444100000000000000e+04 -2.283945505633189299e+01
1.446100000000000000e+04 -2.289858492245409494e+01
1.448100000000000000e+04 -2.285070234206114748e+01
1.450100000000000000e+04 -2.286758330135132411e+01
1.452100000000000000e+04 -2.289072496238690491e+01
1.454100000000000000e+04 -2.283846379812663585e+01
1.456100000000000000e+04 -2.289725258345569259e+01
1.458100000000000000e+04 -2.285415093673308462e+01
1.460100000000000000e+04 -2.286426437329131645e+01
1.462100000000000000e+04 -2.289352014640985544e+01
1.464100000000000000e+04 -2.283787858554071093e+01
1.466100000000000000e+04 -2.289557052673167448e+01
1.468100000000000000e+04 -2.285782826862146067e+01
1.470100000000000000e+04 -2.286099692770962832e+01
1.472100000000000000e+04 -2.289595582416945163e+01
1.474100000000000000e+04 -2.283771725823111609e+01
1.476100000000000000e+04 -2.289356687003161994e+01
1.478100000000000000e+04 -2.286168103660531870e+01
1.480100000000000000e+04 -2.285782102075207689e+01
1.482100000000000000e+04 -2.289800397058186476e+01
1.484100000000000000e+04 -2.283799196895538230e+01
1.486100000000000000e+04 -2.289127231677609231e+01
1.488100000000000000e+04 -2.286565251119725772e+01
1.490100000000000000e+04 -2.285477666842204414e+01
1.492100000000000000e+04 -2.289964339668230764e+01
1.494100000000000000e+04 -2.283870860230677380e+01
1.496100000000000000e+04 -2.288871966189041984e+01
1.498100000000000000e+04 -2.286968366045594792e+01
1.500100000000000000e+04 -2.285190357597619126e+01
1.502100000000000000e+04 -2.290085979907706815e+01
1.504100000000000000e+04 -2.283986630055795075e+01
1.506100000000000000e+04 -2.288594337222562913e+01
1.508100000000000000e+04 -2.287371435836554667e+01
1.510100000000000000e+04 -2.284924079267003094e+01
1.512100000000000000e+04 -2.290164564931405877e+01
1.514100000000000000e+04 -2.284145713196446792e+01
1.516100000000000000e+04 -2.288297924457895505e+01
1.518100000000000000e+04 -2.287768463547718767e+01
1.520100000000000000e+04 -2.284682629113195773e+01
1.522100000000000000e+04 -2.290199993920709431e+01
1.524100000000000000e+04 -2.284346591598330889e+01
1.526100000000000000e+04 -2.287986413863712798e+01
1.528100000000000000e+04 -2.288153592705400996e+01
1.530100000000000000e+04 -2.284469646667748677e+01
1.532100000000000000e+04 -2.290192780095964054e+01
1.534100000000000000e+04 -2.284587022533180445e+01
1.536100000000000000e+04 -2.287663577396848424e+01
1.538100000000000000e+04 -2.288521227128646274e+01
1.540100000000000000e+04 -2.284288556566189143e+01
1.542100000000000000e+04 -2.290144002498759335e+01
1.544100000000000000e+04 -2.284864056350566841e+01
1.546100000000000000e+04 -2.287333257746004733e+01
1.548100000000000000e+04 -2.288866141172016455e+01
1.550100000000000000e+04 -2.284142504802058582e+01
1.552100000000000000e+04 -2.290055250161877609e+01
1.554100000000000000e+04 -2.285174072336705109e+01
1.556100000000000000e+04 -2.286999356134436923e+01
1.558100000000000000e+04 -2.289183576636364137e+01
1.560100000000000000e+04 -2.284034290464810368e+01
1.562100000000000000e+04 -2.289928561608485680e+01
1.564100000000000000e+04 -2.285512831586590821e+01
1.566100000000000000e+04 -2.286665821320886138e+01
1.568100000000000000e+04 -2.289469323432189896e+01
1.570100000000000000e+04 -2.283966294665165719e+01
1.572100000000000000e+04 -2.289766362744665074e+01
1.574100000000000000e+04 -2.285875546628626864e+01
1.576100000000000000e+04 -2.286336637511927705e+01
1.578100000000000000e+04 -2.289719782384095481e+01
1.580100000000000000e+04 -2.283940409963641827e+01
1.582100000000000000e+04 -2.289571406086167116e+01
1.584100000000000000e+04 -2.286256966258591206e+01
1.586100000000000000e+04 -2.286015809448145220e+01
1.588100000000000000e+04 -2.289932009469547225e+01
1.590100000000000000e+04 -2.283957973034057787e+01
1.592100000000000000e+04 -2.289346713942544298e+01
1.594100000000000000e+04 -2.286651474451804944e+01
1.596100000000000000e+04 -2.285707342651739538e+01
1.598100000000000000e+04 -2.290103741743805799e+01
1.600100000000000000e+04 -2.284019704602924250e+01
1.602100000000000000e+04 -2.289095527540230179e+01
1.604100000000000000e+04 -2.287053200942882469e+01
1.606100000000000000e+04 -2.285415217727891246e+01
1.608100000000000000e+04 -2.290233405735371264e+01
1.610100000000000000e+04 -2.284125659499163774e+01
1.612100000000000000e+04 -2.288821263434518727e+01
1.614100000000000000e+04 -2.287456140758716927e+01
1.616100000000000000e+04 -2.285143357381706863e+01
1.618100000000000000e+04 -2.290320109532562043e+01
1.620100000000000000e+04 -2.284275190376625275e+01
1.622100000000000000e+04 -2.288527477682194800e+01
1.624100000000000000e+04 -2.287854278840676159e+01
1.626100000000000000e+04 -2.284895585924476080e+01
1.628100000000000000e+04 -2.290363620100816888e+01
1.630100000000000000e+04 -2.284466926816580212e+01
1.632100000000000000e+04 -2.288217837634284990e+01
1.634100000000000000e+04 -2.288241715385217034e+01
1.636100000000000000e+04 -2.284675580770077730e+01
1.638100000000000000e+04 -2.290364327652432053e+01
1.640100000000000000e+04 -2.284698771878555945e+01
1.642100000000000000e+04 -2.287896100398365462e+01
1.644100000000000000e+04 -2.288612787156137074e+01
1.646100000000000000e+04 -2.284486816661252107e+01
1.648100000000000000e+04 -2.290323199281206001e+01
1.650100000000000000e+04 -2.284967916201183868e+01
1.652100000000000000e+04 -2.287566096678198591e+01
1.654100000000000000e+04 -2.288962180105466260e+01
1.656100000000000000e+04 -2.284332503096135980e+01
1.658100000000000000e+04 -2.290241724410303448e+01
1.660100000000000000e+04 -2.285270870239365237e+01
1.662100000000000000e+04 -2.287231718089438459e+01
1.664100000000000000e+04 -2.289285029357716894e+01
1.666100000000000000e+04 -2.284215516824754744e+01
1.668100000000000000e+04 -2.290121854947786417e+01
1.670100000000000000e+04 -2.285603513691075506e+01
1.672100000000000000e+04 -2.286896906086211345e+01
1.674100000000000000e+04 -2.289577003429145208e+01
1.676100000000000000e+04 -2.284138331064617589e+01
1.678100000000000000e+04 -2.289965943205084642e+01
1.680100000000000000e+04 -2.285961161843679790e+01
1.682100000000000000e+04 -2.286565640242376674e+01
1.684100000000000000e+04 -2.289834370825909815e+01
1.686100000000000000e+04 -2.284102944562877724e+01
1.688100000000000000e+04 -2.289776680568751388e+01
1.690100000000000000e+04 -2.286338647413748504e+01
1.692100000000000000e+04 -2.286241924074392529e+01
1.694100000000000000e+04 -2.290054048119345254e+01
1.696100000000000000e+04 -2.284110813237482773e+01
1.698100000000000000e+04 -2.289557039638307856e+01
1.700100000000000000e+04 -2.286730416811234079e+01
1.702100000000000000e+04 -2.285929766379881656e+01
1.704100000000000000e+04 -2.290233629592805897e+01
1.706100000000000000e+04 -2.284162788338127115e+01
1.708100000000000000e+04 -2.289310221953425639e+01
1.710100000000000000e+04 -2.287130638584305586e+01
1.712100000000000000e+04 -2.285633156859498527e+01
1.714100000000000000e+04 -2.290371399141132258e+01
1.716100000000000000e+04 -2.284259064092285740e+01
1.718100000000000000e+04 -2.289039612807734159e+01
1.720100000000000000e+04 -2.287533321486284876e+01
1.722100000000000000e+04 -2.285356034649037937e+01
1.724100000000000000e+04 -2.290466325573992634e+01
1.726100000000000000e+04 -2.284399138428302578e+01
1.728100000000000000e+04 -2.288748743789091122e+01
1.730100000000000000e+04 -2.287932438465571749e+01
1.732100000000000000e+04 -2.285102249391360729e+01
1.734100000000000000e+04 -2.290518042799329379e+01
1.736100000000000000e+04 -2.284581788724483786e+01
1.738100000000000000e+04 -2.288441263040644458e+01
1.740100000000000000e+04 -2.288322052325620248e+01
1.742100000000000000e+04 -2.284875514309866418e+01
1.744100000000000000e+04 -2.290526816647256680e+01
1.746100000000000000e+04 -2.284805064742645087e+01
1.748100000000000000e+04 -2.288120912430497000e+01
1.750100000000000000e+04 -2.288696438326788751e+01
1.752100000000000000e+04 -2.284679351865763763e+01
1.754100000000000000e+04 -2.290493500470450172e+01
1.756100000000000000e+04 -2.285066299081034558e+01
1.758100000000000000e+04 -2.287791510416434448e+01
1.760100000000000000e+04 -2.289050199008618947e+01
1.762100000000000000e+04 -2.284517032416875182e+01
1.764100000000000000e+04 -2.290419481997820128e+01
1.766100000000000000e+04 -2.285362135778472137e+01
1.768100000000000000e+04 -2.287456938789771499e+01
1.770100000000000000e+04 -2.289378367113615553e+01
1.772100000000000000e+04 -2.284391507564839330e+01
1.774100000000000000e+04 -2.290306624281912917e+01
1.776100000000000000e+04 -2.285688576265920702e+01
1.778100000000000000e+04 -2.287121131442512834e+01
1.780100000000000000e+04 -2.289676493275207747e+01
1.782100000000000000e+04 -2.284305339774455490e+01
1.784100000000000000e+04 -2.290157203777341266e+01
1.786100000000000000e+04 -2.286041042396397671e+01
1.788100000000000000e+04 -2.286788062930317977e+01
1.790100000000000000e+04 -2.289940716371068419e+01
1.792100000000000000e+04 -2.284260631210877790e+01
1.794100000000000000e+04 -2.289973848577988136e+01
1.796100000000000000e+04 -2.286414455232915088e+01
1.798100000000000000e+04 -2.286461734958208680e+01
1.800100000000000000e+04 -2.290167815433517973e+01
1.802100000000000000e+04 -2.284258954506946537e+01
1.804100000000000000e+04 -2.289759479606859571e+01
1.806100000000000000e+04 -2.286803328583155803e+01
1.808100000000000000e+04 -2.286146158744331558e+01
1.810100000000000000e+04 -2.290355243046423794e+01
1.812100000000000000e+04 -2.284301289300194071e+01
1.814100000000000000e+04 -2.289517257014901830e+01
1.816100000000000000e+04 -2.287201875194442380e+01
1.818100000000000000e+04 -2.285845331917451873e+01
1.820100000000000000e+04 -2.290501140795434765e+01
1.822100000000000000e+04 -2.284387967608715542e+01
1.824100000000000000e+04 -2.289250533431667378e+01
1.826100000000000000e+04 -2.287604123201960604e+01
1.828100000000000000e+04 -2.285563208532961355e+01
1.830100000000000000e+04 -2.290604337849039496e+01
1.832100000000000000e+04 -2.284518631667628696e+01
1.834100000000000000e+04 -2.288962814875041474e+01
1.836100000000000000e+04 -2.288004039302816750e+01
1.838100000000000000e+04 -2.285303661702410238e+01
1.840100000000000000e+04 -2.290664334082716991e+01
1.842100000000000000e+04 -2.284692206396838543e+01
1.844100000000000000e+04 -2.288657729454126866e+01
1.846100000000000000e+04 -2.288395654530942380e+01
1.848100000000000000e+04 -2.285070438251758418e+01
1.850100000000000000e+04 -2.290681269446658774e+01
1.852100000000000000e+04 -2.284906888760169608e+01
1.854100000000000000e+04 -2.288339003194084853e+01
1.856100000000000000e+04 -2.288773187946284793e+01
1.858100000000000000e+04 -2.284867105843454027e+01
1.860100000000000000e+04 -2.290655881638261349e+01
1.862100000000000000e+04 -2.285160154578392877e+01
1.864100000000000000e+04 -2.288010441856825139e+01
1.866100000000000000e+04 -2.289131163476401198e+01
1.868100000000000000e+04 -2.284696992920954983e+01
1.870100000000000000e+04 -2.290589454483239606e+01
1.872100000000000000e+04 -2.285448783491397151e+01
1.874100000000000000e+04 -2.287675917030444950e+01
1.876100000000000000e+04 -2.289464515636237252e+01
1.878100000000000000e+04 -2.284563122991848161e+01
1.880100000000000000e+04 -2.290483759805999497e+01
1.882100000000000000e+04 -2.285768901407450215e+01
1.884100000000000000e+04 -2.287339354651095391e+01
1.886100000000000000e+04 -2.289768680588430172e+01
1.888100000000000000e+04 -2.284468144757826735e+01
1.890100000000000000e+04 -2.290340995799963864e+01
1.892100000000000000e+04 -2.286116040180774434e+01
1.894100000000000000e+04 -2.287004723760892588e+01
1.896100000000000000e+04 -2.290039670202502720e+01
1.898100000000000000e+04 -2.284414260862489954e+01
1.900100000000000000e+04 -2.290163724951387181e+01
1.902100000000000000e+04 -2.286485213294353258e+01
1.904100000000000000e+04 -2.286676023579246575e+01
1.906100000000000000e+04 -2.290274127792509518e+01
1.908100000000000000e+04 -2.284403157930103134e+01
1.910100000000000000e+04 -2.289954814381852444e+01
1.912100000000000000e+04 -2.286871006590340016e+01
1.914100000000000000e+04 -2.286357266824287393e+01
1.916100000000000000e+04 -2.290469365284737790e+01
1.918100000000000000e+04 -2.284435941632439793e+01
1.920100000000000000e+04 -2.289717380990841633e+01
1.922100000000000000e+04 -2.287267682107131961e+01
1.924100000000000000e+04 -2.286052457837146079e+01
1.926100000000000000e+04 -2.290623382261182783e+01
1.928100000000000000e+04 -2.284513079930741242e+01
1.930100000000000000e+04 -2.289454743183307528e+01
1.932100000000000000e+04 -2.287669292765554729e+01
1.934100000000000000e+04 -2.285765564047161291e+01
1.936100000000000000e+04 -2.290734867874650504e+01
1.938100000000000000e+04 -2.284634358142877630e+01
1.940100000000000000e+04 -2.289170380155998430e+01
1.942100000000000000e+04 -2.288069804549103026e+01
1.944100000000000000e+04 -2.285500480146834690e+01
1.946100000000000000e+04 -2.290803186983683659e+01
1.948100000000000000e+04 -2.284798848208244237e+01
1.950100000000000000e+04 -2.288867899020048213e+01
1.952100000000000000e+04 -2.288463222194241808e+01
1.954100000000000000e+04 -2.285260984337956458e+01
1.956100000000000000e+04 -2.290828352148643887e+01
1.958100000000000000e+04 -2.285004894521318874e+01
1.960100000000000000e+04 -2.288551009232856259e+01
1.962100000000000000e+04 -2.288843713763405319e+01
1.964100000000000000e+04 -2.285050686947236187e+01
1.966100000000000000e+04 -2.290810983477290819e+01
1.968100000000000000e+04 -2.285250117117573865e+01
1.970100000000000000e+04 -2.288223503308761764e+01
1.972100000000000000e+04 -2.289205729318862126e+01
1.974100000000000000e+04 -2.284872971704590938e+01
1.976100000000000000e+04 -2.290752258650217499e+01
1.978100000000000000e+04 -2.285531432987991707e+01
1.980100000000000000e+04 -2.287889242173339710e+01
1.982100000000000000e+04 -2.289544109287468743e+01
1.984100000000000000e+04 -2.284730931040562751e+01
1.986100000000000000e+04 -2.290653855841966546e+01
1.988100000000000000e+04 -2.285845095001586458e+01
1.990100000000000000e+04 -2.287552143354600886e+01
1.992100000000000000e+04 -2.289854178787005878e+01
1.994100000000000000e+04 -2.284627296827980913e+01
1.996100000000000000e+04 -2.290517892514109377e+01
1.998100000000000000e+04 -2.286186748196934815e+01


==> Figures/Data/lc_cheby_adam_400.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 -2.299138835887144516e+00
3.000000000000000000e+00 -4.745556475240759298e+00
4.000000000000000000e+00 -7.800457999975750845e+00
5.000000000000000000e+00 -1.111619077607423023e+01
6.000000000000000000e+00 -1.222757977199278479e+01
7.000000000000000000e+00 -1.025901148011431374e+01
8.000000000000000000e+00 -8.198144976562195652e+00
9.000000000000000000e+00 -6.946816524272422022e+00
1.000000000000000000e+01 -6.427234342490604213e+00
1.100000000000000000e+01 -6.486438409683335848e+00
1.200000000000000000e+01 -7.024991064850075517e+00
1.300000000000000000e+01 -7.997769618955783422e+00
1.400000000000000000e+01 -9.392862386791236418e+00
1.500000000000000000e+01 -1.117953428758334766e+01
1.600000000000000000e+01 -1.314038870306035989e+01
1.700000000000000000e+01 -1.451307941404006918e+01
1.800000000000000000e+01 -1.434743938277509301e+01
1.900000000000000000e+01 -1.310225034355276641e+01
2.000000000000000000e+01 -1.184254313238815826e+01
2.100000000000000000e+01 -1.102621131480676908e+01
2.200000000000000000e+01 -1.073941489434191965e+01
2.300000000000000000e+01 -1.097205316287507060e+01
2.400000000000000000e+01 -1.171053811490805963e+01
2.500000000000000000e+01 -1.295635170503599731e+01
2.600000000000000000e+01 -1.468886148143031178e+01
2.700000000000000000e+01 -1.667800652672562833e+01
2.800000000000000000e+01 -1.802970621577569688e+01
2.900000000000000000e+01 -1.766692157017274667e+01
3.000000000000000000e+01 -1.628606544115750410e+01
3.100000000000000000e+01 -1.507796176596086113e+01
3.200000000000000000e+01 -1.446917087547682179e+01
3.300000000000000000e+01 -1.452594201898044446e+01
3.400000000000000000e+01 -1.524212281805662883e+01
3.500000000000000000e+01 -1.659876236569779095e+01
3.600000000000000000e+01 -1.845351346743112231e+01
3.700000000000000000e+01 -2.008918152922648659e+01
3.800000000000000000e+01 -2.011816189435824498e+01
3.900000000000000000e+01 -1.875922096013209739e+01
4.000000000000000000e+01 -1.746342632423026586e+01
4.100000000000000000e+01 -1.685132927616025711e+01
4.200000000000000000e+01 -1.700917752792807747e+01
4.300000000000000000e+01 -1.786775426574747883e+01
4.400000000000000000e+01 -1.918571032010856570e+01
4.500000000000000000e+01 -2.025468147157927490e+01
4.600000000000000000e+01 -2.012013650589824820e+01
4.700000000000000000e+01 -1.908153039149749830e+01
4.800000000000000000e+01 -1.819816125713771982e+01
4.900000000000000000e+01 -1.796891114852571647e+01
5.000000000000000000e+01 -1.842901058120793678e+01
5.100000000000000000e+01 -1.933039723103759400e+01
5.200000000000000000e+01 -2.005595917700030739e+01
5.300000000000000000e+01 -1.993868024657490068e+01
5.400000000000000000e+01 -1.924345374127298314e+01
5.500000000000000000e+01 -1.876615992735121452e+01
5.600000000000000000e+01 -1.889005883904690464e+01
5.700000000000000000e+01 -1.952880055446247809e+01
5.800000000000000000e+01 -2.019231405512531907e+01
5.900000000000000000e+01 -2.024383655256217907e+01
6.000000000000000000e+01 -1.976338464096144421e+01
6.100000000000000000e+01 -1.945072561226286467e+01
6.200000000000000000e+01 -1.967535239988601603e+01
6.300000000000000000e+01 -2.024801688220501461e+01
6.400000000000000000e+01 -2.056962842544681536e+01
6.500000000000000000e+01 -2.030127572558859228e+01
6.600000000000000000e+01 -1.993991136610640424e+01
6.700000000000000000e+01 -2.000735690230893127e+01
6.800000000000000000e+01 -2.041536291065884257e+01
6.900000000000000000e+01 -2.061416299709452460e+01
7.000000000000000000e+01 -2.034562306295786982e+01
7.100000000000000000e+01 -2.010435563512477586e+01
7.200000000000000000e+01 -2.026531250292081410e+01
7.300000000000000000e+01 -2.055704232421496158e+01
7.400000000000000000e+01 -2.050329958946361586e+01
7.500000000000000000e+01 -2.026258228616619306e+01
7.600000000000000000e+01 -2.031459268236556426e+01
7.700000000000000000e+01 -2.057363629010892936e+01
7.800000000000000000e+01 -2.058326492033912913e+01
7.900000000000000000e+01 -2.040623751728950452e+01
8.000000000000000000e+01 -2.047876339431277160e+01
8.100000000000000000e+01 -2.068528475131751065e+01
8.200000000000000000e+01 -2.063160610469680378e+01
8.300000000000000000e+01 -2.052085594266822355e+01
8.400000000000000000e+01 -2.065713754662776935e+01
8.500000000000000000e+01 -2.073675694231967626e+01
8.600000000000000000e+01 -2.060816102089001234e+01
8.700000000000000000e+01 -2.064286687828656142e+01
8.800000000000000000e+01 -2.075812870744343286e+01
8.900000000000000000e+01 -2.067138983982038525e+01
9.000000000000000000e+01 -2.067213297683091611e+01
9.100000000000000000e+01 -2.078462217533709122e+01
9.200000000000000000e+01 -2.072419950233949848e+01
9.300000000000000000e+01 -2.074015953181132943e+01
9.400000000000000000e+01 -2.083212426798450423e+01
9.500000000000000000e+01 -2.077154218369328120e+01
9.600000000000000000e+01 -2.082252420316622477e+01
9.700000000000000000e+01 -2.086076138049853768e+01
9.800000000000000000e+01 -2.081358149261075852e+01
9.900000000000000000e+01 -2.088948469482529546e+01
1.000000000000000000e+02 -2.085719807908492740e+01
1.010000000000000000e+02 -2.088462267398649175e+01
1.020000000000000000e+02 -2.091321173856237436e+01
1.030000000000000000e+02 -2.089658671738154538e+01
1.040000000000000000e+02 -2.095633589014682485e+01
1.050000000000000000e+02 -2.092823111353581567e+01
1.060000000000000000e+02 -2.098730406040662544e+01
1.070000000000000000e+02 -2.096241487603403542e+01
1.080000000000000000e+02 -2.101188328021104468e+01
1.090000000000000000e+02 -2.099115000760285810e+01
1.100000000000000000e+02 -2.103649729603262131e+01
1.110000000000000000e+02 -2.101845294201962844e+01
1.120000000000000000e+02 -2.106472119576475066e+01
1.130000000000000000e+02 -2.105025695857971613e+01
1.140000000000000000e+02 -2.109073971857372243e+01
1.150000000000000000e+02 -2.108802404451132517e+01
1.160000000000000000e+02 -2.110553558301717558e+01
1.170000000000000000e+02 -2.112787534240554521e+01
1.180000000000000000e+02 -2.111927907196107412e+01
1.190000000000000000e+02 -2.115163199480620193e+01
1.200000000000000000e+02 -2.115804552261385751e+01
1.210000000000000000e+02 -2.115832101323415060e+01
1.220000000000000000e+02 -2.118815791255091696e+01
1.230000000000000000e+02 -2.119693780611583378e+01
1.240000000000000000e+02 -2.119096059890410544e+01
1.250000000000000000e+02 -2.120709441703156273e+01
1.260000000000000000e+02 -2.123021914145763134e+01
1.270000000000000000e+02 -2.123464134613292487e+01
1.280000000000000000e+02 -2.122816796004989826e+01
1.290000000000000000e+02 -2.122876965359566270e+01
1.300000000000000000e+02 -2.124629979957787640e+01
1.310000000000000000e+02 -2.126805562996137766e+01
1.320000000000000000e+02 -2.127627491476339117e+01
1.330000000000000000e+02 -2.127006061585272789e+01
1.340000000000000000e+02 -2.125291044853895528e+01
1.350000000000000000e+02 -2.123858236104690178e+01
1.360000000000000000e+02 -2.126213190977825462e+01
1.370000000000000000e+02 -2.130019889929769050e+01
1.380000000000000000e+02 -2.129178336514086567e+01
1.390000000000000000e+02 -2.126193605240939277e+01
1.400000000000000000e+02 -2.127327765084915256e+01
1.410000000000000000e+02 -2.131138600307727415e+01
1.420000000000000000e+02 -2.130432200217558858e+01
1.430000000000000000e+02 -2.127534296901844257e+01
1.440000000000000000e+02 -2.128847181205615158e+01
1.450000000000000000e+02 -2.132169028813301281e+01
1.460000000000000000e+02 -2.131089944551649751e+01
1.470000000000000000e+02 -2.128458184759411509e+01
1.480000000000000000e+02 -2.129882228238349740e+01
1.490000000000000000e+02 -2.132889965514458908e+01
1.500000000000000000e+02 -2.131861708921983123e+01
1.510000000000000000e+02 -2.129285534400585078e+01
1.520000000000000000e+02 -2.130222468986552542e+01
1.530000000000000000e+02 -2.133248975012304527e+01
1.540000000000000000e+02 -2.132872793580904514e+01
1.550000000000000000e+02 -2.130236248896947515e+01
1.560000000000000000e+02 -2.130082192220498882e+01
1.570000000000000000e+02 -2.133086774887940607e+01
1.580000000000000000e+02 -2.133935424555801319e+01
1.590000000000000000e+02 -2.131559782759247312e+01
1.600000000000000000e+02 -2.130030624614141033e+01
1.610000000000000000e+02 -2.132291532895078490e+01
1.620000000000000000e+02 -2.134572974472548168e+01
1.630000000000000000e+02 -2.133139351485367285e+01
1.640000000000000000e+02 -2.130651883071355357e+01
1.650000000000000000e+02 -2.131361726715634575e+01
1.660000000000000000e+02 -2.134448438725283381e+01
1.670000000000000000e+02 -2.134537518542874679e+01
1.680000000000000000e+02 -2.131886253145335886e+01
1.690000000000000000e+02 -2.130943044325792712e+01
1.700000000000000000e+02 -2.133746777144506268e+01
1.710000000000000000e+02 -2.135425213736818151e+01
1.720000000000000000e+02 -2.133358877005866105e+01
1.730000000000000000e+02 -2.131219796920717258e+01
1.740000000000000000e+02 -2.132905257079190875e+01
1.750000000000000000e+02 -2.135704020989508223e+01
1.760000000000000000e+02 -2.134764621974747456e+01
1.770000000000000000e+02 -2.132067021303127419e+01
1.780000000000000000e+02 -2.132286596518305188e+01
1.790000000000000000e+02 -2.135443267917797527e+01
1.800000000000000000e+02 -2.135908548310679578e+01
1.810000000000000000e+02 -2.133279866540416236e+01
1.820000000000000000e+02 -2.132103542527996609e+01
1.830000000000000000e+02 -2.134805449926167142e+01
1.840000000000000000e+02 -2.136648195161732389e+01
1.850000000000000000e+02 -2.134665427121884917e+01
1.860000000000000000e+02 -2.132451290538104871e+01
1.870000000000000000e+02 -2.134031837676709031e+01
1.880000000000000000e+02 -2.136874185885915622e+01
1.890000000000000000e+02 -2.136023791529822446e+01
1.900000000000000000e+02 -2.133314324867517087e+01
1.910000000000000000e+02 -2.133426483669700957e+01
1.920000000000000000e+02 -2.136569736501953543e+01
1.930000000000000000e+02 -2.137147962916246513e+01
1.940000000000000000e+02 -2.134555511914621562e+01
1.950000000000000000e+02 -2.133259516815919454e+01
1.960000000000000000e+02 -2.135872716302257146e+01
1.970000000000000000e+02 -2.137847051132034792e+01
1.980000000000000000e+02 -2.135968598580244660e+01
1.990000000000000000e+02 -2.133659518578184588e+01
2.000000000000000000e+02 -2.135067918318043922e+01
2.010000000000000000e+02 -2.137999292230844972e+01
2.020000000000000000e+02 -2.137323473934434048e+01
2.030000000000000000e+02 -2.134585450437067067e+01
2.040000000000000000e+02 -2.134489845137600383e+01
2.050000000000000000e+02 -2.137617756591362905e+01
2.060000000000000000e+02 -2.138403106817054677e+01
2.070000000000000000e+02 -2.135866672353476758e+01
2.080000000000000000e+02 -2.134393379948144087e+01
2.090000000000000000e+02 -2.136879181301996056e+01
2.100000000000000000e+02 -2.139027886213256124e+01
2.110000000000000000e+02 -2.137283364177056910e+01
2.120000000000000000e+02 -2.134870039350786186e+01
2.130000000000000000e+02 -2.136084485867561966e+01
2.140000000000000000e+02 -2.139099519998552523e+01
2.150000000000000000e+02 -2.138608865922416058e+01
2.160000000000000000e+02 -2.135852191866905514e+01
2.170000000000000000e+02 -2.135557171471561233e+01
2.180000000000000000e+02 -2.138654167038454901e+01
2.190000000000000000e+02 -2.139633746765294475e+01
2.200000000000000000e+02 -2.137160996820620085e+01
2.210000000000000000e+02 -2.135530921596206611e+01
2.220000000000000000e+02 -2.137885522186796550e+01
2.230000000000000000e+02 -2.140186697621478373e+01
2.240000000000000000e+02 -2.138576554015430986e+01
2.250000000000000000e+02 -2.136076548825601407e+01
2.260000000000000000e+02 -2.137102465538859519e+01
2.270000000000000000e+02 -2.140182301848512125e+01
2.280000000000000000e+02 -2.139873606535218187e+01
2.290000000000000000e+02 -2.137110662462767863e+01
2.300000000000000000e+02 -2.136623815470717602e+01
2.310000000000000000e+02 -2.139675569171455294e+01
2.320000000000000000e+02 -2.140844658345593032e+01
2.330000000000000000e+02 -2.138445650364177197e+01
2.340000000000000000e+02 -2.136666966547110746e+01
2.350000000000000000e+02 -2.138879689644510762e+01
2.360000000000000000e+02 -2.141325192776699637e+01
2.370000000000000000e+02 -2.139858355428575720e+01
2.380000000000000000e+02 -2.137281103124191262e+01
2.390000000000000000e+02 -2.138113237522615506e+01
2.400000000000000000e+02 -2.141245044220894655e+01
2.410000000000000000e+02 -2.141123848746442349e+01
2.420000000000000000e+02 -2.138365172978984674e+01
2.430000000000000000e+02 -2.137688290659566448e+01
2.440000000000000000e+02 -2.140680532176427420e+01
2.450000000000000000e+02 -2.142037761819868535e+01
2.460000000000000000e+02 -2.139722777732007941e+01
2.470000000000000000e+02 -2.137803022085549998e+01
2.480000000000000000e+02 -2.139863796404126361e+01
2.490000000000000000e+02 -2.142444344644740895e+01
2.500000000000000000e+02 -2.141128625702366861e+01
2.510000000000000000e+02 -2.138484435833855812e+01
2.520000000000000000e+02 -2.139120281868423845e+01
2.530000000000000000e+02 -2.142289902808162338e+01
2.540000000000000000e+02 -2.142358966425970834e+01
2.550000000000000000e+02 -2.139615264379342463e+01
2.560000000000000000e+02 -2.138752904331565219e+01
2.570000000000000000e+02 -2.141671919133684554e+01
2.580000000000000000e+02 -2.143213159797049627e+01
2.590000000000000000e+02 -2.140991796283131521e+01
2.600000000000000000e+02 -2.138939875264256330e+01
2.610000000000000000e+02 -2.140840118336500453e+01
2.620000000000000000e+02 -2.143544968542218854e+01
2.630000000000000000e+02 -2.142387253565794936e+01
2.640000000000000000e+02 -2.139686701541234726e+01
2.650000000000000000e+02 -2.140124863444223280e+01
2.660000000000000000e+02 -2.143317908423787088e+01
2.670000000000000000e+02 -2.143579221845838845e+01
2.680000000000000000e+02 -2.140861092327337900e+01
2.690000000000000000e+02 -2.139818251328049570e+01
2.700000000000000000e+02 -2.142650717062856103e+01
2.710000000000000000e+02 -2.144371239357942471e+01
2.720000000000000000e+02 -2.142252935853197116e+01
2.730000000000000000e+02 -2.140077812141682756e+01
2.740000000000000000e+02 -2.141809591465506202e+01
2.750000000000000000e+02 -2.144627557354005987e+01
2.760000000000000000e+02 -2.143634407202041459e+01
2.770000000000000000e+02 -2.140888005965308949e+01
2.780000000000000000e+02 -2.141127801166463485e+01
2.790000000000000000e+02 -2.144329808670917714e+01
2.800000000000000000e+02 -2.144784699754165658e+01
2.810000000000000000e+02 -2.142102618780156931e+01
2.820000000000000000e+02 -2.140884862199826344e+01
2.830000000000000000e+02 -2.143617952877229982e+01
2.840000000000000000e+02 -2.145512155641751662e+01
2.850000000000000000e+02 -2.143506064894619456e+01
2.860000000000000000e+02 -2.141216991507110734e+01
2.870000000000000000e+02 -2.142773293547308100e+01
2.880000000000000000e+02 -2.145692535498851328e+01
2.890000000000000000e+02 -2.144869925427108726e+01
2.900000000000000000e+02 -2.142088231956870814e+01
2.910000000000000000e+02 -2.142129914432219806e+01
2.920000000000000000e+02 -2.145326369909621889e+01
2.930000000000000000e+02 -2.145975295428012686e+01
2.940000000000000000e+02 -2.143339611241693277e+01
2.950000000000000000e+02 -2.141953132762589362e+01
2.960000000000000000e+02 -2.144574611776329576e+01
2.970000000000000000e+02 -2.146635983647665569e+01
2.980000000000000000e+02 -2.144750938118031414e+01
2.990000000000000000e+02 -2.142357426063673387e+01
3.000000000000000000e+02 -2.143732167096741748e+01
3.010000000000000000e+02 -2.146740276647383538e+01
3.020000000000000000e+02 -2.146093588187607182e+01
3.030000000000000000e+02 -2.143287170493918481e+01
3.040000000000000000e+02 -2.143131858703046078e+01
3.050000000000000000e+02 -2.146308291746305130e+01
3.060000000000000000e+02 -2.147150864726757646e+01
3.070000000000000000e+02 -2.144571784769010492e+01
3.080000000000000000e+02 -2.143023323444137063e+01
3.090000000000000000e+02 -2.145521593797731796e+01
3.100000000000000000e+02 -2.147742768395211854e+01
3.110000000000000000e+02 -2.145987265217305406e+01
3.120000000000000000e+02 -2.143499034109647994e+01
3.130000000000000000e+02 -2.144687059906346605e+01
3.140000000000000000e+02 -2.147771136073841092e+01
3.150000000000000000e+02 -2.147305129110917221e+01
3.160000000000000000e+02 -2.144484546376197898e+01
3.170000000000000000e+02 -2.144134192084225532e+01
3.180000000000000000e+02 -2.147276259127163556e+01
3.190000000000000000e+02 -2.148311228794469940e+01
3.200000000000000000e+02 -2.145798801943095668e+01
3.210000000000000000e+02 -2.144095602848274140e+01
3.220000000000000000e+02 -2.146459766622699661e+01
3.230000000000000000e+02 -2.148832543748091695e+01
3.240000000000000000e+02 -2.147214711021062783e+01
3.250000000000000000e+02 -2.144641660314018239e+01
3.260000000000000000e+02 -2.145638757160234888e+01
3.270000000000000000e+02 -2.148785474354896508e+01
3.280000000000000000e+02 -2.148504247677169587e+01
3.290000000000000000e+02 -2.145680033538694076e+01
3.300000000000000000e+02 -2.145137390387386489e+01
3.310000000000000000e+02 -2.148230956435567407e+01
3.320000000000000000e+02 -2.149456193470116006e+01
3.330000000000000000e+02 -2.147020290800336184e+01
3.340000000000000000e+02 -2.145170060149102653e+01
3.350000000000000000e+02 -2.147389969178917823e+01
3.360000000000000000e+02 -2.149905349414381917e+01
3.370000000000000000e+02 -2.148432914394554061e+01
3.380000000000000000e+02 -2.145785091378614950e+01
3.390000000000000000e+02 -2.146587984127215876e+01
3.400000000000000000e+02 -2.149783667760557293e+01
3.410000000000000000e+02 -2.149690626153863349e+01
3.420000000000000000e+02 -2.146873270811255097e+01
3.430000000000000000e+02 -2.146141854798600690e+01
3.440000000000000000e+02 -2.149173073183348137e+01
3.450000000000000000e+02 -2.150585563441421044e+01
3.460000000000000000e+02 -2.148235857553262917e+01
3.470000000000000000e+02 -2.146246716873917748e+01
3.480000000000000000e+02 -2.148313016242283169e+01
3.490000000000000000e+02 -2.150961242248046545e+01
3.500000000000000000e+02 -2.149641498205287249e+01
3.510000000000000000e+02 -2.146929068094482673e+01
3.520000000000000000e+02 -2.147535412325796500e+01
3.530000000000000000e+02 -2.150766116557349150e+01
3.540000000000000000e+02 -2.150863938897903438e+01
3.550000000000000000e+02 -2.148063871667778812e+01
3.560000000000000000e+02 -2.147147919821098583e+01
3.570000000000000000e+02 -2.150103308990896522e+01
3.580000000000000000e+02 -2.151699151727080306e+01
3.590000000000000000e+02 -2.149445094191327854e+01
3.600000000000000000e+02 -2.147325536148475322e+01
3.610000000000000000e+02 -2.149229701224833633e+01
3.620000000000000000e+02 -2.152000304415040333e+01
3.630000000000000000e+02 -2.150840076196517714e+01
3.640000000000000000e+02 -2.148073294388994015e+01
3.650000000000000000e+02 -2.148481662795179403e+01
3.660000000000000000e+02 -2.151733250115523077e+01
3.670000000000000000e+02 -2.152023859722970656e+01
3.680000000000000000e+02 -2.149251431694113990e+01
3.690000000000000000e+02 -2.148155858502794757e+01
3.700000000000000000e+02 -2.151022375188468061e+01
3.710000000000000000e+02 -2.152796787178538196e+01
3.720000000000000000e+02 -2.150647584349577457e+01
3.730000000000000000e+02 -2.148406429875604928e+01
3.740000000000000000e+02 -2.150140796334366655e+01
3.750000000000000000e+02 -2.153022649200737959e+01
3.760000000000000000e+02 -2.152028258274087591e+01
3.770000000000000000e+02 -2.149217444521475429e+01
3.780000000000000000e+02 -2.149427307683392030e+01
3.790000000000000000e+02 -2.152685529701474820e+01
3.800000000000000000e+02 -2.153170067637632101e+01
3.810000000000000000e+02 -2.150435534222042833e+01
3.820000000000000000e+02 -2.149165886478335352e+01
3.830000000000000000e+02 -2.151930994597045554e+01
3.840000000000000000e+02 -2.153878320250517220e+01
3.850000000000000000e+02 -2.151842907451307596e+01
3.860000000000000000e+02 -2.149489264684504519e+01
3.870000000000000000e+02 -2.151047051614510153e+01
3.880000000000000000e+02 -2.154028425089668630e+01
3.890000000000000000e+02 -2.153205654340354869e+01
3.900000000000000000e+02 -2.150361168817862634e+01
3.910000000000000000e+02 -2.150372871041842160e+01
3.920000000000000000e+02 -2.153623449684832636e+01
3.930000000000000000e+02 -2.154302251353701791e+01
3.940000000000000000e+02 -2.151615754530336844e+01
3.950000000000000000e+02 -2.150178165264336627e+01
3.960000000000000000e+02 -2.152829900027054322e+01
3.970000000000000000e+02 -2.154943627531820738e+01
3.980000000000000000e+02 -2.153030641658345701e+01
3.990000000000000000e+02 -2.150573866975138415e+01
4.000000000000000000e+02 -2.151949193188368525e+01


==> Figures/Data/lc_cheby_lbfgs_20000.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -2.289452884187361548e+01
4.100000000000000000e+01 -2.309089625772319465e+01
6.100000000000000000e+01 -2.311511997869932244e+01
8.100000000000000000e+01 -2.325365165214869023e+01
1.010000000000000000e+02 -2.339487468737047848e+01
1.210000000000000000e+02 -2.341145646822392479e+01
1.410000000000000000e+02 -2.341145647535420693e+01
1.610000000000000000e+02 -2.341145648010487434e+01
1.810000000000000000e+02 -2.341145648396716439e+01
2.010000000000000000e+02 -2.341145648864142714e+01
2.210000000000000000e+02 -2.341145649176479537e+01
2.410000000000000000e+02 -2.341145649709936194e+01
2.610000000000000000e+02 -2.341145650315692350e+01
2.810000000000000000e+02 -2.341145650775924736e+01
3.010000000000000000e+02 -2.341145651293696872e+01
3.210000000000000000e+02 -2.341145651722747090e+01
3.410000000000000000e+02 -2.341145652162252588e+01
3.610000000000000000e+02 -2.341145652774569541e+01
3.810000000000000000e+02 -2.341145653244490177e+01
4.010000000000000000e+02 -2.341145653533302706e+01
4.210000000000000000e+02 -2.341145651275937212e+01
4.410000000000000000e+02 -2.341145651275937212e+01
4.610000000000000000e+02 -2.341145651275937212e+01
4.810000000000000000e+02 -2.341145651275937212e+01
5.010000000000000000e+02 -2.341145651275937212e+01
5.210000000000000000e+02 -2.341145651275937212e+01
5.410000000000000000e+02 -2.341145651275937212e+01
5.610000000000000000e+02 -2.341145651275937212e+01
5.810000000000000000e+02 -2.341145651275937212e+01
6.010000000000000000e+02 -2.341145651275937212e+01
6.210000000000000000e+02 -2.341145651275937212e+01
6.410000000000000000e+02 -2.341145651275937212e+01
6.610000000000000000e+02 -2.341145651275937212e+01
6.810000000000000000e+02 -2.341145651275937212e+01
7.010000000000000000e+02 -2.341145651275937212e+01
7.210000000000000000e+02 -2.341145651275937212e+01
7.410000000000000000e+02 -2.341145651275937212e+01
7.610000000000000000e+02 -2.341145651275937212e+01
7.810000000000000000e+02 -2.341145651275937212e+01
8.010000000000000000e+02 -2.341145651275937212e+01
8.210000000000000000e+02 -2.341145651275937212e+01
8.410000000000000000e+02 -2.341145651275937212e+01
8.610000000000000000e+02 -2.341145651275937212e+01
8.810000000000000000e+02 -2.341145651275937212e+01
9.010000000000000000e+02 -2.341145651275937212e+01
9.210000000000000000e+02 -2.341145651275937212e+01
9.410000000000000000e+02 -2.341145651275937212e+01
9.610000000000000000e+02 -2.341145651275937212e+01
9.810000000000000000e+02 -2.341145651275937212e+01
1.001000000000000000e+03 -2.341145651275937212e+01
1.021000000000000000e+03 -2.341145651275937212e+01
1.041000000000000000e+03 -2.341145651275937212e+01
1.061000000000000000e+03 -2.341145651275937212e+01
1.081000000000000000e+03 -2.341145651275937212e+01
1.101000000000000000e+03 -2.341145651275937212e+01
1.121000000000000000e+03 -2.341145651275937212e+01
1.141000000000000000e+03 -2.341145651275937212e+01
1.161000000000000000e+03 -2.341145651275937212e+01
1.181000000000000000e+03 -2.341145651275937212e+01
1.201000000000000000e+03 -2.341145651275937212e+01
1.221000000000000000e+03 -2.341145651275937212e+01
1.241000000000000000e+03 -2.341145651275937212e+01
1.261000000000000000e+03 -2.341145651275937212e+01
1.281000000000000000e+03 -2.341145651275937212e+01
1.301000000000000000e+03 -2.341145651275937212e+01
1.321000000000000000e+03 -2.341145651275937212e+01
1.341000000000000000e+03 -2.341145651275937212e+01
1.361000000000000000e+03 -2.341145651275937212e+01
1.381000000000000000e+03 -2.341145651275937212e+01
1.401000000000000000e+03 -2.341145651275937212e+01
1.421000000000000000e+03 -2.341145651275937212e+01
1.441000000000000000e+03 -2.341145651275937212e+01
1.461000000000000000e+03 -2.341145651275937212e+01
1.481000000000000000e+03 -2.341145651275937212e+01
1.501000000000000000e+03 -2.341145651275937212e+01
1.521000000000000000e+03 -2.341145651275937212e+01
1.541000000000000000e+03 -2.341145651275937212e+01
1.561000000000000000e+03 -2.341145651275937212e+01
1.581000000000000000e+03 -2.341145651275937212e+01
1.601000000000000000e+03 -2.341145651275937212e+01
1.621000000000000000e+03 -2.341145651275937212e+01
1.641000000000000000e+03 -2.341145651275937212e+01
1.661000000000000000e+03 -2.341145651275937212e+01
1.681000000000000000e+03 -2.341145651275937212e+01
1.701000000000000000e+03 -2.341145651275937212e+01
1.721000000000000000e+03 -2.341145651275937212e+01
1.741000000000000000e+03 -2.341145651275937212e+01
1.761000000000000000e+03 -2.341145651275937212e+01
1.781000000000000000e+03 -2.341145651275937212e+01
1.801000000000000000e+03 -2.341145651275937212e+01
1.821000000000000000e+03 -2.341145651275937212e+01
1.841000000000000000e+03 -2.341145651275937212e+01
1.861000000000000000e+03 -2.341145651275937212e+01
1.881000000000000000e+03 -2.341145651275937212e+01
1.901000000000000000e+03 -2.341145651275937212e+01
1.921000000000000000e+03 -2.341145651275937212e+01
1.941000000000000000e+03 -2.341145651275937212e+01
1.961000000000000000e+03 -2.341145651275937212e+01
1.981000000000000000e+03 -2.341145651275937212e+01
2.001000000000000000e+03 -2.341145651275937212e+01
2.021000000000000000e+03 -2.341145651275937212e+01
2.041000000000000000e+03 -2.341145651275937212e+01
2.061000000000000000e+03 -2.341145651275937212e+01
2.081000000000000000e+03 -2.341145651275937212e+01
2.101000000000000000e+03 -2.341145651275937212e+01
2.121000000000000000e+03 -2.341145651275937212e+01
2.141000000000000000e+03 -2.341145651275937212e+01
2.161000000000000000e+03 -2.341145651275937212e+01
2.181000000000000000e+03 -2.341145651275937212e+01
2.201000000000000000e+03 -2.341145651275937212e+01
2.221000000000000000e+03 -2.341145651275937212e+01
2.241000000000000000e+03 -2.341145651275937212e+01
2.261000000000000000e+03 -2.341145651275937212e+01
2.281000000000000000e+03 -2.341145651275937212e+01
2.301000000000000000e+03 -2.341145651275937212e+01
2.321000000000000000e+03 -2.341145651275937212e+01
2.341000000000000000e+03 -2.341145651275937212e+01
2.361000000000000000e+03 -2.341145651275937212e+01
2.381000000000000000e+03 -2.341145651275937212e+01
2.401000000000000000e+03 -2.341145651275937212e+01
2.421000000000000000e+03 -2.341145651275937212e+01
2.441000000000000000e+03 -2.341145651275937212e+01
2.461000000000000000e+03 -2.341145651275937212e+01
2.481000000000000000e+03 -2.341145651275937212e+01
2.501000000000000000e+03 -2.341145651275937212e+01
2.521000000000000000e+03 -2.341145651275937212e+01
2.541000000000000000e+03 -2.341145651275937212e+01
2.561000000000000000e+03 -2.341145651275937212e+01
2.581000000000000000e+03 -2.341145651275937212e+01
2.601000000000000000e+03 -2.341145651275937212e+01
2.621000000000000000e+03 -2.341145651275937212e+01
2.641000000000000000e+03 -2.341145651275937212e+01
2.661000000000000000e+03 -2.341145651275937212e+01
2.681000000000000000e+03 -2.341145651275937212e+01
2.701000000000000000e+03 -2.341145651275937212e+01
2.721000000000000000e+03 -2.341145651275937212e+01
2.741000000000000000e+03 -2.341145651275937212e+01
2.761000000000000000e+03 -2.341145651275937212e+01
2.781000000000000000e+03 -2.341145651275937212e+01
2.801000000000000000e+03 -2.341145651275937212e+01
2.821000000000000000e+03 -2.341145651275937212e+01
2.841000000000000000e+03 -2.341145651275937212e+01
2.861000000000000000e+03 -2.341145651275937212e+01
2.881000000000000000e+03 -2.341145651275937212e+01
2.901000000000000000e+03 -2.341145651275937212e+01
2.921000000000000000e+03 -2.341145651275937212e+01
2.941000000000000000e+03 -2.341145651275937212e+01
2.961000000000000000e+03 -2.341145651275937212e+01
2.981000000000000000e+03 -2.341145651275937212e+01
3.001000000000000000e+03 -2.341145651275937212e+01
3.021000000000000000e+03 -2.341145651275937212e+01
3.041000000000000000e+03 -2.341145651275937212e+01
3.061000000000000000e+03 -2.341145651275937212e+01
3.081000000000000000e+03 -2.341145651275937212e+01
3.101000000000000000e+03 -2.341145651275937212e+01
3.121000000000000000e+03 -2.341145651275937212e+01
3.141000000000000000e+03 -2.341145651275937212e+01
3.161000000000000000e+03 -2.341145651275937212e+01
3.181000000000000000e+03 -2.341145651275937212e+01
3.201000000000000000e+03 -2.341145651275937212e+01
3.221000000000000000e+03 -2.341145651275937212e+01
3.241000000000000000e+03 -2.341145651275937212e+01
3.261000000000000000e+03 -2.341145651275937212e+01
3.281000000000000000e+03 -2.341145651275937212e+01
3.301000000000000000e+03 -2.341145651275937212e+01
3.321000000000000000e+03 -2.341145651275937212e+01
3.341000000000000000e+03 -2.341145651275937212e+01
3.361000000000000000e+03 -2.341145651275937212e+01
3.381000000000000000e+03 -2.341145651275937212e+01
3.401000000000000000e+03 -2.341145651275937212e+01
3.421000000000000000e+03 -2.341145651275937212e+01
3.441000000000000000e+03 -2.341145651275937212e+01
3.461000000000000000e+03 -2.341145651275937212e+01
3.481000000000000000e+03 -2.341145651275937212e+01
3.501000000000000000e+03 -2.341145651275937212e+01
3.521000000000000000e+03 -2.341145651275937212e+01
3.541000000000000000e+03 -2.341145651275937212e+01
3.561000000000000000e+03 -2.341145651275937212e+01
3.581000000000000000e+03 -2.341145651275937212e+01
3.601000000000000000e+03 -2.341145651275937212e+01
3.621000000000000000e+03 -2.341145651275937212e+01
3.641000000000000000e+03 -2.341145651275937212e+01
3.661000000000000000e+03 -2.341145651275937212e+01
3.681000000000000000e+03 -2.341145651275937212e+01
3.701000000000000000e+03 -2.341145651275937212e+01
3.721000000000000000e+03 -2.341145651275937212e+01
3.741000000000000000e+03 -2.341145651275937212e+01
3.761000000000000000e+03 -2.341145651275937212e+01
3.781000000000000000e+03 -2.341145651275937212e+01
3.801000000000000000e+03 -2.341145651275937212e+01
3.821000000000000000e+03 -2.341145651275937212e+01
3.841000000000000000e+03 -2.341145651275937212e+01
3.861000000000000000e+03 -2.341145651275937212e+01
3.881000000000000000e+03 -2.341145651275937212e+01
3.901000000000000000e+03 -2.341145651275937212e+01
3.921000000000000000e+03 -2.341145651275937212e+01
3.941000000000000000e+03 -2.341145651275937212e+01
3.961000000000000000e+03 -2.341145651275937212e+01
3.981000000000000000e+03 -2.341145651275937212e+01
4.001000000000000000e+03 -2.341145651275937212e+01
4.021000000000000000e+03 -2.341145651275937212e+01
4.041000000000000000e+03 -2.341145651275937212e+01
4.061000000000000000e+03 -2.341145651275937212e+01
4.081000000000000000e+03 -2.341145651275937212e+01
4.101000000000000000e+03 -2.341145651275937212e+01
4.121000000000000000e+03 -2.341145651275937212e+01
4.141000000000000000e+03 -2.341145651275937212e+01
4.161000000000000000e+03 -2.341145651275937212e+01
4.181000000000000000e+03 -2.341145651275937212e+01
4.201000000000000000e+03 -2.341145651275937212e+01
4.221000000000000000e+03 -2.341145651275937212e+01
4.241000000000000000e+03 -2.341145651275937212e+01
4.261000000000000000e+03 -2.341145651275937212e+01
4.281000000000000000e+03 -2.341145651275937212e+01
4.301000000000000000e+03 -2.341145651275937212e+01
4.321000000000000000e+03 -2.341145651275937212e+01
4.341000000000000000e+03 -2.341145651275937212e+01
4.361000000000000000e+03 -2.341145651275937212e+01
4.381000000000000000e+03 -2.341145651275937212e+01
4.401000000000000000e+03 -2.341145651275937212e+01
4.421000000000000000e+03 -2.341145651275937212e+01
4.441000000000000000e+03 -2.341145651275937212e+01
4.461000000000000000e+03 -2.341145651275937212e+01
4.481000000000000000e+03 -2.341145651275937212e+01
4.501000000000000000e+03 -2.341145651275937212e+01
4.521000000000000000e+03 -2.341145651275937212e+01
4.541000000000000000e+03 -2.341145651275937212e+01
4.561000000000000000e+03 -2.341145651275937212e+01
4.581000000000000000e+03 -2.341145651275937212e+01
4.601000000000000000e+03 -2.341145651275937212e+01
4.621000000000000000e+03 -2.341145651275937212e+01
4.641000000000000000e+03 -2.341145651275937212e+01
4.661000000000000000e+03 -2.341145651275937212e+01
4.681000000000000000e+03 -2.341145651275937212e+01
4.701000000000000000e+03 -2.341145651275937212e+01
4.721000000000000000e+03 -2.341145651275937212e+01
4.741000000000000000e+03 -2.341145651275937212e+01
4.761000000000000000e+03 -2.341145651275937212e+01
4.781000000000000000e+03 -2.341145651275937212e+01
4.801000000000000000e+03 -2.341145651275937212e+01
4.821000000000000000e+03 -2.341145651275937212e+01
4.841000000000000000e+03 -2.341145651275937212e+01
4.861000000000000000e+03 -2.341145651275937212e+01
4.881000000000000000e+03 -2.341145651275937212e+01
4.901000000000000000e+03 -2.341145651275937212e+01
4.921000000000000000e+03 -2.341145651275937212e+01
4.941000000000000000e+03 -2.341145651275937212e+01
4.961000000000000000e+03 -2.341145651275937212e+01
4.981000000000000000e+03 -2.341145651275937212e+01
5.001000000000000000e+03 -2.341145651275937212e+01
5.021000000000000000e+03 -2.341145651275937212e+01
5.041000000000000000e+03 -2.341145651275937212e+01
5.061000000000000000e+03 -2.341145651275937212e+01
5.081000000000000000e+03 -2.341145651275937212e+01
5.101000000000000000e+03 -2.341145651275937212e+01
5.121000000000000000e+03 -2.341145651275937212e+01
5.141000000000000000e+03 -2.341145651275937212e+01
5.161000000000000000e+03 -2.341145651275937212e+01
5.181000000000000000e+03 -2.341145651275937212e+01
5.201000000000000000e+03 -2.341145651275937212e+01
5.221000000000000000e+03 -2.341145651275937212e+01
5.241000000000000000e+03 -2.341145651275937212e+01
5.261000000000000000e+03 -2.341145651275937212e+01
5.281000000000000000e+03 -2.341145651275937212e+01
5.301000000000000000e+03 -2.341145651275937212e+01
5.321000000000000000e+03 -2.341145651275937212e+01
5.341000000000000000e+03 -2.341145651275937212e+01
5.361000000000000000e+03 -2.341145651275937212e+01
5.381000000000000000e+03 -2.341145651275937212e+01
5.401000000000000000e+03 -2.341145651275937212e+01
5.421000000000000000e+03 -2.341145651275937212e+01
5.441000000000000000e+03 -2.341145651275937212e+01
5.461000000000000000e+03 -2.341145651275937212e+01
5.481000000000000000e+03 -2.341145651275937212e+01
5.501000000000000000e+03 -2.341145651275937212e+01
5.521000000000000000e+03 -2.341145651275937212e+01
5.541000000000000000e+03 -2.341145651275937212e+01
5.561000000000000000e+03 -2.341145651275937212e+01
5.581000000000000000e+03 -2.341145651275937212e+01
5.601000000000000000e+03 -2.341145651275937212e+01
5.621000000000000000e+03 -2.341145651275937212e+01
5.641000000000000000e+03 -2.341145651275937212e+01
5.661000000000000000e+03 -2.341145651275937212e+01
5.681000000000000000e+03 -2.341145651275937212e+01
5.701000000000000000e+03 -2.341145651275937212e+01
5.721000000000000000e+03 -2.341145651275937212e+01
5.741000000000000000e+03 -2.341145651275937212e+01
5.761000000000000000e+03 -2.341145651275937212e+01
5.781000000000000000e+03 -2.341145651275937212e+01
5.801000000000000000e+03 -2.341145651275937212e+01
5.821000000000000000e+03 -2.341145651275937212e+01
5.841000000000000000e+03 -2.341145651275937212e+01
5.861000000000000000e+03 -2.341145651275937212e+01
5.881000000000000000e+03 -2.341145651275937212e+01
5.901000000000000000e+03 -2.341145651275937212e+01
5.921000000000000000e+03 -2.341145651275937212e+01
5.941000000000000000e+03 -2.341145651275937212e+01
5.961000000000000000e+03 -2.341145651275937212e+01
5.981000000000000000e+03 -2.341145651275937212e+01
6.001000000000000000e+03 -2.341145651275937212e+01
6.021000000000000000e+03 -2.341145651275937212e+01
6.041000000000000000e+03 -2.341145651275937212e+01
6.061000000000000000e+03 -2.341145651275937212e+01
6.081000000000000000e+03 -2.341145651275937212e+01
6.101000000000000000e+03 -2.341145651275937212e+01
6.121000000000000000e+03 -2.341145651275937212e+01
6.141000000000000000e+03 -2.341145651275937212e+01
6.161000000000000000e+03 -2.341145651275937212e+01
6.181000000000000000e+03 -2.341145651275937212e+01
6.201000000000000000e+03 -2.341145651275937212e+01
6.221000000000000000e+03 -2.341145651275937212e+01
6.241000000000000000e+03 -2.341145651275937212e+01
6.261000000000000000e+03 -2.341145651275937212e+01
6.281000000000000000e+03 -2.341145651275937212e+01
6.301000000000000000e+03 -2.341145651275937212e+01
6.321000000000000000e+03 -2.341145651275937212e+01
6.341000000000000000e+03 -2.341145651275937212e+01
6.361000000000000000e+03 -2.341145651275937212e+01
6.381000000000000000e+03 -2.341145651275937212e+01
6.401000000000000000e+03 -2.341145651275937212e+01
6.421000000000000000e+03 -2.341145651275937212e+01
6.441000000000000000e+03 -2.341145651275937212e+01
6.461000000000000000e+03 -2.341145651275937212e+01
6.481000000000000000e+03 -2.341145651275937212e+01
6.501000000000000000e+03 -2.341145651275937212e+01
6.521000000000000000e+03 -2.341145651275937212e+01
6.541000000000000000e+03 -2.341145651275937212e+01
6.561000000000000000e+03 -2.341145651275937212e+01
6.581000000000000000e+03 -2.341145651275937212e+01
6.601000000000000000e+03 -2.341145651275937212e+01
6.621000000000000000e+03 -2.341145651275937212e+01
6.641000000000000000e+03 -2.341145651275937212e+01
6.661000000000000000e+03 -2.341145651275937212e+01
6.681000000000000000e+03 -2.341145651275937212e+01
6.701000000000000000e+03 -2.341145651275937212e+01
6.721000000000000000e+03 -2.341145651275937212e+01
6.741000000000000000e+03 -2.341145651275937212e+01
6.761000000000000000e+03 -2.341145651275937212e+01
6.781000000000000000e+03 -2.341145651275937212e+01
6.801000000000000000e+03 -2.341145651275937212e+01
6.821000000000000000e+03 -2.341145651275937212e+01
6.841000000000000000e+03 -2.341145651275937212e+01
6.861000000000000000e+03 -2.341145651275937212e+01
6.881000000000000000e+03 -2.341145651275937212e+01
6.901000000000000000e+03 -2.341145651275937212e+01
6.921000000000000000e+03 -2.341145651275937212e+01
6.941000000000000000e+03 -2.341145651275937212e+01
6.961000000000000000e+03 -2.341145651275937212e+01
6.981000000000000000e+03 -2.341145651275937212e+01
7.001000000000000000e+03 -2.341145651275937212e+01
7.021000000000000000e+03 -2.341145651275937212e+01
7.041000000000000000e+03 -2.341145651275937212e+01
7.061000000000000000e+03 -2.341145651275937212e+01
7.081000000000000000e+03 -2.341145651275937212e+01
7.101000000000000000e+03 -2.341145651275937212e+01
7.121000000000000000e+03 -2.341145651275937212e+01
7.141000000000000000e+03 -2.341145651275937212e+01
7.161000000000000000e+03 -2.341145651275937212e+01
7.181000000000000000e+03 -2.341145651275937212e+01
7.201000000000000000e+03 -2.341145651275937212e+01
7.221000000000000000e+03 -2.341145651275937212e+01
7.241000000000000000e+03 -2.341145651275937212e+01
7.261000000000000000e+03 -2.341145651275937212e+01
7.281000000000000000e+03 -2.341145651275937212e+01
7.301000000000000000e+03 -2.341145651275937212e+01
7.321000000000000000e+03 -2.341145651275937212e+01
7.341000000000000000e+03 -2.341145651275937212e+01
7.361000000000000000e+03 -2.341145651275937212e+01
7.381000000000000000e+03 -2.341145651275937212e+01
7.401000000000000000e+03 -2.341145651275937212e+01
7.421000000000000000e+03 -2.341145651275937212e+01
7.441000000000000000e+03 -2.341145651275937212e+01
7.461000000000000000e+03 -2.341145651275937212e+01
7.481000000000000000e+03 -2.341145651275937212e+01
7.501000000000000000e+03 -2.341145651275937212e+01
7.521000000000000000e+03 -2.341145651275937212e+01
7.541000000000000000e+03 -2.341145651275937212e+01
7.561000000000000000e+03 -2.341145651275937212e+01
7.581000000000000000e+03 -2.341145651275937212e+01
7.601000000000000000e+03 -2.341145651275937212e+01
7.621000000000000000e+03 -2.341145651275937212e+01
7.641000000000000000e+03 -2.341145651275937212e+01
7.661000000000000000e+03 -2.341145651275937212e+01
7.681000000000000000e+03 -2.341145651275937212e+01
7.701000000000000000e+03 -2.341145651275937212e+01
7.721000000000000000e+03 -2.341145651275937212e+01
7.741000000000000000e+03 -2.341145651275937212e+01
7.761000000000000000e+03 -2.341145651275937212e+01
7.781000000000000000e+03 -2.341145651275937212e+01
7.801000000000000000e+03 -2.341145651275937212e+01
7.821000000000000000e+03 -2.341145651275937212e+01
7.841000000000000000e+03 -2.341145651275937212e+01
7.861000000000000000e+03 -2.341145651275937212e+01
7.881000000000000000e+03 -2.341145651275937212e+01
7.901000000000000000e+03 -2.341145651275937212e+01
7.921000000000000000e+03 -2.341145651275937212e+01
7.941000000000000000e+03 -2.341145651275937212e+01
7.961000000000000000e+03 -2.341145651275937212e+01
7.981000000000000000e+03 -2.341145651275937212e+01
8.001000000000000000e+03 -2.341145651275937212e+01
8.021000000000000000e+03 -2.341145651275937212e+01
8.041000000000000000e+03 -2.341145651275937212e+01
8.061000000000000000e+03 -2.341145651275937212e+01
8.081000000000000000e+03 -2.341145651275937212e+01
8.101000000000000000e+03 -2.341145651275937212e+01
8.121000000000000000e+03 -2.341145651275937212e+01
8.141000000000000000e+03 -2.341145651275937212e+01
8.161000000000000000e+03 -2.341145651275937212e+01
8.181000000000000000e+03 -2.341145651275937212e+01
8.201000000000000000e+03 -2.341145651275937212e+01
8.221000000000000000e+03 -2.341145651275937212e+01
8.241000000000000000e+03 -2.341145651275937212e+01
8.261000000000000000e+03 -2.341145651275937212e+01
8.281000000000000000e+03 -2.341145651275937212e+01
8.301000000000000000e+03 -2.341145651275937212e+01
8.321000000000000000e+03 -2.341145651275937212e+01
8.341000000000000000e+03 -2.341145651275937212e+01
8.361000000000000000e+03 -2.341145651275937212e+01
8.381000000000000000e+03 -2.341145651275937212e+01
8.401000000000000000e+03 -2.341145651275937212e+01
8.421000000000000000e+03 -2.341145651275937212e+01
8.441000000000000000e+03 -2.341145651275937212e+01
8.461000000000000000e+03 -2.341145651275937212e+01
8.481000000000000000e+03 -2.341145651275937212e+01
8.501000000000000000e+03 -2.341145651275937212e+01
8.521000000000000000e+03 -2.341145651275937212e+01
8.541000000000000000e+03 -2.341145651275937212e+01
8.561000000000000000e+03 -2.341145651275937212e+01
8.581000000000000000e+03 -2.341145651275937212e+01
8.601000000000000000e+03 -2.341145651275937212e+01
8.621000000000000000e+03 -2.341145651275937212e+01
8.641000000000000000e+03 -2.341145651275937212e+01
8.661000000000000000e+03 -2.341145651275937212e+01
8.681000000000000000e+03 -2.341145651275937212e+01
8.701000000000000000e+03 -2.341145651275937212e+01
8.721000000000000000e+03 -2.341145651275937212e+01
8.741000000000000000e+03 -2.341145651275937212e+01
8.761000000000000000e+03 -2.341145651275937212e+01
8.781000000000000000e+03 -2.341145651275937212e+01
8.801000000000000000e+03 -2.341145651275937212e+01
8.821000000000000000e+03 -2.341145651275937212e+01
8.841000000000000000e+03 -2.341145651275937212e+01
8.861000000000000000e+03 -2.341145651275937212e+01
8.881000000000000000e+03 -2.341145651275937212e+01
8.901000000000000000e+03 -2.341145651275937212e+01
8.921000000000000000e+03 -2.341145651275937212e+01
8.941000000000000000e+03 -2.341145651275937212e+01
8.961000000000000000e+03 -2.341145651275937212e+01
8.981000000000000000e+03 -2.341145651275937212e+01
9.001000000000000000e+03 -2.341145651275937212e+01
9.021000000000000000e+03 -2.341145651275937212e+01
9.041000000000000000e+03 -2.341145651275937212e+01
9.061000000000000000e+03 -2.341145651275937212e+01
9.081000000000000000e+03 -2.341145651275937212e+01
9.101000000000000000e+03 -2.341145651275937212e+01
9.121000000000000000e+03 -2.341145651275937212e+01
9.141000000000000000e+03 -2.341145651275937212e+01
9.161000000000000000e+03 -2.341145651275937212e+01
9.181000000000000000e+03 -2.341145651275937212e+01
9.201000000000000000e+03 -2.341145651275937212e+01
9.221000000000000000e+03 -2.341145651275937212e+01
9.241000000000000000e+03 -2.341145651275937212e+01
9.261000000000000000e+03 -2.341145651275937212e+01
9.281000000000000000e+03 -2.341145651275937212e+01
9.301000000000000000e+03 -2.341145651275937212e+01
9.321000000000000000e+03 -2.341145651275937212e+01
9.341000000000000000e+03 -2.341145651275937212e+01
9.361000000000000000e+03 -2.341145651275937212e+01
9.381000000000000000e+03 -2.341145651275937212e+01
9.401000000000000000e+03 -2.341145651275937212e+01
9.421000000000000000e+03 -2.341145651275937212e+01
9.441000000000000000e+03 -2.341145651275937212e+01
9.461000000000000000e+03 -2.341145651275937212e+01
9.481000000000000000e+03 -2.341145651275937212e+01
9.501000000000000000e+03 -2.341145651275937212e+01
9.521000000000000000e+03 -2.341145651275937212e+01
9.541000000000000000e+03 -2.341145651275937212e+01
9.561000000000000000e+03 -2.341145651275937212e+01
9.581000000000000000e+03 -2.341145651275937212e+01
9.601000000000000000e+03 -2.341145651275937212e+01
9.621000000000000000e+03 -2.341145651275937212e+01
9.641000000000000000e+03 -2.341145651275937212e+01
9.661000000000000000e+03 -2.341145651275937212e+01
9.681000000000000000e+03 -2.341145651275937212e+01
9.701000000000000000e+03 -2.341145651275937212e+01
9.721000000000000000e+03 -2.341145651275937212e+01
9.741000000000000000e+03 -2.341145651275937212e+01
9.761000000000000000e+03 -2.341145651275937212e+01
9.781000000000000000e+03 -2.341145651275937212e+01
9.801000000000000000e+03 -2.341145651275937212e+01
9.821000000000000000e+03 -2.341145651275937212e+01
9.841000000000000000e+03 -2.341145651275937212e+01
9.861000000000000000e+03 -2.341145651275937212e+01
9.881000000000000000e+03 -2.341145651275937212e+01
9.901000000000000000e+03 -2.341145651275937212e+01
9.921000000000000000e+03 -2.341145651275937212e+01
9.941000000000000000e+03 -2.341145651275937212e+01
9.961000000000000000e+03 -2.341145651275937212e+01
9.981000000000000000e+03 -2.341145651275937212e+01
1.000100000000000000e+04 -2.341145651275937212e+01
1.002100000000000000e+04 -2.341145651275937212e+01
1.004100000000000000e+04 -2.341145651275937212e+01
1.006100000000000000e+04 -2.341145651275937212e+01
1.008100000000000000e+04 -2.341145651275937212e+01
1.010100000000000000e+04 -2.341145651275937212e+01
1.012100000000000000e+04 -2.341145651275937212e+01
1.014100000000000000e+04 -2.341145651275937212e+01
1.016100000000000000e+04 -2.341145651275937212e+01
1.018100000000000000e+04 -2.341145651275937212e+01
1.020100000000000000e+04 -2.341145651275937212e+01
1.022100000000000000e+04 -2.341145651275937212e+01
1.024100000000000000e+04 -2.341145651275937212e+01
1.026100000000000000e+04 -2.341145651275937212e+01
1.028100000000000000e+04 -2.341145651275937212e+01
1.030100000000000000e+04 -2.341145651275937212e+01
1.032100000000000000e+04 -2.341145651275937212e+01
1.034100000000000000e+04 -2.341145651275937212e+01
1.036100000000000000e+04 -2.341145651275937212e+01
1.038100000000000000e+04 -2.341145651275937212e+01
1.040100000000000000e+04 -2.341145651275937212e+01
1.042100000000000000e+04 -2.341145651275937212e+01
1.044100000000000000e+04 -2.341145651275937212e+01
1.046100000000000000e+04 -2.341145651275937212e+01
1.048100000000000000e+04 -2.341145651275937212e+01
1.050100000000000000e+04 -2.341145651275937212e+01
1.052100000000000000e+04 -2.341145651275937212e+01
1.054100000000000000e+04 -2.341145651275937212e+01
1.056100000000000000e+04 -2.341145651275937212e+01
1.058100000000000000e+04 -2.341145651275937212e+01
1.060100000000000000e+04 -2.341145651275937212e+01
1.062100000000000000e+04 -2.341145651275937212e+01
1.064100000000000000e+04 -2.341145651275937212e+01
1.066100000000000000e+04 -2.341145651275937212e+01
1.068100000000000000e+04 -2.341145651275937212e+01
1.070100000000000000e+04 -2.341145651275937212e+01
1.072100000000000000e+04 -2.341145651275937212e+01
1.074100000000000000e+04 -2.341145651275937212e+01
1.076100000000000000e+04 -2.341145651275937212e+01
1.078100000000000000e+04 -2.341145651275937212e+01
1.080100000000000000e+04 -2.341145651275937212e+01
1.082100000000000000e+04 -2.341145651275937212e+01
1.084100000000000000e+04 -2.341145651275937212e+01
1.086100000000000000e+04 -2.341145651275937212e+01
1.088100000000000000e+04 -2.341145651275937212e+01
1.090100000000000000e+04 -2.341145651275937212e+01
1.092100000000000000e+04 -2.341145651275937212e+01
1.094100000000000000e+04 -2.341145651275937212e+01
1.096100000000000000e+04 -2.341145651275937212e+01
1.098100000000000000e+04 -2.341145651275937212e+01
1.100100000000000000e+04 -2.341145651275937212e+01
1.102100000000000000e+04 -2.341145651275937212e+01
1.104100000000000000e+04 -2.341145651275937212e+01
1.106100000000000000e+04 -2.341145651275937212e+01
1.108100000000000000e+04 -2.341145651275937212e+01
1.110100000000000000e+04 -2.341145651275937212e+01
1.112100000000000000e+04 -2.341145651275937212e+01
1.114100000000000000e+04 -2.341145651275937212e+01
1.116100000000000000e+04 -2.341145651275937212e+01
1.118100000000000000e+04 -2.341145651275937212e+01
1.120100000000000000e+04 -2.341145651275937212e+01
1.122100000000000000e+04 -2.341145651275937212e+01
1.124100000000000000e+04 -2.341145651275937212e+01
1.126100000000000000e+04 -2.341145651275937212e+01
1.128100000000000000e+04 -2.341145651275937212e+01
1.130100000000000000e+04 -2.341145651275937212e+01
1.132100000000000000e+04 -2.341145651275937212e+01
1.134100000000000000e+04 -2.341145651275937212e+01
1.136100000000000000e+04 -2.341145651275937212e+01
1.138100000000000000e+04 -2.341145651275937212e+01
1.140100000000000000e+04 -2.341145651275937212e+01
1.142100000000000000e+04 -2.341145651275937212e+01
1.144100000000000000e+04 -2.341145651275937212e+01
1.146100000000000000e+04 -2.341145651275937212e+01
1.148100000000000000e+04 -2.341145651275937212e+01
1.150100000000000000e+04 -2.341145651275937212e+01
1.152100000000000000e+04 -2.341145651275937212e+01
1.154100000000000000e+04 -2.341145651275937212e+01
1.156100000000000000e+04 -2.341145651275937212e+01
1.158100000000000000e+04 -2.341145651275937212e+01
1.160100000000000000e+04 -2.341145651275937212e+01
1.162100000000000000e+04 -2.341145651275937212e+01
1.164100000000000000e+04 -2.341145651275937212e+01
1.166100000000000000e+04 -2.341145651275937212e+01
1.168100000000000000e+04 -2.341145651275937212e+01
1.170100000000000000e+04 -2.341145651275937212e+01
1.172100000000000000e+04 -2.341145651275937212e+01
1.174100000000000000e+04 -2.341145651275937212e+01
1.176100000000000000e+04 -2.341145651275937212e+01
1.178100000000000000e+04 -2.341145651275937212e+01
1.180100000000000000e+04 -2.341145651275937212e+01
1.182100000000000000e+04 -2.341145651275937212e+01
1.184100000000000000e+04 -2.341145651275937212e+01
1.186100000000000000e+04 -2.341145651275937212e+01
1.188100000000000000e+04 -2.341145651275937212e+01
1.190100000000000000e+04 -2.341145651275937212e+01
1.192100000000000000e+04 -2.341145651275937212e+01
1.194100000000000000e+04 -2.341145651275937212e+01
1.196100000000000000e+04 -2.341145651275937212e+01
1.198100000000000000e+04 -2.341145651275937212e+01
1.200100000000000000e+04 -2.341145651275937212e+01
1.202100000000000000e+04 -2.341145651275937212e+01
1.204100000000000000e+04 -2.341145651275937212e+01
1.206100000000000000e+04 -2.341145651275937212e+01
1.208100000000000000e+04 -2.341145651275937212e+01
1.210100000000000000e+04 -2.341145651275937212e+01
1.212100000000000000e+04 -2.341145651275937212e+01
1.214100000000000000e+04 -2.341145651275937212e+01
1.216100000000000000e+04 -2.341145651275937212e+01
1.218100000000000000e+04 -2.341145651275937212e+01
1.220100000000000000e+04 -2.341145651275937212e+01
1.222100000000000000e+04 -2.341145651275937212e+01
1.224100000000000000e+04 -2.341145651275937212e+01
1.226100000000000000e+04 -2.341145651275937212e+01
1.228100000000000000e+04 -2.341145651275937212e+01
1.230100000000000000e+04 -2.341145651275937212e+01
1.232100000000000000e+04 -2.341145651275937212e+01
1.234100000000000000e+04 -2.341145651275937212e+01
1.236100000000000000e+04 -2.341145651275937212e+01
1.238100000000000000e+04 -2.341145651275937212e+01
1.240100000000000000e+04 -2.341145651275937212e+01
1.242100000000000000e+04 -2.341145651275937212e+01
1.244100000000000000e+04 -2.341145651275937212e+01
1.246100000000000000e+04 -2.341145651275937212e+01
1.248100000000000000e+04 -2.341145651275937212e+01
1.250100000000000000e+04 -2.341145651275937212e+01
1.252100000000000000e+04 -2.341145651275937212e+01
1.254100000000000000e+04 -2.341145651275937212e+01
1.256100000000000000e+04 -2.341145651275937212e+01
1.258100000000000000e+04 -2.341145651275937212e+01
1.260100000000000000e+04 -2.341145651275937212e+01
1.262100000000000000e+04 -2.341145651275937212e+01
1.264100000000000000e+04 -2.341145651275937212e+01
1.266100000000000000e+04 -2.341145651275937212e+01
1.268100000000000000e+04 -2.341145651275937212e+01
1.270100000000000000e+04 -2.341145651275937212e+01
1.272100000000000000e+04 -2.341145651275937212e+01
1.274100000000000000e+04 -2.341145651275937212e+01
1.276100000000000000e+04 -2.341145651275937212e+01
1.278100000000000000e+04 -2.341145651275937212e+01
1.280100000000000000e+04 -2.341145651275937212e+01
1.282100000000000000e+04 -2.341145651275937212e+01
1.284100000000000000e+04 -2.341145651275937212e+01
1.286100000000000000e+04 -2.341145651275937212e+01
1.288100000000000000e+04 -2.341145651275937212e+01
1.290100000000000000e+04 -2.341145651275937212e+01
1.292100000000000000e+04 -2.341145651275937212e+01
1.294100000000000000e+04 -2.341145651275937212e+01
1.296100000000000000e+04 -2.341145651275937212e+01
1.298100000000000000e+04 -2.341145651275937212e+01
1.300100000000000000e+04 -2.341145651275937212e+01
1.302100000000000000e+04 -2.341145651275937212e+01
1.304100000000000000e+04 -2.341145651275937212e+01
1.306100000000000000e+04 -2.341145651275937212e+01
1.308100000000000000e+04 -2.341145651275937212e+01
1.310100000000000000e+04 -2.341145651275937212e+01
1.312100000000000000e+04 -2.341145651275937212e+01
1.314100000000000000e+04 -2.341145651275937212e+01
1.316100000000000000e+04 -2.341145651275937212e+01
1.318100000000000000e+04 -2.341145651275937212e+01
1.320100000000000000e+04 -2.341145651275937212e+01
1.322100000000000000e+04 -2.341145651275937212e+01
1.324100000000000000e+04 -2.341145651275937212e+01
1.326100000000000000e+04 -2.341145651275937212e+01
1.328100000000000000e+04 -2.341145651275937212e+01
1.330100000000000000e+04 -2.341145651275937212e+01
1.332100000000000000e+04 -2.341145651275937212e+01
1.334100000000000000e+04 -2.341145651275937212e+01
1.336100000000000000e+04 -2.341145651275937212e+01
1.338100000000000000e+04 -2.341145651275937212e+01
1.340100000000000000e+04 -2.341145651275937212e+01
1.342100000000000000e+04 -2.341145651275937212e+01
1.344100000000000000e+04 -2.341145651275937212e+01
1.346100000000000000e+04 -2.341145651275937212e+01
1.348100000000000000e+04 -2.341145651275937212e+01
1.350100000000000000e+04 -2.341145651275937212e+01
1.352100000000000000e+04 -2.341145651275937212e+01
1.354100000000000000e+04 -2.341145651275937212e+01
1.356100000000000000e+04 -2.341145651275937212e+01
1.358100000000000000e+04 -2.341145651275937212e+01
1.360100000000000000e+04 -2.341145651275937212e+01
1.362100000000000000e+04 -2.341145651275937212e+01
1.364100000000000000e+04 -2.341145651275937212e+01
1.366100000000000000e+04 -2.341145651275937212e+01
1.368100000000000000e+04 -2.341145651275937212e+01
1.370100000000000000e+04 -2.341145651275937212e+01
1.372100000000000000e+04 -2.341145651275937212e+01
1.374100000000000000e+04 -2.341145651275937212e+01
1.376100000000000000e+04 -2.341145651275937212e+01
1.378100000000000000e+04 -2.341145651275937212e+01
1.380100000000000000e+04 -2.341145651275937212e+01
1.382100000000000000e+04 -2.341145651275937212e+01
1.384100000000000000e+04 -2.341145651275937212e+01
1.386100000000000000e+04 -2.341145651275937212e+01
1.388100000000000000e+04 -2.341145651275937212e+01
1.390100000000000000e+04 -2.341145651275937212e+01
1.392100000000000000e+04 -2.341145651275937212e+01
1.394100000000000000e+04 -2.341145651275937212e+01
1.396100000000000000e+04 -2.341145651275937212e+01
1.398100000000000000e+04 -2.341145651275937212e+01
1.400100000000000000e+04 -2.341145651275937212e+01
1.402100000000000000e+04 -2.341145651275937212e+01
1.404100000000000000e+04 -2.341145651275937212e+01
1.406100000000000000e+04 -2.341145651275937212e+01
1.408100000000000000e+04 -2.341145651275937212e+01
1.410100000000000000e+04 -2.341145651275937212e+01
1.412100000000000000e+04 -2.341145651275937212e+01
1.414100000000000000e+04 -2.341145651275937212e+01
1.416100000000000000e+04 -2.341145651275937212e+01
1.418100000000000000e+04 -2.341145651275937212e+01
1.420100000000000000e+04 -2.341145651275937212e+01
1.422100000000000000e+04 -2.341145651275937212e+01
1.424100000000000000e+04 -2.341145651275937212e+01
1.426100000000000000e+04 -2.341145651275937212e+01
1.428100000000000000e+04 -2.341145651275937212e+01
1.430100000000000000e+04 -2.341145651275937212e+01
1.432100000000000000e+04 -2.341145651275937212e+01
1.434100000000000000e+04 -2.341145651275937212e+01
1.436100000000000000e+04 -2.341145651275937212e+01
1.438100000000000000e+04 -2.341145651275937212e+01
1.440100000000000000e+04 -2.341145651275937212e+01
1.442100000000000000e+04 -2.341145651275937212e+01
1.444100000000000000e+04 -2.341145651275937212e+01
1.446100000000000000e+04 -2.341145651275937212e+01
1.448100000000000000e+04 -2.341145651275937212e+01
1.450100000000000000e+04 -2.341145651275937212e+01
1.452100000000000000e+04 -2.341145651275937212e+01
1.454100000000000000e+04 -2.341145651275937212e+01
1.456100000000000000e+04 -2.341145651275937212e+01
1.458100000000000000e+04 -2.341145651275937212e+01
1.460100000000000000e+04 -2.341145651275937212e+01
1.462100000000000000e+04 -2.341145651275937212e+01
1.464100000000000000e+04 -2.341145651275937212e+01
1.466100000000000000e+04 -2.341145651275937212e+01
1.468100000000000000e+04 -2.341145651275937212e+01
1.470100000000000000e+04 -2.341145651275937212e+01
1.472100000000000000e+04 -2.341145651275937212e+01
1.474100000000000000e+04 -2.341145651275937212e+01
1.476100000000000000e+04 -2.341145651275937212e+01
1.478100000000000000e+04 -2.341145651275937212e+01
1.480100000000000000e+04 -2.341145651275937212e+01
1.482100000000000000e+04 -2.341145651275937212e+01
1.484100000000000000e+04 -2.341145651275937212e+01
1.486100000000000000e+04 -2.341145651275937212e+01
1.488100000000000000e+04 -2.341145651275937212e+01
1.490100000000000000e+04 -2.341145651275937212e+01
1.492100000000000000e+04 -2.341145651275937212e+01
1.494100000000000000e+04 -2.341145651275937212e+01
1.496100000000000000e+04 -2.341145651275937212e+01
1.498100000000000000e+04 -2.341145651275937212e+01
1.500100000000000000e+04 -2.341145651275937212e+01
1.502100000000000000e+04 -2.341145651275937212e+01
1.504100000000000000e+04 -2.341145651275937212e+01
1.506100000000000000e+04 -2.341145651275937212e+01
1.508100000000000000e+04 -2.341145651275937212e+01
1.510100000000000000e+04 -2.341145651275937212e+01
1.512100000000000000e+04 -2.341145651275937212e+01
1.514100000000000000e+04 -2.341145651275937212e+01
1.516100000000000000e+04 -2.341145651275937212e+01
1.518100000000000000e+04 -2.341145651275937212e+01
1.520100000000000000e+04 -2.341145651275937212e+01
1.522100000000000000e+04 -2.341145651275937212e+01
1.524100000000000000e+04 -2.341145651275937212e+01
1.526100000000000000e+04 -2.341145651275937212e+01
1.528100000000000000e+04 -2.341145651275937212e+01
1.530100000000000000e+04 -2.341145651275937212e+01
1.532100000000000000e+04 -2.341145651275937212e+01
1.534100000000000000e+04 -2.341145651275937212e+01
1.536100000000000000e+04 -2.341145651275937212e+01
1.538100000000000000e+04 -2.341145651275937212e+01
1.540100000000000000e+04 -2.341145651275937212e+01
1.542100000000000000e+04 -2.341145651275937212e+01
1.544100000000000000e+04 -2.341145651275937212e+01
1.546100000000000000e+04 -2.341145651275937212e+01
1.548100000000000000e+04 -2.341145651275937212e+01
1.550100000000000000e+04 -2.341145651275937212e+01
1.552100000000000000e+04 -2.341145651275937212e+01
1.554100000000000000e+04 -2.341145651275937212e+01
1.556100000000000000e+04 -2.341145651275937212e+01
1.558100000000000000e+04 -2.341145651275937212e+01
1.560100000000000000e+04 -2.341145651275937212e+01
1.562100000000000000e+04 -2.341145651275937212e+01
1.564100000000000000e+04 -2.341145651275937212e+01
1.566100000000000000e+04 -2.341145651275937212e+01
1.568100000000000000e+04 -2.341145651275937212e+01
1.570100000000000000e+04 -2.341145651275937212e+01
1.572100000000000000e+04 -2.341145651275937212e+01
1.574100000000000000e+04 -2.341145651275937212e+01
1.576100000000000000e+04 -2.341145651275937212e+01
1.578100000000000000e+04 -2.341145651275937212e+01
1.580100000000000000e+04 -2.341145651275937212e+01
1.582100000000000000e+04 -2.341145651275937212e+01
1.584100000000000000e+04 -2.341145651275937212e+01
1.586100000000000000e+04 -2.341145651275937212e+01
1.588100000000000000e+04 -2.341145651275937212e+01
1.590100000000000000e+04 -2.341145651275937212e+01
1.592100000000000000e+04 -2.341145651275937212e+01
1.594100000000000000e+04 -2.341145651275937212e+01
1.596100000000000000e+04 -2.341145651275937212e+01
1.598100000000000000e+04 -2.341145651275937212e+01
1.600100000000000000e+04 -2.341145651275937212e+01
1.602100000000000000e+04 -2.341145651275937212e+01
1.604100000000000000e+04 -2.341145651275937212e+01
1.606100000000000000e+04 -2.341145651275937212e+01
1.608100000000000000e+04 -2.341145651275937212e+01
1.610100000000000000e+04 -2.341145651275937212e+01
1.612100000000000000e+04 -2.341145651275937212e+01
1.614100000000000000e+04 -2.341145651275937212e+01
1.616100000000000000e+04 -2.341145651275937212e+01
1.618100000000000000e+04 -2.341145651275937212e+01
1.620100000000000000e+04 -2.341145651275937212e+01
1.622100000000000000e+04 -2.341145651275937212e+01
1.624100000000000000e+04 -2.341145651275937212e+01
1.626100000000000000e+04 -2.341145651275937212e+01
1.628100000000000000e+04 -2.341145651275937212e+01
1.630100000000000000e+04 -2.341145651275937212e+01
1.632100000000000000e+04 -2.341145651275937212e+01
1.634100000000000000e+04 -2.341145651275937212e+01
1.636100000000000000e+04 -2.341145651275937212e+01
1.638100000000000000e+04 -2.341145651275937212e+01
1.640100000000000000e+04 -2.341145651275937212e+01
1.642100000000000000e+04 -2.341145651275937212e+01
1.644100000000000000e+04 -2.341145651275937212e+01
1.646100000000000000e+04 -2.341145651275937212e+01
1.648100000000000000e+04 -2.341145651275937212e+01
1.650100000000000000e+04 -2.341145651275937212e+01
1.652100000000000000e+04 -2.341145651275937212e+01
1.654100000000000000e+04 -2.341145651275937212e+01
1.656100000000000000e+04 -2.341145651275937212e+01
1.658100000000000000e+04 -2.341145651275937212e+01
1.660100000000000000e+04 -2.341145651275937212e+01
1.662100000000000000e+04 -2.341145651275937212e+01
1.664100000000000000e+04 -2.341145651275937212e+01
1.666100000000000000e+04 -2.341145651275937212e+01
1.668100000000000000e+04 -2.341145651275937212e+01
1.670100000000000000e+04 -2.341145651275937212e+01
1.672100000000000000e+04 -2.341145651275937212e+01
1.674100000000000000e+04 -2.341145651275937212e+01
1.676100000000000000e+04 -2.341145651275937212e+01
1.678100000000000000e+04 -2.341145651275937212e+01
1.680100000000000000e+04 -2.341145651275937212e+01
1.682100000000000000e+04 -2.341145651275937212e+01
1.684100000000000000e+04 -2.341145651275937212e+01
1.686100000000000000e+04 -2.341145651275937212e+01
1.688100000000000000e+04 -2.341145651275937212e+01
1.690100000000000000e+04 -2.341145651275937212e+01
1.692100000000000000e+04 -2.341145651275937212e+01
1.694100000000000000e+04 -2.341145651275937212e+01
1.696100000000000000e+04 -2.341145651275937212e+01
1.698100000000000000e+04 -2.341145651275937212e+01
1.700100000000000000e+04 -2.341145651275937212e+01
1.702100000000000000e+04 -2.341145651275937212e+01
1.704100000000000000e+04 -2.341145651275937212e+01
1.706100000000000000e+04 -2.341145651275937212e+01
1.708100000000000000e+04 -2.341145651275937212e+01
1.710100000000000000e+04 -2.341145651275937212e+01
1.712100000000000000e+04 -2.341145651275937212e+01
1.714100000000000000e+04 -2.341145651275937212e+01
1.716100000000000000e+04 -2.341145651275937212e+01
1.718100000000000000e+04 -2.341145651275937212e+01
1.720100000000000000e+04 -2.341145651275937212e+01
1.722100000000000000e+04 -2.341145651275937212e+01
1.724100000000000000e+04 -2.341145651275937212e+01
1.726100000000000000e+04 -2.341145651275937212e+01
1.728100000000000000e+04 -2.341145651275937212e+01
1.730100000000000000e+04 -2.341145651275937212e+01
1.732100000000000000e+04 -2.341145651275937212e+01
1.734100000000000000e+04 -2.341145651275937212e+01
1.736100000000000000e+04 -2.341145651275937212e+01
1.738100000000000000e+04 -2.341145651275937212e+01
1.740100000000000000e+04 -2.341145651275937212e+01
1.742100000000000000e+04 -2.341145651275937212e+01
1.744100000000000000e+04 -2.341145651275937212e+01
1.746100000000000000e+04 -2.341145651275937212e+01
1.748100000000000000e+04 -2.341145651275937212e+01
1.750100000000000000e+04 -2.341145651275937212e+01
1.752100000000000000e+04 -2.341145651275937212e+01
1.754100000000000000e+04 -2.341145651275937212e+01
1.756100000000000000e+04 -2.341145651275937212e+01
1.758100000000000000e+04 -2.341145651275937212e+01
1.760100000000000000e+04 -2.341145651275937212e+01
1.762100000000000000e+04 -2.341145651275937212e+01
1.764100000000000000e+04 -2.341145651275937212e+01
1.766100000000000000e+04 -2.341145651275937212e+01
1.768100000000000000e+04 -2.341145651275937212e+01
1.770100000000000000e+04 -2.341145651275937212e+01
1.772100000000000000e+04 -2.341145651275937212e+01
1.774100000000000000e+04 -2.341145651275937212e+01
1.776100000000000000e+04 -2.341145651275937212e+01
1.778100000000000000e+04 -2.341145651275937212e+01
1.780100000000000000e+04 -2.341145651275937212e+01
1.782100000000000000e+04 -2.341145651275937212e+01
1.784100000000000000e+04 -2.341145651275937212e+01
1.786100000000000000e+04 -2.341145651275937212e+01
1.788100000000000000e+04 -2.341145651275937212e+01
1.790100000000000000e+04 -2.341145651275937212e+01
1.792100000000000000e+04 -2.341145651275937212e+01
1.794100000000000000e+04 -2.341145651275937212e+01
1.796100000000000000e+04 -2.341145651275937212e+01
1.798100000000000000e+04 -2.341145651275937212e+01
1.800100000000000000e+04 -2.341145651275937212e+01
1.802100000000000000e+04 -2.341145651275937212e+01
1.804100000000000000e+04 -2.341145651275937212e+01
1.806100000000000000e+04 -2.341145651275937212e+01
1.808100000000000000e+04 -2.341145651275937212e+01
1.810100000000000000e+04 -2.341145651275937212e+01
1.812100000000000000e+04 -2.341145651275937212e+01
1.814100000000000000e+04 -2.341145651275937212e+01
1.816100000000000000e+04 -2.341145651275937212e+01
1.818100000000000000e+04 -2.341145651275937212e+01
1.820100000000000000e+04 -2.341145651275937212e+01
1.822100000000000000e+04 -2.341145651275937212e+01
1.824100000000000000e+04 -2.341145651275937212e+01
1.826100000000000000e+04 -2.341145651275937212e+01
1.828100000000000000e+04 -2.341145651275937212e+01
1.830100000000000000e+04 -2.341145651275937212e+01
1.832100000000000000e+04 -2.341145651275937212e+01
1.834100000000000000e+04 -2.341145651275937212e+01
1.836100000000000000e+04 -2.341145651275937212e+01
1.838100000000000000e+04 -2.341145651275937212e+01
1.840100000000000000e+04 -2.341145651275937212e+01
1.842100000000000000e+04 -2.341145651275937212e+01
1.844100000000000000e+04 -2.341145651275937212e+01
1.846100000000000000e+04 -2.341145651275937212e+01
1.848100000000000000e+04 -2.341145651275937212e+01
1.850100000000000000e+04 -2.341145651275937212e+01
1.852100000000000000e+04 -2.341145651275937212e+01
1.854100000000000000e+04 -2.341145651275937212e+01
1.856100000000000000e+04 -2.341145651275937212e+01
1.858100000000000000e+04 -2.341145651275937212e+01
1.860100000000000000e+04 -2.341145651275937212e+01
1.862100000000000000e+04 -2.341145651275937212e+01
1.864100000000000000e+04 -2.341145651275937212e+01
1.866100000000000000e+04 -2.341145651275937212e+01
1.868100000000000000e+04 -2.341145651275937212e+01
1.870100000000000000e+04 -2.341145651275937212e+01
1.872100000000000000e+04 -2.341145651275937212e+01
1.874100000000000000e+04 -2.341145651275937212e+01
1.876100000000000000e+04 -2.341145651275937212e+01
1.878100000000000000e+04 -2.341145651275937212e+01
1.880100000000000000e+04 -2.341145651275937212e+01
1.882100000000000000e+04 -2.341145651275937212e+01
1.884100000000000000e+04 -2.341145651275937212e+01
1.886100000000000000e+04 -2.341145651275937212e+01
1.888100000000000000e+04 -2.341145651275937212e+01
1.890100000000000000e+04 -2.341145651275937212e+01
1.892100000000000000e+04 -2.341145651275937212e+01
1.894100000000000000e+04 -2.341145651275937212e+01
1.896100000000000000e+04 -2.341145651275937212e+01
1.898100000000000000e+04 -2.341145651275937212e+01
1.900100000000000000e+04 -2.341145651275937212e+01
1.902100000000000000e+04 -2.341145651275937212e+01
1.904100000000000000e+04 -2.341145651275937212e+01
1.906100000000000000e+04 -2.341145651275937212e+01
1.908100000000000000e+04 -2.341145651275937212e+01
1.910100000000000000e+04 -2.341145651275937212e+01
1.912100000000000000e+04 -2.341145651275937212e+01
1.914100000000000000e+04 -2.341145651275937212e+01
1.916100000000000000e+04 -2.341145651275937212e+01
1.918100000000000000e+04 -2.341145651275937212e+01
1.920100000000000000e+04 -2.341145651275937212e+01
1.922100000000000000e+04 -2.341145651275937212e+01
1.924100000000000000e+04 -2.341145651275937212e+01
1.926100000000000000e+04 -2.341145651275937212e+01
1.928100000000000000e+04 -2.341145651275937212e+01
1.930100000000000000e+04 -2.341145651275937212e+01
1.932100000000000000e+04 -2.341145651275937212e+01
1.934100000000000000e+04 -2.341145651275937212e+01
1.936100000000000000e+04 -2.341145651275937212e+01
1.938100000000000000e+04 -2.341145651275937212e+01
1.940100000000000000e+04 -2.341145651275937212e+01
1.942100000000000000e+04 -2.341145651275937212e+01
1.944100000000000000e+04 -2.341145651275937212e+01
1.946100000000000000e+04 -2.341145651275937212e+01
1.948100000000000000e+04 -2.341145651275937212e+01
1.950100000000000000e+04 -2.341145651275937212e+01
1.952100000000000000e+04 -2.341145651275937212e+01
1.954100000000000000e+04 -2.341145651275937212e+01
1.956100000000000000e+04 -2.341145651275937212e+01
1.958100000000000000e+04 -2.341145651275937212e+01
1.960100000000000000e+04 -2.341145651275937212e+01
1.962100000000000000e+04 -2.341145651275937212e+01
1.964100000000000000e+04 -2.341145651275937212e+01
1.966100000000000000e+04 -2.341145651275937212e+01
1.968100000000000000e+04 -2.341145651275937212e+01
1.970100000000000000e+04 -2.341145651275937212e+01
1.972100000000000000e+04 -2.341145651275937212e+01
1.974100000000000000e+04 -2.341145651275937212e+01
1.976100000000000000e+04 -2.341145651275937212e+01
1.978100000000000000e+04 -2.341145651275937212e+01
1.980100000000000000e+04 -2.341145651275937212e+01
1.982100000000000000e+04 -2.341145651275937212e+01
1.984100000000000000e+04 -2.341145651275937212e+01
1.986100000000000000e+04 -2.341145651275937212e+01
1.988100000000000000e+04 -2.341145651275937212e+01
1.990100000000000000e+04 -2.341145651275937212e+01
1.992100000000000000e+04 -2.341145651275937212e+01
1.994100000000000000e+04 -2.341145651275937212e+01
1.996100000000000000e+04 -2.341145651275937212e+01
1.998100000000000000e+04 -2.341145651275937212e+01


==> Figures/Data/lc_cheby_lbfgs_400.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 -1.094206158560121978e+01
3.000000000000000000e+00 -1.485865452764650385e+01
4.000000000000000000e+00 -2.052447684283381335e+01
5.000000000000000000e+00 -2.080202285480494595e+01
6.000000000000000000e+00 -2.128393853427576232e+01
7.000000000000000000e+00 -2.142416338166487222e+01
8.000000000000000000e+00 -2.165970809487052762e+01
9.000000000000000000e+00 -2.204526913361062412e+01
1.000000000000000000e+01 -2.278996643366851771e+01
1.100000000000000000e+01 -2.283786775752460940e+01
1.200000000000000000e+01 -2.284556992094339378e+01
1.300000000000000000e+01 -2.284884559342442856e+01
1.400000000000000000e+01 -2.286490979859364003e+01
1.500000000000000000e+01 -2.288020519214177995e+01
1.600000000000000000e+01 -2.289098914008497943e+01
1.700000000000000000e+01 -2.289285821104345331e+01
1.800000000000000000e+01 -2.289298277532092030e+01
1.900000000000000000e+01 -2.289299685599011980e+01
2.000000000000000000e+01 -2.289314516630178531e+01
2.100000000000000000e+01 -2.289452884187361548e+01
2.200000000000000000e+01 -2.289728037096881863e+01
2.300000000000000000e+01 -2.290434682896214014e+01
2.400000000000000000e+01 -2.291757824112040964e+01
2.500000000000000000e+01 -2.293541016830066326e+01
2.600000000000000000e+01 -2.295296959080694066e+01
2.700000000000000000e+01 -2.296311688251493877e+01
2.800000000000000000e+01 -2.296637794083031991e+01
2.900000000000000000e+01 -2.297345953884862269e+01
3.000000000000000000e+01 -2.298712315086006441e+01
3.100000000000000000e+01 -2.301515613652664172e+01
3.200000000000000000e+01 -2.305133604565352101e+01
3.300000000000000000e+01 -2.307616998061626390e+01
3.400000000000000000e+01 -2.308185178052816156e+01
3.500000000000000000e+01 -2.308225266773417417e+01
3.600000000000000000e+01 -2.308227270041628998e+01
3.700000000000000000e+01 -2.308315512210938891e+01
3.800000000000000000e+01 -2.308530192148074534e+01
3.900000000000000000e+01 -2.309017236895839886e+01
4.000000000000000000e+01 -2.309083881635149282e+01
4.100000000000000000e+01 -2.309089625772319465e+01
4.200000000000000000e+01 -2.309089760209259623e+01
4.300000000000000000e+01 -2.309089790560512867e+01
4.400000000000000000e+01 -2.309089915597952114e+01
4.500000000000000000e+01 -2.309090189625317890e+01
4.600000000000000000e+01 -2.309090960222003730e+01
4.700000000000000000e+01 -2.309092923018211962e+01
4.800000000000000000e+01 -2.309098105294595626e+01
4.900000000000000000e+01 -2.309111553741516332e+01
5.000000000000000000e+01 -2.309146368994784737e+01
5.100000000000000000e+01 -2.309234496579852447e+01
5.200000000000000000e+01 -2.309446420615605433e+01
5.300000000000000000e+01 -2.309894530258454282e+01
5.400000000000000000e+01 -2.310602919842389724e+01
5.500000000000000000e+01 -2.311240726949886337e+01
5.600000000000000000e+01 -2.311480226965533546e+01
5.700000000000000000e+01 -2.311509944192626875e+01
5.800000000000000000e+01 -2.311511036115449969e+01
5.900000000000000000e+01 -2.311511096714416880e+01
6.000000000000000000e+01 -2.311511347286339202e+01
6.100000000000000000e+01 -2.311511997869932244e+01
6.200000000000000000e+01 -2.311513621005755681e+01
6.300000000000000000e+01 -2.311517938397273753e+01
6.400000000000000000e+01 -2.311529119530462495e+01
6.500000000000000000e+01 -2.311558144998215170e+01
6.600000000000000000e+01 -2.311631907600301261e+01
6.700000000000000000e+01 -2.311811266794388331e+01
6.800000000000000000e+01 -2.312200619054782180e+01
6.900000000000000000e+01 -2.312852286552325864e+01
7.000000000000000000e+01 -2.313501956045667640e+01
7.100000000000000000e+01 -2.313783142412233573e+01
7.200000000000000000e+01 -2.313824448193637195e+01
7.300000000000000000e+01 -2.313826254242047753e+01
7.400000000000000000e+01 -2.313826289925287938e+01
7.500000000000000000e+01 -2.313826814935865883e+01
7.600000000000000000e+01 -2.313833508439207876e+01
7.700000000000000000e+01 -2.313934783042956411e+01
7.800000000000000000e+01 -2.314211056042205428e+01
7.900000000000000000e+01 -2.315907138187877479e+01
8.000000000000000000e+01 -2.318936983562846166e+01
8.100000000000000000e+01 -2.325365165214869023e+01
8.200000000000000000e+01 -2.333142663927891647e+01
8.300000000000000000e+01 -2.338025549092352051e+01
8.400000000000000000e+01 -2.339101414522355071e+01
8.500000000000000000e+01 -2.339175934704137205e+01
8.600000000000000000e+01 -2.339177355424492077e+01
8.700000000000000000e+01 -2.339177420079043657e+01
8.800000000000000000e+01 -2.339177766658313473e+01
8.900000000000000000e+01 -2.339178327286865766e+01
9.000000000000000000e+01 -2.339180128532946412e+01
9.100000000000000000e+01 -2.339184397711006369e+01
9.200000000000000000e+01 -2.339195233001103702e+01
9.300000000000000000e+01 -2.339219257799546625e+01
9.400000000000000000e+01 -2.339262688689985481e+01
9.500000000000000000e+01 -2.339312169738877145e+01
9.600000000000000000e+01 -2.339338417524120928e+01
9.700000000000000000e+01 -2.339343347744998880e+01
9.800000000000000000e+01 -2.339343629145595216e+01
9.900000000000000000e+01 -2.339343634247921244e+01
1.000000000000000000e+02 -2.339354588484435027e+01
1.010000000000000000e+02 -2.339487468737047848e+01
1.020000000000000000e+02 -2.339726026826429361e+01
1.030000000000000000e+02 -2.340210238465334669e+01
1.040000000000000000e+02 -2.340210267376711428e+01
1.050000000000000000e+02 -2.340761933787467441e+01
1.060000000000000000e+02 -2.341078506775979662e+01
1.070000000000000000e+02 -2.341078941630013333e+01
1.080000000000000000e+02 -2.341141654493047142e+01
1.090000000000000000e+02 -2.341142597491429456e+01
1.100000000000000000e+02 -2.341144736874015564e+01
1.110000000000000000e+02 -2.341145582336305608e+01
1.120000000000000000e+02 -2.341145646127156610e+01
1.130000000000000000e+02 -2.341145646666407742e+01
1.140000000000000000e+02 -2.341145646672338287e+01
1.150000000000000000e+02 -2.341145646682319637e+01
1.160000000000000000e+02 -2.341145646684791615e+01
1.170000000000000000e+02 -2.341145646778146272e+01
1.180000000000000000e+02 -2.341145646791775903e+01
1.190000000000000000e+02 -2.341145646800686819e+01
1.200000000000000000e+02 -2.341145646804288916e+01
1.210000000000000000e+02 -2.341145646822392479e+01
1.220000000000000000e+02 -2.341145646825314230e+01
1.230000000000000000e+02 -2.341145646939262193e+01
1.240000000000000000e+02 -2.341145647017542331e+01
1.250000000000000000e+02 -2.341145647020195142e+01
1.260000000000000000e+02 -2.341145647146632314e+01
1.270000000000000000e+02 -2.341145647212309555e+01
1.280000000000000000e+02 -2.341145647215066816e+01
1.290000000000000000e+02 -2.341145647267392249e+01
1.300000000000000000e+02 -2.341145647281776832e+01
1.310000000000000000e+02 -2.341145647283990527e+01
1.320000000000000000e+02 -2.341145647371349980e+01
1.330000000000000000e+02 -2.341145647390535345e+01
1.340000000000000000e+02 -2.341145647392981388e+01
1.350000000000000000e+02 -2.341145647411194020e+01
1.360000000000000000e+02 -2.341145647413981123e+01
1.370000000000000000e+02 -2.341145647424167464e+01
1.380000000000000000e+02 -2.341145647426429122e+01
1.390000000000000000e+02 -2.341145647508975358e+01
1.400000000000000000e+02 -2.341145647532799501e+01
1.410000000000000000e+02 -2.341145647535420693e+01
1.420000000000000000e+02 -2.341145647594854751e+01
1.430000000000000000e+02 -2.341145647641058503e+01
1.440000000000000000e+02 -2.341145647644394501e+01
1.450000000000000000e+02 -2.341145647657240403e+01
1.460000000000000000e+02 -2.341145647660312079e+01
1.470000000000000000e+02 -2.341145647670386865e+01
1.480000000000000000e+02 -2.341145647672759367e+01
1.490000000000000000e+02 -2.341145647762908055e+01
1.500000000000000000e+02 -2.341145647833659638e+01
1.510000000000000000e+02 -2.341145647837793220e+01
1.520000000000000000e+02 -2.341145647847466194e+01
1.530000000000000000e+02 -2.341145647850259337e+01
1.540000000000000000e+02 -2.341145647861836920e+01
1.550000000000000000e+02 -2.341145647864245660e+01
1.560000000000000000e+02 -2.341145647937206675e+01
1.570000000000000000e+02 -2.341145647970309440e+01
1.580000000000000000e+02 -2.341145647973232258e+01
1.590000000000000000e+02 -2.341145647990632028e+01
1.600000000000000000e+02 -2.341145647994222756e+01
1.610000000000000000e+02 -2.341145648010487434e+01
1.620000000000000000e+02 -2.341145648015204728e+01
1.630000000000000000e+02 -2.341145648029556270e+01
1.640000000000000000e+02 -2.341145648036159344e+01
1.650000000000000000e+02 -2.341145648044904704e+01
1.660000000000000000e+02 -2.341145648048681238e+01
1.670000000000000000e+02 -2.341145648058488860e+01
1.680000000000000000e+02 -2.341145648061149132e+01
1.690000000000000000e+02 -2.341145648117819533e+01
1.700000000000000000e+02 -2.341145648163966797e+01
1.710000000000000000e+02 -2.341145648167307414e+01
1.720000000000000000e+02 -2.341145648177284855e+01
1.730000000000000000e+02 -2.341145648179762162e+01
1.740000000000000000e+02 -2.341145648243681165e+01
1.750000000000000000e+02 -2.341145648272497937e+01
1.760000000000000000e+02 -2.341145648275282909e+01
1.770000000000000000e+02 -2.341145648285468184e+01
1.780000000000000000e+02 -2.341145648287726999e+01
1.790000000000000000e+02 -2.341145648370518728e+01
1.800000000000000000e+02 -2.341145648394109102e+01
1.810000000000000000e+02 -2.341145648396716439e+01
1.820000000000000000e+02 -2.341145648456610928e+01
1.830000000000000000e+02 -2.341145648502366328e+01
1.840000000000000000e+02 -2.341145648505684562e+01
1.850000000000000000e+02 -2.341145648516959454e+01
1.860000000000000000e+02 -2.341145648519662359e+01
1.870000000000000000e+02 -2.341145648573553473e+01
1.880000000000000000e+02 -2.341145648625124309e+01
1.890000000000000000e+02 -2.341145648628634035e+01
1.900000000000000000e+02 -2.341145648638539711e+01
1.910000000000000000e+02 -2.341145648641093402e+01
1.920000000000000000e+02 -2.341145648656930334e+01
1.930000000000000000e+02 -2.341145648659615475e+01
1.940000000000000000e+02 -2.341145648714732275e+01
1.950000000000000000e+02 -2.341145648765115084e+01
1.960000000000000000e+02 -2.341145648768589638e+01
1.970000000000000000e+02 -2.341145648778520894e+01
1.980000000000000000e+02 -2.341145648781044741e+01
1.990000000000000000e+02 -2.341145648795551537e+01
2.000000000000000000e+02 -2.341145648798066503e+01
2.010000000000000000e+02 -2.341145648864142714e+01
2.020000000000000000e+02 -2.341145648903913212e+01
2.030000000000000000e+02 -2.341145648907041021e+01
2.040000000000000000e+02 -2.341145648924083034e+01
2.050000000000000000e+02 -2.341145648928026191e+01
2.060000000000000000e+02 -2.341145648943681579e+01
2.070000000000000000e+02 -2.341145648949000702e+01
2.080000000000000000e+02 -2.341145648961452252e+01
2.090000000000000000e+02 -2.341145648967466997e+01
2.100000000000000000e+02 -2.341145648976936400e+01
2.110000000000000000e+02 -2.341145648980857530e+01
2.120000000000000000e+02 -2.341145648990610084e+01
2.130000000000000000e+02 -2.341145648993326134e+01
2.140000000000000000e+02 -2.341145649003539830e+01
2.150000000000000000e+02 -2.341145649005769158e+01
2.160000000000000000e+02 -2.341145649057627764e+01
2.170000000000000000e+02 -2.341145649065383694e+01
2.180000000000000000e+02 -2.341145649067489387e+01
2.190000000000000000e+02 -2.341145649160447562e+01
2.200000000000000000e+02 -2.341145649174189458e+01
2.210000000000000000e+02 -2.341145649176479537e+01
2.220000000000000000e+02 -2.341145649284334240e+01
2.230000000000000000e+02 -2.341145649366783843e+01
2.240000000000000000e+02 -2.341145649371287973e+01
2.250000000000000000e+02 -2.341145649386001892e+01
2.260000000000000000e+02 -2.341145649392246497e+01
2.270000000000000000e+02 -2.341145649403465612e+01
2.280000000000000000e+02 -2.341145649410323770e+01
2.290000000000000000e+02 -2.341145649412387897e+01
2.300000000000000000e+02 -2.341145649496277059e+01
2.310000000000000000e+02 -2.341145649505723014e+01
2.320000000000000000e+02 -2.341145649507879867e+01
2.330000000000000000e+02 -2.341145649597312683e+01
2.340000000000000000e+02 -2.341145649614472291e+01
2.350000000000000000e+02 -2.341145649616873214e+01
2.360000000000000000e+02 -2.341145649635146953e+01
2.370000000000000000e+02 -2.341145649637880410e+01
2.380000000000000000e+02 -2.341145649648084515e+01
2.390000000000000000e+02 -2.341145649650322724e+01
2.400000000000000000e+02 -2.341145649702033182e+01
2.410000000000000000e+02 -2.341145649709936194e+01
2.420000000000000000e+02 -2.341145649712044019e+01
2.430000000000000000e+02 -2.341145649804703055e+01
2.440000000000000000e+02 -2.341145649818732011e+01
2.450000000000000000e+02 -2.341145649821032038e+01
2.460000000000000000e+02 -2.341145649926793837e+01
2.470000000000000000e+02 -2.341145650011272750e+01
2.480000000000000000e+02 -2.341145650015842605e+01
2.490000000000000000e+02 -2.341145650025358549e+01
2.500000000000000000e+02 -2.341145650028324354e+01
2.510000000000000000e+02 -2.341145650038442128e+01
2.520000000000000000e+02 -2.341145650040773063e+01
2.530000000000000000e+02 -2.341145650116832400e+01
2.540000000000000000e+02 -2.341145650143371881e+01
2.550000000000000000e+02 -2.341145650146079049e+01
2.560000000000000000e+02 -2.341145650156290969e+01
2.570000000000000000e+02 -2.341145650158516744e+01
2.580000000000000000e+02 -2.341145650213801943e+01
2.590000000000000000e+02 -2.341145650222450314e+01
2.600000000000000000e+02 -2.341145650224573416e+01
2.610000000000000000e+02 -2.341145650315692350e+01
2.620000000000000000e+02 -2.341145650331212380e+01
2.630000000000000000e+02 -2.341145650333560013e+01
2.640000000000000000e+02 -2.341145650383161225e+01
2.650000000000000000e+02 -2.341145650393108824e+01
2.660000000000000000e+02 -2.341145650395274913e+01
2.670000000000000000e+02 -2.341145650529814048e+01
2.680000000000000000e+02 -2.341145650586436489e+01
2.690000000000000000e+02 -2.341145650590108929e+01
2.700000000000000000e+02 -2.341145650599962025e+01
2.710000000000000000e+02 -2.341145650602573625e+01
2.720000000000000000e+02 -2.341145650620491736e+01
2.730000000000000000e+02 -2.341145650623575847e+01
2.740000000000000000e+02 -2.341145650633649922e+01
2.750000000000000000e+02 -2.341145650636028108e+01
2.760000000000000000e+02 -2.341145650710902260e+01
2.770000000000000000e+02 -2.341145650742155837e+01
2.780000000000000000e+02 -2.341145650745009021e+01
2.790000000000000000e+02 -2.341145650762516794e+01
2.800000000000000000e+02 -2.341145650766009823e+01
2.810000000000000000e+02 -2.341145650775924736e+01
2.820000000000000000e+02 -2.341145650778465637e+01
2.830000000000000000e+02 -2.341145650824460134e+01
2.840000000000000000e+02 -2.341145650837907155e+01
2.850000000000000000e+02 -2.341145650840190129e+01
2.860000000000000000e+02 -2.341145650891050067e+01
2.870000000000000000e+02 -2.341145650899777308e+01
2.880000000000000000e+02 -2.341145650901903608e+01
2.890000000000000000e+02 -2.341145650986796767e+01
2.900000000000000000e+02 -2.341145651000366712e+01
2.910000000000000000e+02 -2.341145651002648975e+01
2.920000000000000000e+02 -2.341145651053444254e+01
2.930000000000000000e+02 -2.341145651062232247e+01
2.940000000000000000e+02 -2.341145651064362099e+01
2.950000000000000000e+02 -2.341145651155169460e+01
2.960000000000000000e+02 -2.341145651170986142e+01
2.970000000000000000e+02 -2.341145651173341236e+01
2.980000000000000000e+02 -2.341145651246583981e+01
2.990000000000000000e+02 -2.341145651273227202e+01
3.000000000000000000e+02 -2.341145651275937212e+01
3.010000000000000000e+02 -2.341145651293696872e+01
3.020000000000000000e+02 -2.341145651296936947e+01
3.030000000000000000e+02 -2.341145651306949560e+01
3.040000000000000000e+02 -2.341145651309390274e+01
3.050000000000000000e+02 -2.341145651327597932e+01
3.060000000000000000e+02 -2.341145651330394628e+01
3.070000000000000000e+02 -2.341145651340575284e+01
3.080000000000000000e+02 -2.341145651342838008e+01
3.090000000000000000e+02 -2.341145651401927097e+01
3.100000000000000000e+02 -2.341145651413031459e+01
3.110000000000000000e+02 -2.341145651415240891e+01
3.120000000000000000e+02 -2.341145651539677885e+01
3.130000000000000000e+02 -2.341145651600458422e+01
3.140000000000000000e+02 -2.341145651604266931e+01
3.150000000000000000e+02 -2.341145651614064604e+01
3.160000000000000000e+02 -2.341145651616728429e+01
3.170000000000000000e+02 -2.341145651634558789e+01
3.180000000000000000e+02 -2.341145651637729941e+01
3.190000000000000000e+02 -2.341145651647774528e+01
3.200000000000000000e+02 -2.341145651650187531e+01
3.210000000000000000e+02 -2.341145651722747090e+01
3.220000000000000000e+02 -2.341145651756238522e+01
3.230000000000000000e+02 -2.341145651759165958e+01
3.240000000000000000e+02 -2.341145651772629677e+01
3.250000000000000000e+02 -2.341145651775405412e+01
3.260000000000000000e+02 -2.341145651785597437e+01
3.270000000000000000e+02 -2.341145651787856963e+01
3.280000000000000000e+02 -2.341145651870570532e+01
3.290000000000000000e+02 -2.341145651894228052e+01
3.300000000000000000e+02 -2.341145651896840008e+01
3.310000000000000000e+02 -2.341145651953784323e+01
3.320000000000000000e+02 -2.341145651987477549e+01
3.330000000000000000e+02 -2.341145651990403920e+01
3.340000000000000000e+02 -2.341145652002487765e+01
3.350000000000000000e+02 -2.341145652005055311e+01
3.360000000000000000e+02 -2.341145652064217231e+01
3.370000000000000000e+02 -2.341145652096365026e+01
3.380000000000000000e+02 -2.341145652099250896e+01
3.390000000000000000e+02 -2.341145652109394959e+01
3.400000000000000000e+02 -2.341145652111696762e+01
3.410000000000000000e+02 -2.341145652162252588e+01
3.420000000000000000e+02 -2.341145652171274349e+01
3.430000000000000000e+02 -2.341145652173415215e+01
3.440000000000000000e+02 -2.341145652252158627e+01
3.450000000000000000e+02 -2.341145652264364685e+01
3.460000000000000000e+02 -2.341145652266605026e+01
3.470000000000000000e+02 -2.341145652325474202e+01
3.480000000000000000e+02 -2.341145652335746874e+01
3.490000000000000000e+02 -2.341145652337928240e+01
3.500000000000000000e+02 -2.341145652425638701e+01
3.510000000000000000e+02 -2.341145652444464531e+01
3.520000000000000000e+02 -2.341145652446920167e+01
3.530000000000000000e+02 -2.341145652516761189e+01
3.540000000000000000e+02 -2.341145652552888734e+01
3.550000000000000000e+02 -2.341145652555895040e+01
3.560000000000000000e+02 -2.341145652568755864e+01
3.570000000000000000e+02 -2.341145652571512414e+01
3.580000000000000000e+02 -2.341145652581709413e+01
3.590000000000000000e+02 -2.341145652583952597e+01
3.600000000000000000e+02 -2.341145652701518998e+01
3.610000000000000000e+02 -2.341145652774569541e+01
3.620000000000000000e+02 -2.341145652778774533e+01
3.630000000000000000e+02 -2.341145652788420151e+01
3.640000000000000000e+02 -2.341145652791244558e+01
3.650000000000000000e+02 -2.341145652801419885e+01
3.660000000000000000e+02 -2.341145652803693622e+01
3.670000000000000000e+02 -2.341145652885294481e+01
3.680000000000000000e+02 -2.341145652910033093e+01
3.690000000000000000e+02 -2.341145652912680930e+01
3.700000000000000000e+02 -2.341145652967540514e+01
3.710000000000000000e+02 -2.341145653001269977e+01
3.720000000000000000e+02 -2.341145653004205940e+01
3.730000000000000000e+02 -2.341145653014332950e+01
3.740000000000000000e+02 -2.341145653016660688e+01
3.750000000000000000e+02 -2.341145653095358270e+01
3.760000000000000000e+02 -2.341145653122904591e+01
3.770000000000000000e+02 -2.341145653125646575e+01
3.780000000000000000e+02 -2.341145653135846416e+01
3.790000000000000000e+02 -2.341145653138089244e+01
3.800000000000000000e+02 -2.341145653221931155e+01
3.810000000000000000e+02 -2.341145653244490177e+01
3.820000000000000000e+02 -2.341145653247060920e+01
3.830000000000000000e+02 -2.341145653265046178e+01
3.840000000000000000e+02 -2.341145653268069893e+01
3.850000000000000000e+02 -2.341145653278164218e+01
3.860000000000000000e+02 -2.341145653280514694e+01
3.870000000000000000e+02 -2.341145653298874052e+01
3.880000000000000000e+02 -2.341145653301524732e+01
3.890000000000000000e+02 -2.341145653357677858e+01
3.900000000000000000e+02 -2.341145653397962079e+01
3.910000000000000000e+02 -2.341145653401106941e+01
3.920000000000000000e+02 -2.341145653411157568e+01
3.930000000000000000e+02 -2.341145653413560979e+01
3.940000000000000000e+02 -2.341145653431829743e+01
3.950000000000000000e+02 -2.341145653434560714e+01
3.960000000000000000e+02 -2.341145653450034914e+01
3.970000000000000000e+02 -2.341145653452912256e+01
3.980000000000000000e+02 -2.341145653463064136e+01
3.990000000000000000e+02 -2.341145653465359189e+01
4.000000000000000000e+02 -2.341145653521959247e+01


==> Figures/Data/lc_lbfgs_20000_every_20.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -1.180709068767979097e+01
4.100000000000000000e+01 -2.140494130875318746e+01
6.100000000000000000e+01 -2.151257010948772574e+01
8.100000000000000000e+01 -2.159470424879327055e+01
1.010000000000000000e+02 -2.161051707784254461e+01
1.210000000000000000e+02 -2.167525062259790758e+01
1.410000000000000000e+02 -2.182684648944235661e+01
1.610000000000000000e+02 -2.200013779477028208e+01
1.810000000000000000e+02 -2.228953048519139912e+01
2.010000000000000000e+02 -2.230313148529307909e+01
2.210000000000000000e+02 -2.234452498706883716e+01
2.410000000000000000e+02 -2.235132614787328009e+01
2.610000000000000000e+02 -2.235347987821342741e+01
2.810000000000000000e+02 -2.236503204022261215e+01
3.010000000000000000e+02 -2.236897763925480831e+01
3.210000000000000000e+02 -2.237248668556436826e+01
3.410000000000000000e+02 -2.237535470562795226e+01
3.610000000000000000e+02 -2.237668371112638965e+01
3.810000000000000000e+02 -2.237792291159553670e+01
4.010000000000000000e+02 -2.237927788933502526e+01
4.210000000000000000e+02 -2.238067611724857642e+01
4.410000000000000000e+02 -2.238250168816534114e+01
4.610000000000000000e+02 -2.238489855049617816e+01
4.810000000000000000e+02 -2.238859699088738964e+01
5.010000000000000000e+02 -2.239636448760955290e+01
5.210000000000000000e+02 -2.240997974805400617e+01
5.410000000000000000e+02 -2.241424158579740222e+01
5.610000000000000000e+02 -2.242005100814240848e+01
5.810000000000000000e+02 -2.244061311810629178e+01
6.010000000000000000e+02 -2.244893401495414764e+01
6.210000000000000000e+02 -2.245663889411895653e+01
6.410000000000000000e+02 -2.246331969974811926e+01
6.610000000000000000e+02 -2.246417701680535473e+01
6.810000000000000000e+02 -2.246560167051609014e+01
7.010000000000000000e+02 -2.246647707021700313e+01
7.210000000000000000e+02 -2.246727648025009927e+01
7.410000000000000000e+02 -2.246750355518386044e+01
7.610000000000000000e+02 -2.246790706161461060e+01
7.810000000000000000e+02 -2.246802819963481568e+01
8.010000000000000000e+02 -2.246823943018100067e+01
8.210000000000000000e+02 -2.246869028811003943e+01
8.410000000000000000e+02 -2.247085548714396808e+01
8.610000000000000000e+02 -2.247628797732483008e+01
8.810000000000000000e+02 -2.263643055825379946e+01
9.010000000000000000e+02 -2.304050111792626865e+01
9.210000000000000000e+02 -2.318505241347155987e+01
9.410000000000000000e+02 -2.319251601379735206e+01
9.610000000000000000e+02 -2.319323832407439667e+01
9.810000000000000000e+02 -2.319490692508820118e+01
1.001000000000000000e+03 -2.320199715542083041e+01
1.021000000000000000e+03 -2.320762371388961753e+01
1.041000000000000000e+03 -2.320916697775856363e+01
1.061000000000000000e+03 -2.321288169704030935e+01
1.081000000000000000e+03 -2.322792302750571025e+01
1.101000000000000000e+03 -2.325550398448159939e+01
1.121000000000000000e+03 -2.327482475375546045e+01
1.141000000000000000e+03 -2.329489823298573015e+01
1.161000000000000000e+03 -2.333692011594556703e+01
1.181000000000000000e+03 -2.350852446829177822e+01
1.201000000000000000e+03 -2.352202383764062787e+01
1.221000000000000000e+03 -2.352400913059992860e+01
1.241000000000000000e+03 -2.352506958096018508e+01
1.261000000000000000e+03 -2.356131712141427670e+01
1.281000000000000000e+03 -2.362763467934604122e+01
1.301000000000000000e+03 -2.363172919991819043e+01
1.321000000000000000e+03 -2.363245276306410148e+01
1.341000000000000000e+03 -2.363248849345396607e+01
1.361000000000000000e+03 -2.363248851295457698e+01
1.381000000000000000e+03 -2.363248853234399149e+01
1.401000000000000000e+03 -2.363248855170104079e+01
1.421000000000000000e+03 -2.363248857481183407e+01
1.441000000000000000e+03 -2.363248859473820218e+01
1.461000000000000000e+03 -2.363248861425028480e+01
1.481000000000000000e+03 -2.363248863356267293e+01
1.501000000000000000e+03 -2.363248865291975065e+01
1.521000000000000000e+03 -2.363248867602085213e+01
1.541000000000000000e+03 -2.363248869595499713e+01
1.561000000000000000e+03 -2.363248871546809227e+01
1.581000000000000000e+03 -2.363248873486013224e+01
1.601000000000000000e+03 -2.363248875421733430e+01
1.621000000000000000e+03 -2.363248877730267239e+01
1.641000000000000000e+03 -2.363248879724877582e+01
1.661000000000000000e+03 -2.363248881676423352e+01
1.681000000000000000e+03 -2.363248883615684193e+01
1.701000000000000000e+03 -2.363248885551356793e+01
1.721000000000000000e+03 -2.363248887861684722e+01
1.741000000000000000e+03 -2.363248889855048418e+01
1.761000000000000000e+03 -2.363248891806145835e+01
1.781000000000000000e+03 -2.363248893745200263e+01
1.801000000000000000e+03 -2.363248895680822059e+01
1.821000000000000000e+03 -2.363248897993114639e+01
1.841000000000000000e+03 -2.363248899985087093e+01
1.861000000000000000e+03 -2.363248901935709156e+01
1.881000000000000000e+03 -2.363248903874590923e+01
1.901000000000000000e+03 -2.363248905810135625e+01
1.921000000000000000e+03 -2.363248908125591541e+01
1.941000000000000000e+03 -2.363248910115284218e+01
1.961000000000000000e+03 -2.363248912065195739e+01
1.981000000000000000e+03 -2.363248914003841961e+01
2.001000000000000000e+03 -2.363248915939303885e+01
2.021000000000000000e+03 -2.363248918259929354e+01
2.041000000000000000e+03 -2.363248920245872853e+01
2.061000000000000000e+03 -2.363248922194672730e+01
2.081000000000000000e+03 -2.363248924132978246e+01
2.101000000000000000e+03 -2.363248926290271967e+01
2.121000000000000000e+03 -2.363248928394351722e+01
2.141000000000000000e+03 -2.363248930376355972e+01
2.161000000000000000e+03 -2.363248932323998019e+01
2.181000000000000000e+03 -2.363248934261953949e+01
2.201000000000000000e+03 -2.363248936437876324e+01
2.221000000000000000e+03 -2.363248938527436138e+01
2.241000000000000000e+03 -2.363248940506325368e+01
2.261000000000000000e+03 -2.363248942453066093e+01
2.281000000000000000e+03 -2.363248944390741002e+01
2.301000000000000000e+03 -2.363248946580766230e+01
2.321000000000000000e+03 -2.363248948661129134e+01
2.341000000000000000e+03 -2.363248950636071299e+01
2.361000000000000000e+03 -2.363248952581951201e+01
2.381000000000000000e+03 -2.363248954519359302e+01
2.401000000000000000e+03 -2.363248956722243577e+01
2.421000000000000000e+03 -2.363248958793190013e+01
2.441000000000000000e+03 -2.363248960765789519e+01
2.461000000000000000e+03 -2.363248962710711254e+01
2.481000000000000000e+03 -2.363248964647834072e+01
2.501000000000000000e+03 -2.363248966864810896e+01
2.521000000000000000e+03 -2.363248968925418225e+01
2.541000000000000000e+03 -2.363248970895144652e+01
2.561000000000000000e+03 -2.363248972839187800e+01
2.581000000000000000e+03 -2.363248974776108824e+01
2.601000000000000000e+03 -2.363248977001824613e+01
2.621000000000000000e+03 -2.363248979055941845e+01
2.641000000000000000e+03 -2.363248981023900441e+01
2.661000000000000000e+03 -2.363248982967512646e+01
2.681000000000000000e+03 -2.363248984904230099e+01
2.701000000000000000e+03 -2.363248987138893398e+01
2.721000000000000000e+03 -2.363248989186349291e+01
2.741000000000000000e+03 -2.363248991152500622e+01
2.761000000000000000e+03 -2.363248993095611183e+01
2.781000000000000000e+03 -2.363248995012407505e+01
2.801000000000000000e+03 -2.363248997265380069e+01
2.821000000000000000e+03 -2.363248999299409903e+01
2.841000000000000000e+03 -2.363249001261846871e+01
2.861000000000000000e+03 -2.363249003203912935e+01
2.881000000000000000e+03 -2.363249005140167114e+01
2.901000000000000000e+03 -2.363249007395633683e+01
2.921000000000000000e+03 -2.363249009427628522e+01
2.941000000000000000e+03 -2.363249011389594401e+01
2.961000000000000000e+03 -2.363249013331537896e+01
2.981000000000000000e+03 -2.363249015267746245e+01
3.001000000000000000e+03 -2.363249017522408124e+01
3.021000000000000000e+03 -2.363249019554714181e+01
3.041000000000000000e+03 -2.363249021516893222e+01
3.061000000000000000e+03 -2.363249023458923403e+01
3.081000000000000000e+03 -2.363249025394032543e+01
3.101000000000000000e+03 -2.363249027644682698e+01
3.121000000000000000e+03 -2.363249029679558788e+01
3.141000000000000000e+03 -2.363249031642626363e+01
3.161000000000000000e+03 -2.363249033584942183e+01
3.181000000000000000e+03 -2.363249035521223362e+01
3.201000000000000000e+03 -2.363249037759901228e+01
3.221000000000000000e+03 -2.363249039802987639e+01
3.241000000000000000e+03 -2.363249041768611036e+01
3.261000000000000000e+03 -2.363249043709033970e+01
3.281000000000000000e+03 -2.363249045645522983e+01
3.301000000000000000e+03 -2.363249047870049324e+01
3.321000000000000000e+03 -2.363249049922808709e+01
3.341000000000000000e+03 -2.363249051891479269e+01
3.361000000000000000e+03 -2.363249053835516733e+01
3.381000000000000000e+03 -2.363249055772319807e+01
3.401000000000000000e+03 -2.363249057971964362e+01
3.421000000000000000e+03 -2.363249060041903604e+01
3.441000000000000000e+03 -2.363249062015882274e+01
3.461000000000000000e+03 -2.363249063961570329e+01
3.481000000000000000e+03 -2.363249065898869361e+01
3.501000000000000000e+03 -2.363249068060409996e+01
3.521000000000000000e+03 -2.363249070156630083e+01
3.541000000000000000e+03 -2.363249072138828666e+01
3.561000000000000000e+03 -2.363249074087064372e+01
3.581000000000000000e+03 -2.363249076025138251e+01
3.601000000000000000e+03 -2.363249077960161060e+01
3.621000000000000000e+03 -2.363249080263216939e+01
3.641000000000000000e+03 -2.363249082259123313e+01
3.661000000000000000e+03 -2.363249084211748396e+01
3.681000000000000000e+03 -2.363249086151043343e+01
3.701000000000000000e+03 -2.363249088086426752e+01
3.721000000000000000e+03 -2.363249090358721816e+01
3.741000000000000000e+03 -2.363249092374205773e+01
3.761000000000000000e+03 -2.363249094332834233e+01
3.781000000000000000e+03 -2.363249096274138594e+01
3.801000000000000000e+03 -2.363249098210116017e+01
3.821000000000000000e+03 -2.363249100434364891e+01
3.841000000000000000e+03 -2.363249102484411779e+01
3.861000000000000000e+03 -2.363249104453672089e+01
3.881000000000000000e+03 -2.363249106398588850e+01
3.901000000000000000e+03 -2.363249108335718063e+01
3.921000000000000000e+03 -2.363249110270427522e+01
3.941000000000000000e+03 -2.363249112581397782e+01
3.961000000000000000e+03 -2.363249114570640685e+01
3.981000000000000000e+03 -2.363249116521803828e+01
4.001000000000000000e+03 -2.363249118460795728e+01
4.021000000000000000e+03 -2.363249120396084280e+01
4.041000000000000000e+03 -2.363249122660140955e+01
4.061000000000000000e+03 -2.363249124681231805e+01
4.081000000000000000e+03 -2.363249126642556774e+01
4.101000000000000000e+03 -2.363249128584884673e+01
4.121000000000000000e+03 -2.363249130521303698e+01
4.141000000000000000e+03 -2.363249132690750542e+01
4.161000000000000000e+03 -2.363249134775751159e+01
4.181000000000000000e+03 -2.363249136757968927e+01
4.201000000000000000e+03 -2.363249138707216446e+01
4.221000000000000000e+03 -2.363249140645835666e+01
4.241000000000000000e+03 -2.363249142581008400e+01
4.261000000000000000e+03 -2.363249144838991711e+01
4.281000000000000000e+03 -2.363249146862779071e+01
4.301000000000000000e+03 -2.363249148825803303e+01
4.321000000000000000e+03 -2.363249150768987761e+01
4.341000000000000000e+03 -2.363249152705671818e+01
4.361000000000000000e+03 -2.363249154640213590e+01
4.381000000000000000e+03 -2.363249156940975482e+01
4.401000000000000000e+03 -2.363249158935155947e+01
4.421000000000000000e+03 -2.363249160888872780e+01
4.441000000000000000e+03 -2.363249162829109551e+01
4.461000000000000000e+03 -2.363249164764818744e+01
4.481000000000000000e+03 -2.363249166953159630e+01
4.501000000000000000e+03 -2.363249169020441443e+01
4.521000000000000000e+03 -2.363249171000263971e+01
4.541000000000000000e+03 -2.363249172949596755e+01
4.561000000000000000e+03 -2.363249174888327531e+01
4.581000000000000000e+03 -2.363249176823564923e+01
4.601000000000000000e+03 -2.363249179047116399e+01
4.621000000000000000e+03 -2.363249181090884576e+01
4.641000000000000000e+03 -2.363249183062341530e+01
4.661000000000000000e+03 -2.363249185008947961e+01
4.681000000000000000e+03 -2.363249186946946878e+01
4.701000000000000000e+03 -2.363249188881942686e+01
4.721000000000000000e+03 -2.363249191113946068e+01
4.741000000000000000e+03 -2.363249193150866745e+01
4.761000000000000000e+03 -2.363249195120708634e+01
4.781000000000000000e+03 -2.363249197067006335e+01
4.801000000000000000e+03 -2.363249199004969014e+01
4.821000000000000000e+03 -2.363249200939964467e+01
4.841000000000000000e+03 -2.363249203161604584e+01
4.861000000000000000e+03 -2.363249205203842607e+01
4.881000000000000000e+03 -2.363249207176384914e+01
4.901000000000000000e+03 -2.363249209123930328e+01
4.921000000000000000e+03 -2.363249211062434441e+01
4.941000000000000000e+03 -2.363249212997623516e+01
4.961000000000000000e+03 -2.363249215178793250e+01
4.981000000000000000e+03 -2.363249217245032341e+01
5.001000000000000000e+03 -2.363249219227419218e+01
5.021000000000000000e+03 -2.363249221178942960e+01
5.041000000000000000e+03 -2.363249223119021636e+01
5.061000000000000000e+03 -2.363249225054837055e+01
5.081000000000000000e+03 -2.363249226989072937e+01
5.101000000000000000e+03 -2.363249229267960416e+01
5.121000000000000000e+03 -2.363249231271070983e+01
5.141000000000000000e+03 -2.363249233230597923e+01
5.161000000000000000e+03 -2.363249235174114560e+01
5.181000000000000000e+03 -2.363249237111338275e+01
5.201000000000000000e+03 -2.363249239046071182e+01
5.221000000000000000e+03 -2.363249241249379651e+01
5.241000000000000000e+03 -2.363249243296416324e+01
5.261000000000000000e+03 -2.363249245275102695e+01
5.281000000000000000e+03 -2.363249247226150729e+01
5.301000000000000000e+03 -2.363249249166297972e+01
5.321000000000000000e+03 -2.363249251102310922e+01
5.341000000000000000e+03 -2.363249253036622477e+01
5.361000000000000000e+03 -2.363249255273345639e+01
5.381000000000000000e+03 -2.363249257293042049e+01
5.401000000000000000e+03 -2.363249259262088842e+01
5.421000000000000000e+03 -2.363249261209926289e+01
5.441000000000000000e+03 -2.363249263148896517e+01
5.461000000000000000e+03 -2.363249265084423811e+01
5.481000000000000000e+03 -2.363249267018558086e+01
5.501000000000000000e+03 -2.363249269267945607e+01
5.521000000000000000e+03 -2.363249271284139397e+01
5.541000000000000000e+03 -2.363249273251669891e+01
5.561000000000000000e+03 -2.363249275199333965e+01
5.581000000000000000e+03 -2.363249277138400828e+01
5.601000000000000000e+03 -2.363249279074017295e+01
5.621000000000000000e+03 -2.363249281008190650e+01
5.641000000000000000e+03 -2.363249283224648423e+01
5.661000000000000000e+03 -2.363249285256334531e+01
5.681000000000000000e+03 -2.363249287233346507e+01
5.701000000000000000e+03 -2.363249289184939528e+01
5.721000000000000000e+03 -2.363249291126035345e+01
5.741000000000000000e+03 -2.363249293062654743e+01
5.761000000000000000e+03 -2.363249294997221384e+01
5.781000000000000000e+03 -2.363249296930963084e+01
5.801000000000000000e+03 -2.363249299197624254e+01
5.821000000000000000e+03 -2.363249301199506291e+01
5.841000000000000000e+03 -2.363249303163216553e+01
5.861000000000000000e+03 -2.363249305110068477e+01
5.881000000000000000e+03 -2.363249307049259329e+01
5.901000000000000000e+03 -2.363249308985196606e+01
5.921000000000000000e+03 -2.363249310919515978e+01
5.941000000000000000e+03 -2.363249312853127648e+01
5.961000000000000000e+03 -2.363249315121358052e+01
5.981000000000000000e+03 -2.363249317119909421e+01
6.001000000000000000e+03 -2.363249319083346123e+01
6.021000000000000000e+03 -2.363249321030631123e+01
6.041000000000000000e+03 -2.363249322970336408e+01
6.061000000000000000e+03 -2.363249324906555060e+01
6.081000000000000000e+03 -2.363249326841007658e+01
6.101000000000000000e+03 -2.363249328774719160e+01
6.121000000000000000e+03 -2.363249330997863495e+01
6.141000000000000000e+03 -2.363249333015571807e+01
6.161000000000000000e+03 -2.363249334991576944e+01
6.181000000000000000e+03 -2.363249336944690171e+01
6.201000000000000000e+03 -2.363249338887985473e+01
6.221000000000000000e+03 -2.363249340825835532e+01
6.241000000000000000e+03 -2.363249342761319127e+01
6.261000000000000000e+03 -2.363249344695468324e+01
6.281000000000000000e+03 -2.363249346629030967e+01
6.301000000000000000e+03 -2.363249348852296450e+01
6.321000000000000000e+03 -2.363249350865447695e+01
6.341000000000000000e+03 -2.363249352841383910e+01
6.361000000000000000e+03 -2.363249354795380697e+01
6.381000000000000000e+03 -2.363249356739737905e+01
6.401000000000000000e+03 -2.363249358678307743e+01
6.421000000000000000e+03 -2.363249360614263139e+01
6.441000000000000000e+03 -2.363249362548755528e+01
6.461000000000000000e+03 -2.363249364482484083e+01
6.481000000000000000e+03 -2.363249366415803365e+01
6.501000000000000000e+03 -2.363249368659161220e+01
6.521000000000000000e+03 -2.363249370657892001e+01
6.541000000000000000e+03 -2.363249372628283496e+01
6.561000000000000000e+03 -2.363249374580571072e+01
6.581000000000000000e+03 -2.363249376524470335e+01
6.601000000000000000e+03 -2.363249378463384431e+01
6.621000000000000000e+03 -2.363249380399608413e+01
6.641000000000000000e+03 -2.363249382334313964e+01
6.661000000000000000e+03 -2.363249384268171127e+01
6.681000000000000000e+03 -2.363249386201601610e+01
6.701000000000000000e+03 -2.363249388134736506e+01
6.721000000000000000e+03 -2.363249390385456650e+01
6.741000000000000000e+03 -2.363249392375291080e+01
6.761000000000000000e+03 -2.363249394343034737e+01
6.781000000000000000e+03 -2.363249396295437066e+01
6.801000000000000000e+03 -2.363249398239793209e+01
6.821000000000000000e+03 -2.363249400179513060e+01
6.841000000000000000e+03 -2.363249402116189302e+01
6.861000000000000000e+03 -2.363249404051428826e+01
6.881000000000000000e+03 -2.363249405985615681e+01
6.901000000000000000e+03 -2.363249407919214562e+01
6.921000000000000000e+03 -2.363249409852503646e+01
6.941000000000000000e+03 -2.363249411785550080e+01
6.961000000000000000e+03 -2.363249414001735360e+01
6.981000000000000000e+03 -2.363249415998533109e+01
7.001000000000000000e+03 -2.363249417970547128e+01
7.021000000000000000e+03 -2.363249419929526596e+01
7.041000000000000000e+03 -2.363249421878188983e+01
7.061000000000000000e+03 -2.363249423820864692e+01
7.081000000000000000e+03 -2.363249425760374223e+01
7.101000000000000000e+03 -2.363249427697276062e+01
7.121000000000000000e+03 -2.363249429632640641e+01
7.141000000000000000e+03 -2.363249431567192005e+01
7.161000000000000000e+03 -2.363249433501042773e+01
7.181000000000000000e+03 -2.363249435434467216e+01
7.201000000000000000e+03 -2.363249437367674588e+01
7.221000000000000000e+03 -2.363249439300687271e+01
7.241000000000000000e+03 -2.363249441233559622e+01
7.261000000000000000e+03 -2.363249443437121400e+01
7.281000000000000000e+03 -2.363249445427358708e+01
7.301000000000000000e+03 -2.363249447396809444e+01
7.321000000000000000e+03 -2.363249449356378307e+01
7.341000000000000000e+03 -2.363249451308353599e+01
7.361000000000000000e+03 -2.363249453253888532e+01
7.381000000000000000e+03 -2.363249455195354543e+01
7.401000000000000000e+03 -2.363249457134631371e+01
7.421000000000000000e+03 -2.363249459072167014e+01
7.441000000000000000e+03 -2.363249461008127739e+01
7.461000000000000000e+03 -2.363249462943077006e+01
7.481000000000000000e+03 -2.363249464877416983e+01
7.501000000000000000e+03 -2.363249466811412347e+01
7.521000000000000000e+03 -2.363249468745016202e+01
7.541000000000000000e+03 -2.363249470663605933e+01
7.561000000000000000e+03 -2.363249472596664447e+01
7.581000000000000000e+03 -2.363249474529611760e+01
7.601000000000000000e+03 -2.363249476462478782e+01
7.621000000000000000e+03 -2.363249478395255210e+01
7.641000000000000000e+03 -2.363249480327954188e+01
7.661000000000000000e+03 -2.363249482260606626e+01
7.681000000000000000e+03 -2.363249484413372770e+01
7.701000000000000000e+03 -2.363249486390822440e+01
7.721000000000000000e+03 -2.363249488358151496e+01
7.741000000000000000e+03 -2.363249490315410384e+01
7.761000000000000000e+03 -2.363249492266911389e+01
7.781000000000000000e+03 -2.363249494214919011e+01
7.801000000000000000e+03 -2.363249496160124608e+01
7.821000000000000000e+03 -2.363249498103949975e+01
7.841000000000000000e+03 -2.363249500046371665e+01
7.861000000000000000e+03 -2.363249501986869561e+01
7.881000000000000000e+03 -2.363249503925850092e+01
7.901000000000000000e+03 -2.363249505863148059e+01
7.921000000000000000e+03 -2.363249507799210747e+01
7.941000000000000000e+03 -2.363249509734696829e+01
7.961000000000000000e+03 -2.363249511669697256e+01
7.981000000000000000e+03 -2.363249513604293384e+01
8.001000000000000000e+03 -2.363249515538539214e+01
8.021000000000000000e+03 -2.363249517472488037e+01
8.041000000000000000e+03 -2.363249519406173249e+01
8.061000000000000000e+03 -2.363249521338247305e+01
8.081000000000000000e+03 -2.363249523271950636e+01
8.101000000000000000e+03 -2.363249525205415225e+01
8.121000000000000000e+03 -2.363249527138679085e+01
8.141000000000000000e+03 -2.363249529071760691e+01
8.161000000000000000e+03 -2.363249531004686688e+01
8.181000000000000000e+03 -2.363249532937465602e+01
8.201000000000000000e+03 -2.363249534870109159e+01
8.221000000000000000e+03 -2.363249536802630146e+01
8.241000000000000000e+03 -2.363249538735026434e+01
8.261000000000000000e+03 -2.363249540667302995e+01
8.281000000000000000e+03 -2.363249542599458408e+01
8.301000000000000000e+03 -2.363249544531487700e+01
8.321000000000000000e+03 -2.363249546463379502e+01
8.341000000000000000e+03 -2.363249548395128841e+01
8.361000000000000000e+03 -2.363249550326721504e+01
8.381000000000000000e+03 -2.363249552258135822e+01
8.401000000000000000e+03 -2.363249554189349055e+01
8.421000000000000000e+03 -2.363249556120329231e+01
8.441000000000000000e+03 -2.363249558050483046e+01
8.461000000000000000e+03 -2.363249559980179626e+01
8.481000000000000000e+03 -2.363249561909311680e+01
8.501000000000000000e+03 -2.363249563837742784e+01
8.521000000000000000e+03 -2.363249565765296012e+01
8.541000000000000000e+03 -2.363249567692808739e+01
8.561000000000000000e+03 -2.363249569619327062e+01
8.581000000000000000e+03 -2.363249571544623961e+01
8.601000000000000000e+03 -2.363249573468401366e+01
8.621000000000000000e+03 -2.363249575389362889e+01
8.641000000000000000e+03 -2.363249577306341465e+01
8.661000000000000000e+03 -2.363249579219094443e+01
8.681000000000000000e+03 -2.363249581127920251e+01
8.701000000000000000e+03 -2.363249583032351353e+01
8.721000000000000000e+03 -2.363249584929450364e+01
8.741000000000000000e+03 -2.363249586598158558e+01
8.761000000000000000e+03 -2.363249588530242917e+01
8.781000000000000000e+03 -2.363249590462278249e+01
8.801000000000000000e+03 -2.363249592394259579e+01
8.821000000000000000e+03 -2.363249594326177316e+01
8.841000000000000000e+03 -2.363249596258003038e+01
8.861000000000000000e+03 -2.363249598189646150e+01
8.881000000000000000e+03 -2.363249600121074678e+01
8.901000000000000000e+03 -2.363249602052243148e+01
8.921000000000000000e+03 -2.363249603983096492e+01
8.941000000000000000e+03 -2.363249605913367191e+01
8.961000000000000000e+03 -2.363249607842726618e+01
8.981000000000000000e+03 -2.363249609771186144e+01
9.001000000000000000e+03 -2.363249611698137187e+01
9.021000000000000000e+03 -2.363249613622244638e+01
9.041000000000000000e+03 -2.363249615542489579e+01
9.061000000000000000e+03 -2.363249617458360774e+01
9.081000000000000000e+03 -2.363249619365869592e+01
9.101000000000000000e+03 -2.363249621259687316e+01
9.121000000000000000e+03 -2.363249623137648214e+01
9.141000000000000000e+03 -2.363249624783785308e+01
9.161000000000000000e+03 -2.363249626715623464e+01
9.181000000000000000e+03 -2.363249628647316314e+01
9.201000000000000000e+03 -2.363249630578804883e+01
9.221000000000000000e+03 -2.363249632509883469e+01
9.241000000000000000e+03 -2.363249634440393621e+01
9.261000000000000000e+03 -2.363249636369972961e+01
9.281000000000000000e+03 -2.363249638297873645e+01
9.301000000000000000e+03 -2.363249640223495618e+01
9.321000000000000000e+03 -2.363249642144454299e+01
9.341000000000000000e+03 -2.363249644058395660e+01
9.361000000000000000e+03 -2.363249645960287992e+01
9.381000000000000000e+03 -2.363249647839742806e+01
9.401000000000000000e+03 -2.363249649686540010e+01
9.421000000000000000e+03 -2.363249651374947291e+01
9.441000000000000000e+03 -2.363249653306447229e+01
9.461000000000000000e+03 -2.363249655237549618e+01
9.481000000000000000e+03 -2.363249657167933648e+01
9.501000000000000000e+03 -2.363249659097130007e+01
9.521000000000000000e+03 -2.363249661023841242e+01
9.541000000000000000e+03 -2.363249662946646623e+01
9.561000000000000000e+03 -2.363249664861072930e+01
9.581000000000000000e+03 -2.363249666761922185e+01
9.601000000000000000e+03 -2.363249668633318379e+01
9.621000000000000000e+03 -2.363249670237664901e+01
9.641000000000000000e+03 -2.363249672169198234e+01
9.661000000000000000e+03 -2.363249674100344677e+01
9.681000000000000000e+03 -2.363249676030661917e+01
9.701000000000000000e+03 -2.363249677959517570e+01
9.721000000000000000e+03 -2.363249679872303588e+01
9.741000000000000000e+03 -2.363249681792464330e+01
9.761000000000000000e+03 -2.363249683700654558e+01
9.781000000000000000e+03 -2.363249685584449367e+01
9.801000000000000000e+03 -2.363249687419678580e+01
9.821000000000000000e+03 -2.363249689085761673e+01
9.841000000000000000e+03 -2.363249691016810061e+01
9.861000000000000000e+03 -2.363249692946853742e+01
9.881000000000000000e+03 -2.363249694874820150e+01
9.901000000000000000e+03 -2.363249696798239796e+01
9.921000000000000000e+03 -2.363249698711741331e+01
9.941000000000000000e+03 -2.363249700602272441e+01
9.961000000000000000e+03 -2.363249702446708511e+01
9.981000000000000000e+03 -2.363249704080801195e+01
1.000100000000000000e+04 -2.363249706011778883e+01
1.002100000000000000e+04 -2.363249707941564637e+01
1.004100000000000000e+04 -2.363249709868665605e+01
1.006100000000000000e+04 -2.363249711789448071e+01
1.008100000000000000e+04 -2.363249713695278231e+01
1.010100000000000000e+04 -2.363249715565470055e+01
1.012100000000000000e+04 -2.363249717146493012e+01
1.014100000000000000e+04 -2.363249719077587230e+01
1.016100000000000000e+04 -2.363249721007620252e+01
1.018100000000000000e+04 -2.363249722935092834e+01
1.020100000000000000e+04 -2.363249724855969447e+01
1.022100000000000000e+04 -2.363249726760236058e+01
1.024100000000000000e+04 -2.363249728622048451e+01
1.026100000000000000e+04 -2.363249730211640198e+01
1.028100000000000000e+04 -2.363249732142487147e+01
1.030100000000000000e+04 -2.363249734071740704e+01
1.032100000000000000e+04 -2.363249735996853929e+01
1.034100000000000000e+04 -2.363249737910797421e+01
1.036100000000000000e+04 -2.363249739795254456e+01
1.038100000000000000e+04 -2.363249741596945697e+01
1.040100000000000000e+04 -2.363249743276055170e+01
1.042100000000000000e+04 -2.363249745205752106e+01
1.044100000000000000e+04 -2.363249747131705902e+01
1.046100000000000000e+04 -2.363249749046975623e+01
1.048100000000000000e+04 -2.363249750931401749e+01
1.050100000000000000e+04 -2.363249752725842967e+01
1.052100000000000000e+04 -2.363249754408942138e+01
1.054100000000000000e+04 -2.363249756338206709e+01
1.056100000000000000e+04 -2.363249758262550415e+01
1.058100000000000000e+04 -2.363249760171986225e+01
1.060100000000000000e+04 -2.363249762035661661e+01
1.062100000000000000e+04 -2.363249763610675558e+01
1.064100000000000000e+04 -2.363249765541037561e+01
1.066100000000000000e+04 -2.363249767468502327e+01
1.068100000000000000e+04 -2.363249769386733234e+01
1.070100000000000000e+04 -2.363249771275154387e+01
1.072100000000000000e+04 -2.363249773066201342e+01
1.074100000000000000e+04 -2.363249774742587661e+01
1.076100000000000000e+04 -2.363249776671070279e+01
1.078100000000000000e+04 -2.363249778592221162e+01
1.080100000000000000e+04 -2.363249780488106211e+01
1.082100000000000000e+04 -2.363249782297265966e+01
1.084100000000000000e+04 -2.363249783943551208e+01
1.086100000000000000e+04 -2.363249785872109854e+01
1.088100000000000000e+04 -2.363249787793003520e+01
1.090100000000000000e+04 -2.363249789686125268e+01
1.092100000000000000e+04 -2.363249791478740747e+01
1.094100000000000000e+04 -2.363249793144033362e+01
1.096100000000000000e+04 -2.363249795071806858e+01
1.098100000000000000e+04 -2.363249796989051887e+01
1.100100000000000000e+04 -2.363249798866589657e+01
1.102100000000000000e+04 -2.363249800413891322e+01
1.104100000000000000e+04 -2.363249802343849737e+01
1.106100000000000000e+04 -2.363249804269077003e+01
1.108100000000000000e+04 -2.363249806175651813e+01
1.110100000000000000e+04 -2.363249808007816455e+01
1.112100000000000000e+04 -2.363249809613829555e+01
1.114100000000000000e+04 -2.363249811542011258e+01
1.116100000000000000e+04 -2.363249813459683679e+01
1.118100000000000000e+04 -2.363249815333677617e+01
1.120100000000000000e+04 -2.363249816883080356e+01
1.122100000000000000e+04 -2.363249818812510483e+01
1.124100000000000000e+04 -2.363249820734964857e+01
1.126100000000000000e+04 -2.363249822627685859e+01
1.128100000000000000e+04 -2.363249824388784148e+01
1.130100000000000000e+04 -2.363249826081958815e+01
1.132100000000000000e+04 -2.363249828004165209e+01
1.134100000000000000e+04 -2.363249829904313870e+01
1.136100000000000000e+04 -2.363249831692455416e+01
1.138100000000000000e+04 -2.363249833348417184e+01
1.140100000000000000e+04 -2.363249835273416366e+01
1.142100000000000000e+04 -2.363249837174160461e+01
1.144100000000000000e+04 -2.363249838958827098e+01
1.146100000000000000e+04 -2.363249840616854058e+01
1.148100000000000000e+04 -2.363249842541055301e+01
1.150100000000000000e+04 -2.363249844436549552e+01
1.152100000000000000e+04 -2.363249846188512393e+01
1.154100000000000000e+04 -2.363249847884842936e+01
1.156100000000000000e+04 -2.363249849806537739e+01
1.158100000000000000e+04 -2.363249851688392056e+01
1.160100000000000000e+04 -2.363249853223454622e+01
1.162100000000000000e+04 -2.363249855151979517e+01
1.164100000000000000e+04 -2.363249857068050375e+01
1.166100000000000000e+04 -2.363249858915335722e+01
1.168100000000000000e+04 -2.363249860487282561e+01
1.170100000000000000e+04 -2.363249862413577063e+01
1.172100000000000000e+04 -2.363249864315982762e+01
1.174100000000000000e+04 -2.363249866084192519e+01
1.176100000000000000e+04 -2.363249867754316824e+01
1.178100000000000000e+04 -2.363249869674332260e+01
1.180100000000000000e+04 -2.363249871539556324e+01
1.182100000000000000e+04 -2.363249873092473763e+01
1.184100000000000000e+04 -2.363249875018976454e+01
1.186100000000000000e+04 -2.363249876920537673e+01
1.188100000000000000e+04 -2.363249878670438164e+01
1.190100000000000000e+04 -2.363249880358766930e+01
1.192100000000000000e+04 -2.363249882273922964e+01
1.194100000000000000e+04 -2.363249884112211063e+01
1.196100000000000000e+04 -2.363249885695101682e+01
1.198100000000000000e+04 -2.363249887618344403e+01
1.200100000000000000e+04 -2.363249889497349443e+01
1.202100000000000000e+04 -2.363249891032370797e+01
1.204100000000000000e+04 -2.363249892958837606e+01
1.206100000000000000e+04 -2.363249894856878441e+01
1.208100000000000000e+04 -2.363249896369259062e+01
1.210100000000000000e+04 -2.363249898297210549e+01
1.212100000000000000e+04 -2.363249900205285314e+01
1.214100000000000000e+04 -2.363249901973761524e+01
1.216100000000000000e+04 -2.363249903634825699e+01
1.218100000000000000e+04 -2.363249905548525476e+01
1.220100000000000000e+04 -2.363249907352070167e+01
1.222100000000000000e+04 -2.363249908971847901e+01
1.224100000000000000e+04 -2.363249910887829941e+01
1.226100000000000000e+04 -2.363249912701947508e+01
1.228100000000000000e+04 -2.363249914308433475e+01
1.230100000000000000e+04 -2.363249916224705771e+01
1.232100000000000000e+04 -2.363249918037110575e+01
1.234100000000000000e+04 -2.363249919644743358e+01
1.236100000000000000e+04 -2.363249921557098077e+01
1.238100000000000000e+04 -2.363249923358757343e+01
1.240100000000000000e+04 -2.363249924978056882e+01
1.242100000000000000e+04 -2.363249926890732766e+01
1.244100000000000000e+04 -2.363249928667301347e+01
1.246100000000000000e+04 -2.363249930313791580e+01
1.248100000000000000e+04 -2.363249932221277305e+01
1.250100000000000000e+04 -2.363249933947861336e+01
1.252100000000000000e+04 -2.363249935648883593e+01
1.254100000000000000e+04 -2.363249937545369406e+01
1.256100000000000000e+04 -2.363249939057525495e+01
1.258100000000000000e+04 -2.363249940982544572e+01
1.260100000000000000e+04 -2.363249942857338581e+01
1.262100000000000000e+04 -2.363249944393239588e+01
1.264100000000000000e+04 -2.363249946302877191e+01
1.266100000000000000e+04 -2.363249948137827161e+01
1.268100000000000000e+04 -2.363249949716797715e+01
1.270100000000000000e+04 -2.363249951628421996e+01
1.272100000000000000e+04 -2.363249953368068290e+01
1.274100000000000000e+04 -2.363249955050574869e+01
1.276100000000000000e+04 -2.363249956939516139e+01
1.278100000000000000e+04 -2.363249958459077504e+01
1.280100000000000000e+04 -2.363249960380748860e+01
1.282100000000000000e+04 -2.363249962211380151e+01
1.284100000000000000e+04 -2.363249963793626307e+01
1.286100000000000000e+04 -2.363249965700291355e+01
1.288100000000000000e+04 -2.363249967200434654e+01
1.290100000000000000e+04 -2.363249969125232042e+01
1.292100000000000000e+04 -2.363249970986671755e+01
1.294100000000000000e+04 -2.363249972535195553e+01
1.296100000000000000e+04 -2.363249974446954127e+01
1.298100000000000000e+04 -2.363249975941387504e+01
1.300100000000000000e+04 -2.363249977866852092e+01
1.302100000000000000e+04 -2.363249979732024997e+01
1.304100000000000000e+04 -2.363249981275979295e+01
1.306100000000000000e+04 -2.363249983186413772e+01
1.308100000000000000e+04 -2.363249984682059335e+01
1.310100000000000000e+04 -2.363249986606341579e+01
1.312100000000000000e+04 -2.363249988452350436e+01
1.314100000000000000e+04 -2.363249990015966517e+01
1.316100000000000000e+04 -2.363249991917261639e+01
1.318100000000000000e+04 -2.363249993422364525e+01
1.320100000000000000e+04 -2.363249995342467358e+01
1.322100000000000000e+04 -2.363249997127548241e+01
1.324100000000000000e+04 -2.363249998754494641e+01
1.326100000000000000e+04 -2.363250000627818892e+01
1.328100000000000000e+04 -2.363250002161934304e+01
1.330100000000000000e+04 -2.363250004068996191e+01
1.332100000000000000e+04 -2.363250005567698153e+01
1.334100000000000000e+04 -2.363250007488169757e+01
1.336100000000000000e+04 -2.363250009266346296e+01
1.338100000000000000e+04 -2.363250010893957409e+01
1.340100000000000000e+04 -2.363250012754802754e+01
1.342100000000000000e+04 -2.363250014301232227e+01
1.344100000000000000e+04 -2.363250016197353887e+01
1.346100000000000000e+04 -2.363250017707085249e+01
1.348100000000000000e+04 -2.363250019619845688e+01
1.350100000000000000e+04 -2.363250021112297361e+01
1.352100000000000000e+04 -2.363250023033357294e+01
1.354100000000000000e+04 -2.363250024804137439e+01
1.356100000000000000e+04 -2.363250026442450746e+01
1.358100000000000000e+04 -2.363250028278859816e+01
1.360100000000000000e+04 -2.363250029849471900e+01
1.362100000000000000e+04 -2.363250031722237665e+01
1.364100000000000000e+04 -2.363250033255372884e+01
1.366100000000000000e+04 -2.363250035148393735e+01
1.368100000000000000e+04 -2.363250036660707210e+01
1.370100000000000000e+04 -2.363250038565871236e+01
1.372100000000000000e+04 -2.363250040065696567e+01
1.374100000000000000e+04 -2.363250041978067628e+01
1.376100000000000000e+04 -2.363250043470502604e+01
1.378100000000000000e+04 -2.363250045387376019e+01
1.380100000000000000e+04 -2.363250046875178612e+01
1.382100000000000000e+04 -2.363250048795015346e+01
1.384100000000000000e+04 -2.363250050511236466e+01
1.386100000000000000e+04 -2.363250052201498974e+01
1.388100000000000000e+04 -2.363250053950059382e+01
1.390100000000000000e+04 -2.363250055607140965e+01
1.392100000000000000e+04 -2.363250057373920754e+01
1.394100000000000000e+04 -2.363250059012241167e+01
1.396100000000000000e+04 -2.363250060789177454e+01
1.398100000000000000e+04 -2.363250062416965847e+01
1.400100000000000000e+04 -2.363250064195963063e+01
1.402100000000000000e+04 -2.363250065821293688e+01
1.404100000000000000e+04 -2.363250067594648840e+01
1.406100000000000000e+04 -2.363250069225204086e+01
1.408100000000000000e+04 -2.363250070984348028e+01
1.410100000000000000e+04 -2.363250072628631315e+01
1.412100000000000000e+04 -2.363250074360948716e+01
1.414100000000000000e+04 -2.363250076031409108e+01
1.416100000000000000e+04 -2.363250077514966563e+01
1.418100000000000000e+04 -2.363250079433159101e+01
1.420100000000000000e+04 -2.363250080919148388e+01
1.422100000000000000e+04 -2.363250082833408072e+01
1.424100000000000000e+04 -2.363250084323221500e+01
1.426100000000000000e+04 -2.363250086231392899e+01
1.428100000000000000e+04 -2.363250087727129767e+01
1.430100000000000000e+04 -2.363250089625148576e+01
1.432100000000000000e+04 -2.363250091130783304e+01
1.434100000000000000e+04 -2.363250093011567543e+01
1.436100000000000000e+04 -2.363250094533923829e+01
1.438100000000000000e+04 -2.363250096385288401e+01
1.440100000000000000e+04 -2.363250097936271388e+01
1.442100000000000000e+04 -2.363250099734045406e+01
1.444100000000000000e+04 -2.363250101336878117e+01
1.446100000000000000e+04 -2.363250102818394538e+01
1.448100000000000000e+04 -2.363250104734082058e+01
1.450100000000000000e+04 -2.363250106222137603e+01
1.452100000000000000e+04 -2.363250108124518789e+01
1.454100000000000000e+04 -2.363250109625390394e+01
1.456100000000000000e+04 -2.363250111498950190e+01
1.458100000000000000e+04 -2.363250113027468302e+01
1.460100000000000000e+04 -2.363250114836144178e+01
1.462100000000000000e+04 -2.363250116426836556e+01
1.464100000000000000e+04 -2.363250117908462400e+01
1.466100000000000000e+04 -2.363250119819518602e+01
1.468100000000000000e+04 -2.363250121311742902e+01
1.470100000000000000e+04 -2.363250123194861629e+01
1.472100000000000000e+04 -2.363250124713668043e+01
1.474100000000000000e+04 -2.363250126523089634e+01
1.476100000000000000e+04 -2.363250128111864967e+01
1.478100000000000000e+04 -2.363250129594090865e+01
1.480100000000000000e+04 -2.363250131499204088e+01
1.482100000000000000e+04 -2.363250132996826380e+01
1.484100000000000000e+04 -2.363250134855148232e+01
1.486100000000000000e+04 -2.363250136396928625e+01
1.488100000000000000e+04 -2.363250138112124787e+01
1.490100000000000000e+04 -2.363250139788462079e+01
1.492100000000000000e+04 -2.363250141278808414e+01
1.494100000000000000e+04 -2.363250143150091631e+01
1.496100000000000000e+04 -2.363250144679125242e+01
1.498100000000000000e+04 -2.363250146408825003e+01
1.500100000000000000e+04 -2.363250148070113354e+01
1.502100000000000000e+04 -2.363250149560101931e+01
1.504100000000000000e+04 -2.363250151424595202e+01
1.506100000000000000e+04 -2.363250152959478356e+01
1.508100000000000000e+04 -2.363250154438504325e+01
1.510100000000000000e+04 -2.363250156344662400e+01
1.512100000000000000e+04 -2.363250157840633392e+01
1.514100000000000000e+04 -2.363250159668941563e+01
1.516100000000000000e+04 -2.363250161236586067e+01
1.518100000000000000e+04 -2.363250162719270975e+01
1.520100000000000000e+04 -2.363250164603982739e+01
1.522100000000000000e+04 -2.363250166119376416e+01
1.524100000000000000e+04 -2.363250167831576221e+01
1.526100000000000000e+04 -2.363250169504496512e+01
1.528100000000000000e+04 -2.363250170998909994e+01
1.530100000000000000e+04 -2.363250172810642979e+01
1.532100000000000000e+04 -2.363250174392030445e+01
1.534100000000000000e+04 -2.363250175877133330e+01
1.536100000000000000e+04 -2.363250177735533342e+01
1.538100000000000000e+04 -2.363250179274080764e+01
1.540100000000000000e+04 -2.363250180754774021e+01
1.542100000000000000e+04 -2.363250182635752594e+01
1.544100000000000000e+04 -2.363250184153589473e+01
1.546100000000000000e+04 -2.363250185632137956e+01
1.548100000000000000e+04 -2.363250187524660362e+01
1.550100000000000000e+04 -2.363250189031853665e+01
1.552100000000000000e+04 -2.363250190509329940e+01
1.554100000000000000e+04 -2.363250192406867001e+01
1.556100000000000000e+04 -2.363250193909376407e+01
1.558100000000000000e+04 -2.363250195386408237e+01
1.560100000000000000e+04 -2.363250197284757093e+01
1.562100000000000000e+04 -2.363250198786334266e+01
1.564100000000000000e+04 -2.363250200263383149e+01
1.566100000000000000e+04 -2.363250202158639723e+01
1.568100000000000000e+04 -2.363250203662705218e+01
1.570100000000000000e+04 -2.363250205140241889e+01
1.572100000000000000e+04 -2.363250207027321181e+01
1.574100000000000000e+04 -2.363250208538249098e+01
1.576100000000000000e+04 -2.363250210016937913e+01
1.578100000000000000e+04 -2.363250211886875718e+01
1.580100000000000000e+04 -2.363250213412354128e+01
1.582100000000000000e+04 -2.363250214893385603e+01
1.584100000000000000e+04 -2.363250216730268960e+01
1.586100000000000000e+04 -2.363250218283539894e+01
1.588100000000000000e+04 -2.363250219769280136e+01
1.590100000000000000e+04 -2.363250221535881224e+01
1.592100000000000000e+04 -2.363250223148178719e+01
1.594100000000000000e+04 -2.363250224644029629e+01
1.596100000000000000e+04 -2.363250226120936404e+01
1.598100000000000000e+04 -2.363250227996656960e+01
1.600100000000000000e+04 -2.363250229515811185e+01
1.602100000000000000e+04 -2.363250230996828805e+01
1.604100000000000000e+04 -2.363250232801304307e+01
1.606100000000000000e+04 -2.363250234379395209e+01
1.608100000000000000e+04 -2.363250235871140248e+01
1.610100000000000000e+04 -2.363250237347653737e+01
1.612100000000000000e+04 -2.363250239217808968e+01
1.614100000000000000e+04 -2.363250240740448049e+01
1.616100000000000000e+04 -2.363250242222925124e+01
1.618100000000000000e+04 -2.363250243972214193e+01
1.620100000000000000e+04 -2.363250245592934107e+01
1.622100000000000000e+04 -2.363250247094681455e+01
1.624100000000000000e+04 -2.363250248573501722e+01
1.626100000000000000e+04 -2.363250250377140205e+01
1.628100000000000000e+04 -2.363250251951942360e+01
1.630100000000000000e+04 -2.363250253446014781e+01
1.632100000000000000e+04 -2.363250254923524452e+01
1.634100000000000000e+04 -2.363250256745434896e+01
1.636100000000000000e+04 -2.363250258304439910e+01
1.638100000000000000e+04 -2.363250259796082631e+01
1.640100000000000000e+04 -2.363250261273258701e+01
1.642100000000000000e+04 -2.363250263090600356e+01
1.644100000000000000e+04 -2.363250264651627575e+01
1.646100000000000000e+04 -2.363250266144851253e+01
1.648100000000000000e+04 -2.363250267622626666e+01
1.650100000000000000e+04 -2.363250269403696535e+01
1.652100000000000000e+04 -2.363250270989059132e+01
1.654100000000000000e+04 -2.363250272489492687e+01
1.656100000000000000e+04 -2.363250273969234172e+01
1.658100000000000000e+04 -2.363250275664700339e+01
1.660100000000000000e+04 -2.363250277314296355e+01
1.662100000000000000e+04 -2.363250278832208551e+01
1.664100000000000000e+04 -2.363250280316868768e+01
1.666100000000000000e+04 -2.363250281792954866e+01
1.668100000000000000e+04 -2.363250283598565815e+01
1.670100000000000000e+04 -2.363250285163060127e+01
1.672100000000000000e+04 -2.363250286661005006e+01
1.674100000000000000e+04 -2.363250288140874034e+01
1.676100000000000000e+04 -2.363250289615823263e+01
1.678100000000000000e+04 -2.363250291454036400e+01
1.680100000000000000e+04 -2.363250292992821855e+01
1.682100000000000000e+04 -2.363250294484918967e+01
1.684100000000000000e+04 -2.363250295963585046e+01
1.686100000000000000e+04 -2.363250297438292336e+01
1.688100000000000000e+04 -2.363250299274115207e+01
1.690100000000000000e+04 -2.363250300812644866e+01
1.692100000000000000e+04 -2.363250302299638506e+01
1.694100000000000000e+04 -2.363250303778882966e+01
1.696100000000000000e+04 -2.363250305253871275e+01
1.698100000000000000e+04 -2.363250307052276256e+01
1.700100000000000000e+04 -2.363250308614130546e+01
1.702100000000000000e+04 -2.363250310116240627e+01
1.704100000000000000e+04 -2.363250311599033537e+01
1.706100000000000000e+04 -2.363250313075338482e+01
1.708100000000000000e+04 -2.363250314549486575e+01
1.710100000000000000e+04 -2.363250316387343020e+01
1.712100000000000000e+04 -2.363250317919782617e+01
1.714100000000000000e+04 -2.363250319414110834e+01
1.716100000000000000e+04 -2.363250320894761813e+01
1.718100000000000000e+04 -2.363250322370581813e+01
1.720100000000000000e+04 -2.363250323844620837e+01
1.722100000000000000e+04 -2.363250325670745866e+01
1.724100000000000000e+04 -2.363250327207535051e+01
1.726100000000000000e+04 -2.363250328705207792e+01
1.728100000000000000e+04 -2.363250330187904069e+01
1.730100000000000000e+04 -2.363250331664714565e+01
1.732100000000000000e+04 -2.363250333139218284e+01
1.734100000000000000e+04 -2.363250334880753201e+01
1.736100000000000000e+04 -2.363250336463250534e+01
1.738100000000000000e+04 -2.363250337982029237e+01
1.740100000000000000e+04 -2.363250339474495476e+01
1.742100000000000000e+04 -2.363250340955775997e+01
1.744100000000000000e+04 -2.363250342432332118e+01
1.746100000000000000e+04 -2.363250343906853601e+01
1.748100000000000000e+04 -2.363250345380505735e+01
1.750100000000000000e+04 -2.363250347194052381e+01
1.752100000000000000e+04 -2.363250348729427230e+01
1.754100000000000000e+04 -2.363250350231169250e+01
1.756100000000000000e+04 -2.363250351717567810e+01
1.758100000000000000e+04 -2.363250353196879061e+01
1.760100000000000000e+04 -2.363250354672869591e+01
1.762100000000000000e+04 -2.363250356147274545e+01
1.764100000000000000e+04 -2.363250357620931652e+01
1.766100000000000000e+04 -2.363250359383837562e+01
1.768100000000000000e+04 -2.363250360936946848e+01
1.770100000000000000e+04 -2.363250362451404740e+01
1.772100000000000000e+04 -2.363250363945848065e+01
1.774100000000000000e+04 -2.363250365430067745e+01
1.776100000000000000e+04 -2.363250366908985001e+01
1.778100000000000000e+04 -2.363250368385127587e+01
1.780100000000000000e+04 -2.363250369859797217e+01
1.782100000000000000e+04 -2.363250371333661803e+01
1.784100000000000000e+04 -2.363250372807097577e+01
1.786100000000000000e+04 -2.363250374548603006e+01
1.788100000000000000e+04 -2.363250376098538652e+01
1.790100000000000000e+04 -2.363250377615837650e+01
1.792100000000000000e+04 -2.363250379114981925e+01
1.794100000000000000e+04 -2.363250380603745526e+01
1.796100000000000000e+04 -2.363250382086214429e+01
1.798100000000000000e+04 -2.363250383564896140e+01
1.800100000000000000e+04 -2.363250385041374813e+01
1.802100000000000000e+04 -2.363250386516538271e+01
1.804100000000000000e+04 -2.363250387990843393e+01
1.806100000000000000e+04 -2.363250389452343114e+01
1.808100000000000000e+04 -2.363250390925782085e+01
1.810100000000000000e+04 -2.363250392399013577e+01
1.812100000000000000e+04 -2.363250393872117172e+01
1.814100000000000000e+04 -2.363250395626111100e+01
1.816100000000000000e+04 -2.363250397149489146e+01
1.818100000000000000e+04 -2.363250398656654028e+01
1.820100000000000000e+04 -2.363250400139635943e+01
1.822100000000000000e+04 -2.363250401628093300e+01
1.824100000000000000e+04 -2.363250403112335718e+01
1.826100000000000000e+04 -2.363250404593395970e+01
1.828100000000000000e+04 -2.363250406072121734e+01
1.830100000000000000e+04 -2.363250407549400833e+01
1.832100000000000000e+04 -2.363250409025469878e+01
1.834100000000000000e+04 -2.363250410500799958e+01
1.836100000000000000e+04 -2.363250411975524301e+01
1.838100000000000000e+04 -2.363250413449758014e+01
1.840100000000000000e+04 -2.363250414923673404e+01
1.842100000000000000e+04 -2.363250416397368880e+01
1.844100000000000000e+04 -2.363250417870867892e+01
1.846100000000000000e+04 -2.363250419344196018e+01
1.848100000000000000e+04 -2.363250420817409037e+01
1.850100000000000000e+04 -2.363250422290547448e+01
1.852100000000000000e+04 -2.363250423763611252e+01
1.854100000000000000e+04 -2.363250425236614305e+01
1.856100000000000000e+04 -2.363250426709549856e+01
1.858100000000000000e+04 -2.363250428182446328e+01
1.860100000000000000e+04 -2.363250429655305851e+01
1.862100000000000000e+04 -2.363250431128126650e+01
1.864100000000000000e+04 -2.363250432600922579e+01
1.866100000000000000e+04 -2.363250434073684048e+01
1.868100000000000000e+04 -2.363250435546419936e+01
1.870100000000000000e+04 -2.363250437019122074e+01
1.872100000000000000e+04 -2.363250438491791172e+01
1.874100000000000000e+04 -2.363250439964425098e+01
1.876100000000000000e+04 -2.363250441437013194e+01
1.878100000000000000e+04 -2.363250442909554039e+01
1.880100000000000000e+04 -2.363250444382058646e+01
1.882100000000000000e+04 -2.363250445854489712e+01
1.884100000000000000e+04 -2.363250447326836934e+01
1.886100000000000000e+04 -2.363250448799066206e+01
1.888100000000000000e+04 -2.363250450271157987e+01
1.890100000000000000e+04 -2.363250451743102687e+01
1.892100000000000000e+04 -2.363250453214833513e+01
1.894100000000000000e+04 -2.363250454686238200e+01
1.896100000000000000e+04 -2.363250456157251378e+01
1.898100000000000000e+04 -2.363250457627794177e+01
1.900100000000000000e+04 -2.363250459097584155e+01
1.902100000000000000e+04 -2.363250460566484890e+01
1.904100000000000000e+04 -2.363250462034088528e+01
1.906100000000000000e+04 -2.363250463499715437e+01
1.908100000000000000e+04 -2.363250464962902342e+01
1.910100000000000000e+04 -2.363250466422147156e+01
1.912100000000000000e+04 -2.363250467876308747e+01
1.914100000000000000e+04 -2.363250469322247937e+01
1.916100000000000000e+04 -2.363250470756515398e+01
1.918100000000000000e+04 -2.363250472174239647e+01
1.920100000000000000e+04 -2.363250473381406636e+01
1.922100000000000000e+04 -2.363250474853789029e+01
1.924100000000000000e+04 -2.363250476326027893e+01
1.926100000000000000e+04 -2.363250477798036897e+01
1.928100000000000000e+04 -2.363250479269672866e+01
1.930100000000000000e+04 -2.363250480740749282e+01
1.932100000000000000e+04 -2.363250482210917269e+01
1.934100000000000000e+04 -2.363250483679539116e+01
1.936100000000000000e+04 -2.363250485145650970e+01
1.938100000000000000e+04 -2.363250486607583056e+01
1.940100000000000000e+04 -2.363250488062421439e+01
1.942100000000000000e+04 -2.363250489505478313e+01
1.944100000000000000e+04 -2.363250490927952541e+01
1.946100000000000000e+04 -2.363250492314471529e+01
1.948100000000000000e+04 -2.363250493541337249e+01
1.950100000000000000e+04 -2.363250495013330976e+01
1.952100000000000000e+04 -2.363250496484825902e+01
1.954100000000000000e+04 -2.363250497955396767e+01
1.956100000000000000e+04 -2.363250499424261264e+01
1.958100000000000000e+04 -2.363250500889936134e+01
1.960100000000000000e+04 -2.363250502349393045e+01
1.962100000000000000e+04 -2.363250503796908220e+01
1.964100000000000000e+04 -2.363250505221019182e+01
1.966100000000000000e+04 -2.363250506599692358e+01
1.968100000000000000e+04 -2.363250507810464640e+01
1.970100000000000000e+04 -2.363250509282167400e+01
1.972100000000000000e+04 -2.363250510752930822e+01
1.974100000000000000e+04 -2.363250512221743094e+01
1.976100000000000000e+04 -2.363250513686523036e+01
1.978100000000000000e+04 -2.363250515142546959e+01
1.980100000000000000e+04 -2.363250516580020744e+01
1.982100000000000000e+04 -2.363250517976243259e+01
1.984100000000000000e+04 -2.363250519134368943e+01
1.986100000000000000e+04 -2.363250520600383453e+01
1.988100000000000000e+04 -2.363250522070990911e+01
1.990100000000000000e+04 -2.363250523538770054e+01
1.992100000000000000e+04 -2.363250525000947988e+01
1.994100000000000000e+04 -2.363250526449411026e+01
1.996100000000000000e+04 -2.363250527864660455e+01
1.998100000000000000e+04 -2.363250529200806582e+01


==> Figures/Data/lc_lbfgs_400.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 -9.818647261889307032e+00
3.000000000000000000e+00 -9.872221473618013832e+00
4.000000000000000000e+00 -9.874791813706403687e+00
5.000000000000000000e+00 -9.874871902778213695e+00
6.000000000000000000e+00 -9.878819653906724341e+00
7.000000000000000000e+00 -9.925363971305769084e+00
8.000000000000000000e+00 -9.932877867392113203e+00
9.000000000000000000e+00 -1.002470315713467031e+01
1.000000000000000000e+01 -1.004100823951271870e+01
1.100000000000000000e+01 -1.020021828342233405e+01
1.200000000000000000e+01 -1.020843666495058599e+01
1.300000000000000000e+01 -1.024868441736963298e+01
1.400000000000000000e+01 -1.040737406268746490e+01
1.500000000000000000e+01 -1.062104991702542911e+01
1.600000000000000000e+01 -1.075364665889189375e+01
1.700000000000000000e+01 -1.082095456927480370e+01
1.800000000000000000e+01 -1.107461030558841308e+01
1.900000000000000000e+01 -1.127255491659614073e+01
2.000000000000000000e+01 -1.166927721861917178e+01
2.100000000000000000e+01 -1.180709068767979097e+01
2.200000000000000000e+01 -1.186336142814777972e+01
2.300000000000000000e+01 -1.197517726543401828e+01
2.400000000000000000e+01 -1.207577082686986891e+01
2.500000000000000000e+01 -1.224223028119512335e+01
2.600000000000000000e+01 -1.235542826618827128e+01
2.700000000000000000e+01 -1.268242464601451047e+01
2.800000000000000000e+01 -1.299957026129006721e+01
2.900000000000000000e+01 -1.337440023703520886e+01
3.000000000000000000e+01 -1.413769594940878704e+01
3.100000000000000000e+01 -1.467697669215676903e+01
3.200000000000000000e+01 -1.698115966579203828e+01
3.300000000000000000e+01 -2.049764966282269540e+01
3.400000000000000000e+01 -2.073120174259972615e+01
3.500000000000000000e+01 -2.079406975493180454e+01
3.600000000000000000e+01 -2.102244145334329062e+01
3.700000000000000000e+01 -2.119695732915304021e+01
3.800000000000000000e+01 -2.131968183301287922e+01
3.900000000000000000e+01 -2.135554956515962388e+01
4.000000000000000000e+01 -2.139712614138023028e+01
4.100000000000000000e+01 -2.140494130875318746e+01
4.200000000000000000e+01 -2.140642615797849757e+01
4.300000000000000000e+01 -2.140687572231382418e+01
4.400000000000000000e+01 -2.140695976116698773e+01
4.500000000000000000e+01 -2.140705754770973002e+01
4.600000000000000000e+01 -2.140762746109783876e+01
4.700000000000000000e+01 -2.140874809148082392e+01
4.800000000000000000e+01 -2.141178955244786408e+01
4.900000000000000000e+01 -2.141855594093435400e+01
5.000000000000000000e+01 -2.143177525287354612e+01
5.100000000000000000e+01 -2.144820283765213986e+01
5.200000000000000000e+01 -2.145813830655922771e+01
5.300000000000000000e+01 -2.146726125134947338e+01
5.400000000000000000e+01 -2.150466615528446113e+01
5.500000000000000000e+01 -2.150723613636404608e+01
5.600000000000000000e+01 -2.150955122534965369e+01
5.700000000000000000e+01 -2.151226039020092884e+01
5.800000000000000000e+01 -2.151245069693545275e+01
5.900000000000000000e+01 -2.151246872387144293e+01
6.000000000000000000e+01 -2.151250448746526800e+01
6.100000000000000000e+01 -2.151257010948772574e+01
6.200000000000000000e+01 -2.151277382919738912e+01
6.300000000000000000e+01 -2.151326822831145336e+01
6.400000000000000000e+01 -2.151451104133503733e+01
6.500000000000000000e+01 -2.151720326764519342e+01
6.600000000000000000e+01 -2.152347281392887623e+01
6.700000000000000000e+01 -2.153810600677481091e+01
6.800000000000000000e+01 -2.154225103734323099e+01
6.900000000000000000e+01 -2.155445795377577056e+01
7.000000000000000000e+01 -2.155596814730870747e+01
7.100000000000000000e+01 -2.155803953026473962e+01
7.200000000000000000e+01 -2.156061315860890559e+01
7.300000000000000000e+01 -2.156676036067326407e+01
7.400000000000000000e+01 -2.157279297094086701e+01
7.500000000000000000e+01 -2.157781937121997728e+01
7.600000000000000000e+01 -2.157887502003731939e+01
7.700000000000000000e+01 -2.158184249066113125e+01
7.800000000000000000e+01 -2.158662195795883321e+01
7.900000000000000000e+01 -2.158832320100838942e+01
8.000000000000000000e+01 -2.159166516872296526e+01
8.100000000000000000e+01 -2.159470424879327055e+01
8.200000000000000000e+01 -2.159658720886060479e+01
8.300000000000000000e+01 -2.159962269831683912e+01
8.400000000000000000e+01 -2.160079677042747193e+01
8.500000000000000000e+01 -2.160260043480791481e+01
8.600000000000000000e+01 -2.160381958839300864e+01
8.700000000000000000e+01 -2.160517794706709793e+01
8.800000000000000000e+01 -2.160642691127798543e+01
8.900000000000000000e+01 -2.160738179340701492e+01
9.000000000000000000e+01 -2.160776010747551368e+01
9.100000000000000000e+01 -2.160834346798157668e+01
9.200000000000000000e+01 -2.160854730452579275e+01
9.300000000000000000e+01 -2.160901849455816759e+01
9.400000000000000000e+01 -2.160958533472129872e+01
9.500000000000000000e+01 -2.160972389440317798e+01
9.600000000000000000e+01 -2.161012359864763255e+01
9.700000000000000000e+01 -2.161030083465563223e+01
9.800000000000000000e+01 -2.161038828137498058e+01
9.900000000000000000e+01 -2.161044528476796245e+01
1.000000000000000000e+02 -2.161049018811416289e+01
1.010000000000000000e+02 -2.161051707784254461e+01
1.020000000000000000e+02 -2.161054220735287856e+01
1.030000000000000000e+02 -2.161055135200960819e+01
1.040000000000000000e+02 -2.161055509592369361e+01
1.050000000000000000e+02 -2.161055652536930438e+01
1.060000000000000000e+02 -2.161055747722022247e+01
1.070000000000000000e+02 -2.161055973078417480e+01
1.080000000000000000e+02 -2.161056357976138997e+01
1.090000000000000000e+02 -2.161057255502924690e+01
1.100000000000000000e+02 -2.161062339123151332e+01
1.110000000000000000e+02 -2.161081606160245272e+01
1.120000000000000000e+02 -2.161138929610164539e+01
1.130000000000000000e+02 -2.161153254350993080e+01
1.140000000000000000e+02 -2.161497844821702330e+01
1.150000000000000000e+02 -2.161676709278449238e+01
1.160000000000000000e+02 -2.162550729127448790e+01
1.170000000000000000e+02 -2.162970611604000482e+01
1.180000000000000000e+02 -2.163734189874550395e+01
1.190000000000000000e+02 -2.165407807912065152e+01
1.200000000000000000e+02 -2.166428685124451192e+01
1.210000000000000000e+02 -2.167525062259790758e+01
1.220000000000000000e+02 -2.167846934041803308e+01
1.230000000000000000e+02 -2.168172284230944769e+01
1.240000000000000000e+02 -2.168587524172487235e+01
1.250000000000000000e+02 -2.168872417538240782e+01
1.260000000000000000e+02 -2.169458297317365592e+01
1.270000000000000000e+02 -2.170512934574921005e+01
1.280000000000000000e+02 -2.171607936690893581e+01
1.290000000000000000e+02 -2.174741524057869668e+01
1.300000000000000000e+02 -2.175365140267384589e+01
1.310000000000000000e+02 -2.175417409921958267e+01
1.320000000000000000e+02 -2.175959397761546654e+01
1.330000000000000000e+02 -2.176315193472690623e+01
1.340000000000000000e+02 -2.177162840230522889e+01
1.350000000000000000e+02 -2.177976745438645523e+01
1.360000000000000000e+02 -2.178822579480336330e+01
1.370000000000000000e+02 -2.179328649280585495e+01
1.380000000000000000e+02 -2.180039007180009847e+01
1.390000000000000000e+02 -2.180950047451966611e+01
1.400000000000000000e+02 -2.181846749305517363e+01
1.410000000000000000e+02 -2.182684648944235661e+01
1.420000000000000000e+02 -2.183669492350129815e+01
1.430000000000000000e+02 -2.184027285403963958e+01
1.440000000000000000e+02 -2.184647271142233649e+01
1.450000000000000000e+02 -2.185420286727616102e+01
1.460000000000000000e+02 -2.186550007557206499e+01
1.470000000000000000e+02 -2.187044222732329501e+01
1.480000000000000000e+02 -2.189123488081277458e+01
1.490000000000000000e+02 -2.190058867919281482e+01
1.500000000000000000e+02 -2.190548240854942819e+01
1.510000000000000000e+02 -2.191019884240657944e+01
1.520000000000000000e+02 -2.191685475717695653e+01
1.530000000000000000e+02 -2.192304766987442122e+01
1.540000000000000000e+02 -2.193118922799553872e+01
1.550000000000000000e+02 -2.193344987000842394e+01
1.560000000000000000e+02 -2.193705669044707562e+01
1.570000000000000000e+02 -2.193966392053033587e+01
1.580000000000000000e+02 -2.194111700790773867e+01
1.590000000000000000e+02 -2.194393614671872683e+01
1.600000000000000000e+02 -2.195268581119886520e+01
1.610000000000000000e+02 -2.200013779477028208e+01
1.620000000000000000e+02 -2.202520966069872443e+01
1.630000000000000000e+02 -2.207184805057070065e+01
1.640000000000000000e+02 -2.209738764484683315e+01
1.650000000000000000e+02 -2.211315279197302175e+01
1.660000000000000000e+02 -2.211763218605664960e+01
1.670000000000000000e+02 -2.212968263280206216e+01
1.680000000000000000e+02 -2.214893367621020204e+01
1.690000000000000000e+02 -2.217111523334439838e+01
1.700000000000000000e+02 -2.218729464296857401e+01
1.710000000000000000e+02 -2.220701713308679714e+01
1.720000000000000000e+02 -2.222769164973158951e+01
1.730000000000000000e+02 -2.224019938690869580e+01
1.740000000000000000e+02 -2.224959958385070280e+01
1.750000000000000000e+02 -2.226098364548354880e+01
1.760000000000000000e+02 -2.226590752839972254e+01
1.770000000000000000e+02 -2.227379007902390384e+01
1.780000000000000000e+02 -2.227925069944489422e+01
1.790000000000000000e+02 -2.228377773764125180e+01
1.800000000000000000e+02 -2.228726824459873157e+01
1.810000000000000000e+02 -2.228953048519139912e+01
1.820000000000000000e+02 -2.229230534125177599e+01
1.830000000000000000e+02 -2.229453455525820971e+01
1.840000000000000000e+02 -2.229649835044905970e+01
1.850000000000000000e+02 -2.229791259363613776e+01
1.860000000000000000e+02 -2.229986178922084505e+01
1.870000000000000000e+02 -2.230042635564565856e+01
1.880000000000000000e+02 -2.230135845707633990e+01
1.890000000000000000e+02 -2.230176837786018140e+01
1.900000000000000000e+02 -2.230193728781868145e+01
1.910000000000000000e+02 -2.230211385546421710e+01
1.920000000000000000e+02 -2.230230605480534933e+01
1.930000000000000000e+02 -2.230244151746580172e+01
1.940000000000000000e+02 -2.230269273664978513e+01
1.950000000000000000e+02 -2.230287864061483560e+01
1.960000000000000000e+02 -2.230294824238692541e+01
1.970000000000000000e+02 -2.230299270328801242e+01
1.980000000000000000e+02 -2.230301835904294450e+01
1.990000000000000000e+02 -2.230310852160863888e+01
2.000000000000000000e+02 -2.230311971992752262e+01
2.010000000000000000e+02 -2.230313148529307909e+01
2.020000000000000000e+02 -2.230313884723236129e+01
2.030000000000000000e+02 -2.230314471385455732e+01
2.040000000000000000e+02 -2.230315499100974819e+01
2.050000000000000000e+02 -2.230318050765648152e+01
2.060000000000000000e+02 -2.230323304860755940e+01
2.070000000000000000e+02 -2.230332952301827731e+01
2.080000000000000000e+02 -2.230364711261882604e+01
2.090000000000000000e+02 -2.230399617528348699e+01
2.100000000000000000e+02 -2.230500194031683847e+01
2.110000000000000000e+02 -2.230824424249064819e+01
2.120000000000000000e+02 -2.231008833421784487e+01
2.130000000000000000e+02 -2.231194714749003083e+01
2.140000000000000000e+02 -2.231583116643799514e+01
2.150000000000000000e+02 -2.231708209271490162e+01
2.160000000000000000e+02 -2.232117896072681518e+01
2.170000000000000000e+02 -2.232483221854426247e+01
2.180000000000000000e+02 -2.233621926816854142e+01
2.190000000000000000e+02 -2.233836633470072641e+01
2.200000000000000000e+02 -2.234168528496878281e+01
2.210000000000000000e+02 -2.234452498706883716e+01
2.220000000000000000e+02 -2.234705016469726502e+01
2.230000000000000000e+02 -2.234771452273969317e+01
2.240000000000000000e+02 -2.234836179775125586e+01
2.250000000000000000e+02 -2.234849620843058204e+01
2.260000000000000000e+02 -2.234858640812568353e+01
2.270000000000000000e+02 -2.234859906084089332e+01
2.280000000000000000e+02 -2.234860180344182368e+01
2.290000000000000000e+02 -2.234860671584159064e+01
2.300000000000000000e+02 -2.234862510843996475e+01
2.310000000000000000e+02 -2.234865989183360568e+01
2.320000000000000000e+02 -2.234874431461559041e+01
2.330000000000000000e+02 -2.234892007661407121e+01
2.340000000000000000e+02 -2.234924688180202068e+01
2.350000000000000000e+02 -2.234964557977243516e+01
2.360000000000000000e+02 -2.235016830004988719e+01
2.370000000000000000e+02 -2.235047020474798529e+01
2.380000000000000000e+02 -2.235061293888194456e+01
2.390000000000000000e+02 -2.235086186191391988e+01
2.400000000000000000e+02 -2.235096186413679575e+01
2.410000000000000000e+02 -2.235132614787328009e+01
2.420000000000000000e+02 -2.235156727139988675e+01
2.430000000000000000e+02 -2.235214513504448064e+01
2.440000000000000000e+02 -2.235228012036163392e+01
2.450000000000000000e+02 -2.235246708829890494e+01
2.460000000000000000e+02 -2.235265309606807804e+01
2.470000000000000000e+02 -2.235273007518412669e+01
2.480000000000000000e+02 -2.235294949266813092e+01
2.490000000000000000e+02 -2.235298173229475793e+01
2.500000000000000000e+02 -2.235306466253513946e+01
2.510000000000000000e+02 -2.235313129004971344e+01
2.520000000000000000e+02 -2.235316154619537343e+01
2.530000000000000000e+02 -2.235320317792399791e+01
2.540000000000000000e+02 -2.235326154176890157e+01
2.550000000000000000e+02 -2.235328420615223877e+01
2.560000000000000000e+02 -2.235333394322377742e+01
2.570000000000000000e+02 -2.235338500735334577e+01
2.580000000000000000e+02 -2.235340845921534125e+01
2.590000000000000000e+02 -2.235344111474222473e+01
2.600000000000000000e+02 -2.235346737376771031e+01
2.610000000000000000e+02 -2.235347987821342741e+01
2.620000000000000000e+02 -2.235348446563531155e+01
2.630000000000000000e+02 -2.235348707726683415e+01
2.640000000000000000e+02 -2.235348835154923819e+01
2.650000000000000000e+02 -2.235349007228005647e+01
2.660000000000000000e+02 -2.235349468913133109e+01
2.670000000000000000e+02 -2.235353178547707742e+01
2.680000000000000000e+02 -2.235363955212103093e+01
2.690000000000000000e+02 -2.235370419430246614e+01
2.700000000000000000e+02 -2.235394019014127309e+01
2.710000000000000000e+02 -2.235428215638084026e+01
2.720000000000000000e+02 -2.235547961989867360e+01
2.730000000000000000e+02 -2.235685191309688946e+01
2.740000000000000000e+02 -2.235832769155338440e+01
2.750000000000000000e+02 -2.236136316183680606e+01
2.760000000000000000e+02 -2.236339492174355215e+01
2.770000000000000000e+02 -2.236404819057852933e+01
2.780000000000000000e+02 -2.236418408607043418e+01
2.790000000000000000e+02 -2.236467538668848221e+01
2.800000000000000000e+02 -2.236491825999163652e+01
2.810000000000000000e+02 -2.236503204022261215e+01
2.820000000000000000e+02 -2.236506082789613004e+01
2.830000000000000000e+02 -2.236508192145395313e+01
2.840000000000000000e+02 -2.236510677630386468e+01
2.850000000000000000e+02 -2.236513591017621394e+01
2.860000000000000000e+02 -2.236520919107548622e+01
2.870000000000000000e+02 -2.236536694261154423e+01
2.880000000000000000e+02 -2.236574613963961156e+01
2.890000000000000000e+02 -2.236645113699781362e+01
2.900000000000000000e+02 -2.236663625727052462e+01
2.910000000000000000e+02 -2.236700214993398106e+01
2.920000000000000000e+02 -2.236728603518206171e+01
2.930000000000000000e+02 -2.236737332790207233e+01
2.940000000000000000e+02 -2.236749508124950125e+01
2.950000000000000000e+02 -2.236783463509664927e+01
2.960000000000000000e+02 -2.236803404465883105e+01
2.970000000000000000e+02 -2.236823724242255906e+01
2.980000000000000000e+02 -2.236842261004580479e+01
2.990000000000000000e+02 -2.236865670899609881e+01
3.000000000000000000e+02 -2.236887683013527806e+01
3.010000000000000000e+02 -2.236897763925480831e+01
3.020000000000000000e+02 -2.236919503520840635e+01
3.030000000000000000e+02 -2.236952245033351971e+01
3.040000000000000000e+02 -2.236974719017647573e+01
3.050000000000000000e+02 -2.237018087151199097e+01
3.060000000000000000e+02 -2.237035278581427633e+01
3.070000000000000000e+02 -2.237056516469813161e+01
3.080000000000000000e+02 -2.237073183393670206e+01
3.090000000000000000e+02 -2.237097581661882373e+01
3.100000000000000000e+02 -2.237137577691460066e+01
3.110000000000000000e+02 -2.237161740124530240e+01
3.120000000000000000e+02 -2.237181940551861459e+01
3.130000000000000000e+02 -2.237192815486913489e+01
3.140000000000000000e+02 -2.237199623142003801e+01
3.150000000000000000e+02 -2.237206755731391894e+01
3.160000000000000000e+02 -2.237212529470401634e+01
3.170000000000000000e+02 -2.237219539253617384e+01
3.180000000000000000e+02 -2.237222359426999319e+01
3.190000000000000000e+02 -2.237227953199166564e+01
3.200000000000000000e+02 -2.237239524300941440e+01
3.210000000000000000e+02 -2.237248668556436826e+01
3.220000000000000000e+02 -2.237276395523316808e+01
3.230000000000000000e+02 -2.237315102872798889e+01
3.240000000000000000e+02 -2.237354631542110184e+01
3.250000000000000000e+02 -2.237374756151749011e+01
3.260000000000000000e+02 -2.237385156823133414e+01
3.270000000000000000e+02 -2.237412407118630142e+01
3.280000000000000000e+02 -2.237420013689647647e+01
3.290000000000000000e+02 -2.237433298412448579e+01
3.300000000000000000e+02 -2.237443061412243495e+01
3.310000000000000000e+02 -2.237445841695373971e+01
3.320000000000000000e+02 -2.237446261540291559e+01
3.330000000000000000e+02 -2.237447180986906758e+01
3.340000000000000000e+02 -2.237447826801200890e+01
3.350000000000000000e+02 -2.237450895744051849e+01
3.360000000000000000e+02 -2.237456498310926634e+01
3.370000000000000000e+02 -2.237461238353924742e+01
3.380000000000000000e+02 -2.237480045117347061e+01
3.390000000000000000e+02 -2.237518893943814646e+01
3.400000000000000000e+02 -2.237524848773277597e+01
3.410000000000000000e+02 -2.237535470562795226e+01
3.420000000000000000e+02 -2.237537709183245127e+01
3.430000000000000000e+02 -2.237539608901664678e+01
3.440000000000000000e+02 -2.237542630499641660e+01
3.450000000000000000e+02 -2.237549159182419345e+01
3.460000000000000000e+02 -2.237558835207571661e+01
3.470000000000000000e+02 -2.237567869625321393e+01
3.480000000000000000e+02 -2.237573913683296922e+01
3.490000000000000000e+02 -2.237583205296299838e+01
3.500000000000000000e+02 -2.237588986597577190e+01
3.510000000000000000e+02 -2.237600681744264364e+01
3.520000000000000000e+02 -2.237601563641703351e+01
3.530000000000000000e+02 -2.237608001995733531e+01
3.540000000000000000e+02 -2.237613097389798611e+01
3.550000000000000000e+02 -2.237621724123744116e+01
3.560000000000000000e+02 -2.237631207881859297e+01
3.570000000000000000e+02 -2.237639623496888674e+01
3.580000000000000000e+02 -2.237649770766740431e+01
3.590000000000000000e+02 -2.237654636201989788e+01
3.600000000000000000e+02 -2.237661056865159992e+01
3.610000000000000000e+02 -2.237668371112638965e+01
3.620000000000000000e+02 -2.237674438361340634e+01
3.630000000000000000e+02 -2.237681353448604682e+01
3.640000000000000000e+02 -2.237683380364985197e+01
3.650000000000000000e+02 -2.237691040449512769e+01
3.660000000000000000e+02 -2.237694125637366227e+01
3.670000000000000000e+02 -2.237699515698285424e+01
3.680000000000000000e+02 -2.237704610135275018e+01
3.690000000000000000e+02 -2.237712182319385334e+01
3.700000000000000000e+02 -2.237719104178808749e+01
3.710000000000000000e+02 -2.237727134666597451e+01
3.720000000000000000e+02 -2.237740816114412112e+01
3.730000000000000000e+02 -2.237747536174360263e+01
3.740000000000000000e+02 -2.237752983613606261e+01
3.750000000000000000e+02 -2.237754028193851141e+01
3.760000000000000000e+02 -2.237759945670644868e+01
3.770000000000000000e+02 -2.237763521193240734e+01
3.780000000000000000e+02 -2.237767551993223236e+01
3.790000000000000000e+02 -2.237775209357668871e+01
3.800000000000000000e+02 -2.237787858778787253e+01
3.810000000000000000e+02 -2.237792291159553670e+01
3.820000000000000000e+02 -2.237797273482762606e+01
3.830000000000000000e+02 -2.237808624268361157e+01
3.840000000000000000e+02 -2.237813161209224688e+01
3.850000000000000000e+02 -2.237823775726121056e+01
3.860000000000000000e+02 -2.237829425945738748e+01
3.870000000000000000e+02 -2.237834653119586648e+01
3.880000000000000000e+02 -2.237839494711300858e+01
3.890000000000000000e+02 -2.237852119515766347e+01
3.900000000000000000e+02 -2.237856720006275779e+01
3.910000000000000000e+02 -2.237865623773292256e+01
3.920000000000000000e+02 -2.237871557037352943e+01
3.930000000000000000e+02 -2.237873169922492167e+01
3.940000000000000000e+02 -2.237878441523695017e+01
3.950000000000000000e+02 -2.237882197180581656e+01
3.960000000000000000e+02 -2.237891773173825172e+01
3.970000000000000000e+02 -2.237893947288788610e+01
3.980000000000000000e+02 -2.237899047885014170e+01
3.990000000000000000e+02 -2.237903969859408448e+01
4.000000000000000000e+02 -2.237916320374716861e+01


==> Figures/Data/psd_d.txt <==
-1.250000000000000000e-01 -6.567139276596199693e+01
-1.245107632093933464e-01 -6.614439801701908550e+01
-1.240215264187866928e-01 -6.626130293849084296e+01
-1.235322896281800392e-01 -6.590828468030292697e+01
-1.230430528375733856e-01 -6.552168405969521814e+01
-1.225538160469667320e-01 -6.470169394782330130e+01
-1.220645792563600784e-01 -6.541856415207072928e+01
-1.215753424657534248e-01 -6.612203628906128472e+01
-1.210861056751467713e-01 -6.591692536325147955e+01
-1.205968688845401177e-01 -6.559716215729734756e+01
-1.201076320939334641e-01 -6.518827705854327803e+01
-1.196183953033268105e-01 -6.535741883253498941e+01
-1.191291585127201569e-01 -6.543389702571860767e+01
-1.186399217221135033e-01 -6.551281471394558764e+01
-1.181506849315068497e-01 -6.534920727553716802e+01
-1.176614481409001961e-01 -6.538789534328954289e+01
-1.171722113502935425e-01 -6.569876646041448964e+01
-1.166829745596868889e-01 -6.526939842807033187e+01
-1.161937377690802353e-01 -6.611433486384397895e+01
-1.157045009784735817e-01 -6.705119284637791566e+01
-1.152152641878669281e-01 -6.651531071808619799e+01
-1.147260273972602745e-01 -6.647039662626576728e+01
-1.142367906066536209e-01 -6.642688886018456174e+01
-1.137475538160469674e-01 -6.602558365410823171e+01
-1.132583170254403138e-01 -6.574573487695136009e+01
-1.127690802348336602e-01 -6.584766613853935269e+01
-1.122798434442270066e-01 -6.538704158861850146e+01
-1.117906066536203530e-01 -6.535501576790971967e+01
-1.113013698630136994e-01 -6.579602512496111899e+01
-1.108121330724070458e-01 -6.608809323476523900e+01
-1.103228962818003922e-01 -6.602876967249865459e+01
-1.098336594911937386e-01 -6.611215924939644140e+01
-1.093444227005870850e-01 -6.650661842524394274e+01
-1.088551859099804314e-01 -6.706497967166144747e+01
-1.083659491193737778e-01 -6.708945648815645768e+01
-1.078767123287671242e-01 -6.704162871541973345e+01
-1.073874755381604706e-01 -6.656235695268968300e+01
-1.068982387475538171e-01 -6.565118899681836240e+01
-1.064090019569471635e-01 -6.595776107107565167e+01
-1.059197651663405099e-01 -6.565762402230365069e+01
-1.054305283757338563e-01 -6.521736719678614236e+01
-1.049412915851272027e-01 -6.545073055140663598e+01
-1.044520547945205491e-01 -6.611729937736276952e+01
-1.039628180039138955e-01 -6.607264420603547705e+01
-1.034735812133072419e-01 -6.646705428745417521e+01
-1.029843444227005883e-01 -6.699503167841176321e+01
-1.024951076320939347e-01 -6.738828036070265171e+01
-1.020058708414872811e-01 -6.619319645130154584e+01
-1.015166340508806275e-01 -6.607261663033159493e+01
-1.010273972602739739e-01 -6.592854212883801779e+01
-1.005381604696673203e-01 -6.578878791243627688e+01
-1.000489236790606667e-01 -6.627792983171752894e+01
-9.955968688845401315e-02 -6.644978241630329308e+01
-9.907045009784735956e-02 -6.605506582349423184e+01
-9.858121330724070597e-02 -6.676134719340633694e+01
-9.809197651663405237e-02 -6.658138943102956375e+01
-9.760273972602739878e-02 -6.597601947803720179e+01
-9.711350293542074519e-02 -6.600516770556343715e+01
-9.662426614481409159e-02 -6.656113100540773075e+01
-9.613502935420743800e-02 -6.592629479468419618e+01
-9.564579256360078441e-02 -6.523243462635937817e+01
-9.515655577299413082e-02 -6.592531367478373738e+01
-9.466731898238747722e-02 -6.645133579419642444e+01
-9.417808219178082363e-02 -6.638033102620069315e+01
-9.368884540117417004e-02 -6.594486041428369560e+01
-9.319960861056751644e-02 -6.538693487750150268e+01
-9.271037181996086285e-02 -6.507358469988756156e+01
-9.222113502935420926e-02 -6.524730699862328720e+01
-9.173189823874755566e-02 -6.604797085477973440e+01
-9.124266144814090207e-02 -6.629138369159386457e+01
-9.075342465753424848e-02 -6.614892790055348826e+01
-9.026418786692759488e-02 -6.575959176419021901e+01
-8.977495107632094129e-02 -6.538771836006792171e+01
-8.928571428571428770e-02 -6.533342304860045147e+01
-8.879647749510763410e-02 -6.622627688443907346e+01
-8.830724070450098051e-02 -6.569915917601628053e+01
-8.781800391389432692e-02 -6.511262075900742730e+01
-8.732876712328767332e-02 -6.552026867314580727e+01
-8.683953033268101973e-02 -6.546793641369784211e+01
-8.635029354207436614e-02 -6.547445071435004138e+01
-8.586105675146771254e-02 -6.558081729717095243e+01
-8.537181996086105895e-02 -6.598401227007784087e+01
-8.488258317025440536e-02 -6.612525630809169286e+01
-8.439334637964775176e-02 -6.615128288757520636e+01
-8.390410958904109817e-02 -6.612372827813902632e+01
-8.341487279843444458e-02 -6.653082101263503034e+01
-8.292563600782779099e-02 -6.623274801388932076e+01
-8.243639921722113739e-02 -6.646154534959488558e+01
-8.194716242661448380e-02 -6.610311809018276108e+01
-8.145792563600783021e-02 -6.561664191069284868e+01
-8.096868884540117661e-02 -6.582084603322805094e+01
-8.047945205479452302e-02 -6.544881967978602688e+01
-7.999021526418786943e-02 -6.469274189336459813e+01
-7.950097847358121583e-02 -6.503730284468315404e+01
-7.901174168297456224e-02 -6.622902288541978066e+01
-7.852250489236790865e-02 -6.628733016781816900e+01
-7.803326810176125505e-02 -6.482084287875269979e+01
-7.754403131115460146e-02 -6.442850592442157165e+01
-7.705479452054794787e-02 -6.465010554172854995e+01
-7.656555772994129427e-02 -6.482649790542667745e+01
-7.607632093933464068e-02 -6.581737885948153632e+01
-7.558708414872798709e-02 -6.546754911027177570e+01
-7.509784735812133349e-02 -6.477423157292498956e+01
-7.460861056751467990e-02 -6.419338895401881473e+01
-7.411937377690802631e-02 -6.379954020121105884e+01
-7.363013698630137271e-02 -6.430162893740073571e+01
-7.314090019569471912e-02 -6.491512516110444153e+01
-7.265166340508806553e-02 -6.511232473555131151e+01
-7.216242661448141194e-02 -6.533960989681561671e+01
-7.167318982387475834e-02 -6.482640985424934854e+01
-7.118395303326810475e-02 -6.476367612806581064e+01
-7.069471624266145116e-02 -6.433546194328661727e+01
-7.020547945205479756e-02 -6.353679206481147190e+01
-6.971624266144814397e-02 -6.287279323581695678e+01
-6.922700587084149038e-02 -6.368630793261421275e+01
-6.873776908023483678e-02 -6.406564092449403347e+01
-6.824853228962818319e-02 -6.412646966142554561e+01
-6.775929549902152960e-02 -6.430727785550021736e+01
-6.727005870841487600e-02 -6.424484358430771636e+01
-6.678082191780822241e-02 -6.412097509838638132e+01
-6.629158512720156882e-02 -6.397665236690460944e+01
-6.580234833659491522e-02 -6.408774226954561470e+01
-6.531311154598826163e-02 -6.410746742369988738e+01
-6.482387475538160804e-02 -6.349780908593995576e+01
-6.433463796477495444e-02 -6.323091822713675469e+01
-6.384540117416830085e-02 -6.321875711334448766e+01
-6.335616438356164726e-02 -6.352674780424262480e+01
-6.286692759295499366e-02 -6.374089222672211008e+01
-6.237769080234834007e-02 -6.323540884958516983e+01
-6.188845401174168648e-02 -6.257897929161124750e+01
-6.139921722113503288e-02 -6.278037559566591597e+01
-6.090998043052837929e-02 -6.287856086249810517e+01
-6.042074363992172570e-02 -6.276506407029760481e+01
-5.993150684931507211e-02 -6.299724082087662680e+01
-5.944227005870841851e-02 -6.293508786364193952e+01
-5.895303326810176492e-02 -6.230525495699335892e+01
-5.846379647749511133e-02 -6.211654017017724527e+01
-5.797455968688845773e-02 -6.205617107302651192e+01
-5.748532289628180414e-02 -6.221574476908354256e+01
-5.699608610567515055e-02 -6.283909582499508417e+01
-5.650684931506849695e-02 -6.282637889556413313e+01
-5.601761252446184336e-02 -6.192064823392382067e+01
-5.552837573385518977e-02 -6.144716716753685404e+01
-5.503913894324853617e-02 -6.180913809695842076e+01
-5.454990215264188258e-02 -6.170330528745874688e+01
-5.406066536203522899e-02 -6.164404058902847083e+01
-5.357142857142857539e-02 -6.213908906464034487e+01
-5.308219178082192180e-02 -6.152183719639110393e+01
-5.259295499021526821e-02 -6.082207920427661918e+01
-5.210371819960861461e-02 -6.127496797281789753e+01
-5.161448140900196102e-02 -6.142419385194364878e+01
-5.112524461839530743e-02 -6.117879134916896078e+01
-5.063600782778865383e-02 -6.055814733420230311e+01
-5.014677103718200024e-02 -6.048729345606031416e+01
-4.965753424657534665e-02 -6.083654806306743268e+01
-4.916829745596869305e-02 -6.077705591854596889e+01
-4.867906066536203946e-02 -6.040013024000927544e+01
-4.818982387475538587e-02 -6.003082442137683472e+01
-4.770058708414873228e-02 -6.049974101123055448e+01
-4.721135029354207868e-02 -6.084538415180655591e+01
-4.672211350293542509e-02 -6.022345111152411334e+01
-4.623287671232877150e-02 -6.001110482120756728e+01
-4.574363992172211790e-02 -5.997433352562245545e+01
-4.525440313111546431e-02 -5.986981891437214642e+01
-4.476516634050881072e-02 -5.983934473526701936e+01
-4.427592954990215712e-02 -5.925086707439308498e+01
-4.378669275929550353e-02 -5.937493270956335323e+01
-4.329745596868884994e-02 -5.962930167312167384e+01
-4.280821917808219634e-02 -5.921575365599747443e+01
-4.231898238747554275e-02 -5.946123366124584919e+01
-4.182974559686888916e-02 -5.866245994450338941e+01
-4.134050880626223556e-02 -5.847497822873157247e+01
-4.085127201565558197e-02 -5.846176352070285986e+01
-4.036203522504892838e-02 -5.805150851464473760e+01
-3.987279843444227478e-02 -5.819676607395127377e+01
-3.938356164383562119e-02 -5.817519533718722613e+01
-3.889432485322896760e-02 -5.748029058805208535e+01
-3.840508806262231400e-02 -5.720156626301501035e+01
-3.791585127201566041e-02 -5.771368059697964270e+01
-3.742661448140900682e-02 -5.735527589579869812e+01
-3.693737769080235323e-02 -5.729844789797312643e+01
-3.644814090019569963e-02 -5.706959366631552655e+01
-3.595890410958904604e-02 -5.748966760556961475e+01
-3.546966731898239245e-02 -5.785289934465470196e+01
-3.498043052837573885e-02 -5.747668476336147592e+01
-3.449119373776908526e-02 -5.714499687431175801e+01
-3.400195694716243167e-02 -5.650034690122588898e+01
-3.351272015655577807e-02 -5.603565926825726962e+01
-3.302348336594912448e-02 -5.625104310173988864e+01
-3.253424657534247089e-02 -5.668475865619234355e+01
-3.204500978473581729e-02 -5.603299183013096041e+01
-3.155577299412916370e-02 -5.579915281169035524e+01
-3.106653620352251011e-02 -5.545233558152717990e+01
-3.057729941291585651e-02 -5.542643407657202204e+01
-3.008806262230920292e-02 -5.365920453764501019e+01
-2.959882583170254933e-02 -5.215896295676184735e+01
-2.910958904109589573e-02 -5.245770992400720445e+01
-2.862035225048924214e-02 -5.332957296058020802e+01
-2.813111545988258855e-02 -5.246928894681929734e+01
-2.764187866927593495e-02 -5.168262176002962605e+01
-2.715264187866928136e-02 -5.067104160917668310e+01
-2.666340508806262777e-02 -5.006407500282623602e+01
-2.617416829745597417e-02 -5.082154084004077532e+01
-2.568493150684932058e-02 -5.000520719796219282e+01
-2.519569471624266699e-02 -4.887513868649654114e+01
-2.470645792563601340e-02 -4.936089703515079208e+01
-2.421722113502935980e-02 -4.969306444439251180e+01
-2.372798434442270621e-02 -5.038465553272256869e+01
-2.323874755381605262e-02 -5.007252246246737570e+01
-2.274951076320939902e-02 -4.913661189538156293e+01
-2.226027397260274543e-02 -4.906463087977404314e+01
-2.177103718199609184e-02 -4.874660315565211022e+01
-2.128180039138943824e-02 -4.838163960223377558e+01
-2.079256360078278465e-02 -4.845333833064785978e+01
-2.030332681017613106e-02 -4.795614056469993614e+01
-1.981409001956947746e-02 -4.733717514261385872e+01
-1.932485322896282387e-02 -4.648036913495123201e+01
-1.883561643835617028e-02 -4.681725109407332042e+01
-1.834637964774951668e-02 -4.822705606582044169e+01
-1.785714285714286309e-02 -4.857068865199310181e+01
-1.736790606653620950e-02 -4.786974844628174708e+01
-1.687866927592955590e-02 -4.713087240273338097e+01
-1.638943248532290231e-02 -4.586714462277655713e+01
-1.590019569471624872e-02 -4.585480111432397621e+01
-1.541095890410959512e-02 -4.710668840537834967e+01
-1.492172211350294153e-02 -4.748552969895000331e+01
-1.443248532289628794e-02 -4.743504167417677309e+01
-1.394324853228963434e-02 -4.692058220012266645e+01
-1.345401174168298075e-02 -4.643295941997376985e+01
-1.296477495107632716e-02 -4.594822849336907211e+01
-1.247553816046967357e-02 -4.573554581900908289e+01
-1.198630136986301997e-02 -4.596247580218147277e+01
-1.149706457925636638e-02 -4.579974225687006850e+01
-1.100782778864971279e-02 -4.616169033172809577e+01
-1.051859099804305919e-02 -4.600223125498630594e+01
-1.002935420743640560e-02 -4.611375486546108959e+01
-9.540117416829752006e-03 -4.571332628037248469e+01
-9.050880626223098413e-03 -4.516183251258907205e+01
-8.561643835616444820e-03 -4.487502805808388473e+01
-8.072407045009791227e-03 -4.508931717339060441e+01
-7.583170254403137633e-03 -4.537907066788599053e+01
-7.093933463796484040e-03 -4.527218150393123608e+01
-6.604696673189830447e-03 -4.471283076428161252e+01
-6.115459882583176854e-03 -4.380727975404938235e+01
-5.626223091976523261e-03 -4.369076248131498375e+01
-5.136986301369869667e-03 -4.435390713230336246e+01
-4.647749510763216074e-03 -4.445028182565429375e+01
-4.158512720156562481e-03 -4.408088845643875686e+01
-3.669275929549908888e-03 -4.424565330322478474e+01
-3.180039138943255295e-03 -4.361488068019664865e+01
-2.690802348336601701e-03 -4.376819028982378512e+01
-2.201565557729948108e-03 -4.448911820062705402e+01
-1.712328767123294515e-03 -4.448117863860112209e+01
-1.223091976516640922e-03 -4.446125033117755976e+01
-7.338551859099873287e-04 -3.719695411739604651e+01
-2.446183953033337355e-04 -2.263635606356852747e+01
2.446183953033198577e-04 -1.818373408129873070e+01
7.338551859099595731e-04 -2.263635606356852747e+01
1.223091976516627044e-03 -3.719695411739604651e+01
1.712328767123294515e-03 -4.446125033117755976e+01
2.201565557729934230e-03 -4.448117863860112209e+01
2.690802348336573946e-03 -4.448911820062705402e+01
3.180039138943241417e-03 -4.376819028982378512e+01
3.669275929549908888e-03 -4.361488068019664865e+01
4.158512720156548603e-03 -4.424565330322478474e+01
4.647749510763188319e-03 -4.408088845643875686e+01
5.136986301369855790e-03 -4.445028182565429375e+01
5.626223091976523261e-03 -4.435390713230336246e+01
6.115459882583162976e-03 -4.369076248131498375e+01
6.604696673189802691e-03 -4.380727975404938235e+01
7.093933463796470162e-03 -4.471283076428161252e+01
7.583170254403137633e-03 -4.527218150393123608e+01
8.072407045009777349e-03 -4.537907066788599053e+01
8.561643835616417064e-03 -4.508931717339060441e+01
9.050880626223084535e-03 -4.487502805808388473e+01
9.540117416829752006e-03 -4.516183251258907205e+01
1.002935420743639172e-02 -4.571332628037248469e+01
1.051859099804303144e-02 -4.611375486546108959e+01
1.100782778864969891e-02 -4.600223125498630594e+01
1.149706457925636638e-02 -4.616169033172809577e+01
1.198630136986300609e-02 -4.579974225687006850e+01
1.247553816046964581e-02 -4.596247580218147277e+01
1.296477495107631328e-02 -4.573554581900908289e+01
1.345401174168298075e-02 -4.594822849336907211e+01
1.394324853228962047e-02 -4.643295941997376985e+01
1.443248532289626018e-02 -4.692058220012266645e+01
1.492172211350292765e-02 -4.743504167417677309e+01
1.541095890410959512e-02 -4.748552969895000331e+01
1.590019569471623484e-02 -4.710668840537834967e+01
1.638943248532287456e-02 -4.585480111432397621e+01
1.687866927592954203e-02 -4.586714462277655713e+01
1.736790606653620950e-02 -4.713087240273338097e+01
1.785714285714284921e-02 -4.786974844628174708e+01
1.834637964774948893e-02 -4.857068865199310181e+01
1.883561643835615640e-02 -4.822705606582044169e+01
1.932485322896282387e-02 -4.681725109407332042e+01
1.981409001956946359e-02 -4.648036913495123201e+01
2.030332681017610330e-02 -4.733717514261385872e+01
2.079256360078277077e-02 -4.795614056469993614e+01
2.128180039138943824e-02 -4.845333833064785978e+01
2.177103718199607796e-02 -4.838163960223377558e+01
2.226027397260271767e-02 -4.874660315565211022e+01
2.274951076320938514e-02 -4.906463087977404314e+01
2.323874755381605262e-02 -4.913661189538156293e+01
2.372798434442269233e-02 -5.007252246246737570e+01
2.421722113502933205e-02 -5.038465553272256869e+01
2.470645792563599952e-02 -4.969306444439251180e+01
2.519569471624266699e-02 -4.936089703515079208e+01
2.568493150684930670e-02 -4.887513868649654114e+01
2.617416829745594642e-02 -5.000520719796219282e+01
2.666340508806261389e-02 -5.082154084004077532e+01
2.715264187866928136e-02 -5.006407500282623602e+01
2.764187866927592108e-02 -5.067104160917668310e+01
2.813111545988256079e-02 -5.168262176002962605e+01
2.862035225048922826e-02 -5.246928894681929734e+01
2.910958904109589573e-02 -5.332957296058020802e+01
2.959882583170253545e-02 -5.245770992400720445e+01
3.008806262230917516e-02 -5.215896295676184735e+01
3.057729941291584264e-02 -5.365920453764501019e+01
3.106653620352251011e-02 -5.542643407657202204e+01
3.155577299412914982e-02 -5.545233558152717990e+01
3.204500978473578954e-02 -5.579915281169035524e+01
3.253424657534245701e-02 -5.603299183013096041e+01
3.302348336594912448e-02 -5.668475865619234355e+01
3.351272015655576419e-02 -5.625104310173988864e+01
3.400195694716240391e-02 -5.603565926825726962e+01
3.449119373776907138e-02 -5.650034690122588898e+01
3.498043052837573885e-02 -5.714499687431175801e+01
3.546966731898237857e-02 -5.747668476336147592e+01
3.595890410958901828e-02 -5.785289934465470196e+01
3.644814090019568575e-02 -5.748966760556961475e+01
3.693737769080235323e-02 -5.706959366631552655e+01
3.742661448140899294e-02 -5.729844789797312643e+01
3.791585127201563266e-02 -5.735527589579869812e+01
3.840508806262230013e-02 -5.771368059697964270e+01
3.889432485322896760e-02 -5.720156626301501035e+01
3.938356164383560731e-02 -5.748029058805208535e+01
3.987279843444224703e-02 -5.817519533718722613e+01
4.036203522504891450e-02 -5.819676607395127377e+01
4.085127201565558197e-02 -5.805150851464473760e+01
4.134050880626222169e-02 -5.846176352070285986e+01
4.182974559686886140e-02 -5.847497822873157247e+01
4.231898238747552887e-02 -5.866245994450338941e+01
4.280821917808219634e-02 -5.946123366124584919e+01
4.329745596868883606e-02 -5.921575365599747443e+01
4.378669275929547577e-02 -5.962930167312167384e+01
4.427592954990214325e-02 -5.937493270956335323e+01
4.476516634050881072e-02 -5.925086707439308498e+01
4.525440313111545043e-02 -5.983934473526701936e+01
4.574363992172209015e-02 -5.986981891437214642e+01
4.623287671232875762e-02 -5.997433352562245545e+01
4.672211350293542509e-02 -6.001110482120756728e+01
4.721135029354206480e-02 -6.022345111152411334e+01
4.770058708414870452e-02 -6.084538415180655591e+01
4.818982387475537199e-02 -6.049974101123055448e+01
4.867906066536203946e-02 -6.003082442137683472e+01
4.916829745596867918e-02 -6.040013024000927544e+01
4.965753424657531889e-02 -6.077705591854596889e+01
5.014677103718198636e-02 -6.083654806306743268e+01
5.063600782778865383e-02 -6.048729345606031416e+01
5.112524461839529355e-02 -6.055814733420230311e+01
5.161448140900193327e-02 -6.117879134916896078e+01
5.210371819960860074e-02 -6.142419385194364878e+01
5.259295499021526821e-02 -6.127496797281789753e+01
5.308219178082190792e-02 -6.082207920427661918e+01
5.357142857142854764e-02 -6.152183719639110393e+01
5.406066536203521511e-02 -6.213908906464034487e+01
5.454990215264188258e-02 -6.164404058902847083e+01
5.503913894324852230e-02 -6.170330528745874688e+01
5.552837573385516201e-02 -6.180913809695842076e+01
5.601761252446182948e-02 -6.144716716753685404e+01
5.650684931506849695e-02 -6.192064823392382067e+01
5.699608610567513667e-02 -6.282637889556413313e+01
5.748532289628177638e-02 -6.283909582499508417e+01
5.797455968688844385e-02 -6.221574476908354256e+01
5.846379647749511133e-02 -6.205617107302651192e+01
5.895303326810175104e-02 -6.211654017017724527e+01
5.944227005870839076e-02 -6.230525495699335892e+01
5.993150684931505823e-02 -6.293508786364193952e+01
6.042074363992172570e-02 -6.299724082087662680e+01
6.090998043052836541e-02 -6.276506407029760481e+01
6.139921722113500513e-02 -6.287856086249810517e+01
6.188845401174167260e-02 -6.278037559566591597e+01
6.237769080234834007e-02 -6.257897929161124750e+01
6.286692759295497979e-02 -6.323540884958516983e+01
6.335616438356161950e-02 -6.374089222672211008e+01
6.384540117416828697e-02 -6.352674780424262480e+01
6.433463796477495444e-02 -6.321875711334448766e+01
6.482387475538159416e-02 -6.323091822713675469e+01
6.531311154598823387e-02 -6.349780908593995576e+01
6.580234833659490135e-02 -6.410746742369988738e+01
6.629158512720156882e-02 -6.408774226954561470e+01
6.678082191780820853e-02 -6.397665236690460944e+01
6.727005870841484825e-02 -6.412097509838638132e+01
6.775929549902151572e-02 -6.424484358430771636e+01
6.824853228962818319e-02 -6.430727785550021736e+01
6.873776908023482290e-02 -6.412646966142554561e+01
6.922700587084146262e-02 -6.406564092449403347e+01
6.971624266144813009e-02 -6.368630793261421275e+01
7.020547945205479756e-02 -6.287279323581695678e+01
7.069471624266143728e-02 -6.353679206481147190e+01
7.118395303326807699e-02 -6.433546194328661727e+01
7.167318982387474446e-02 -6.476367612806581064e+01
7.216242661448141194e-02 -6.482640985424934854e+01
7.265166340508805165e-02 -6.533960989681561671e+01
7.314090019569469137e-02 -6.511232473555131151e+01
7.363013698630135884e-02 -6.491512516110444153e+01
7.411937377690802631e-02 -6.430162893740073571e+01
7.460861056751466602e-02 -6.379954020121105884e+01
7.509784735812130574e-02 -6.419338895401881473e+01
7.558708414872797321e-02 -6.477423157292498956e+01
7.607632093933464068e-02 -6.546754911027177570e+01
7.656555772994128040e-02 -6.581737885948153632e+01
7.705479452054792011e-02 -6.482649790542667745e+01
7.754403131115458758e-02 -6.465010554172854995e+01
7.803326810176125505e-02 -6.442850592442157165e+01
7.852250489236789477e-02 -6.482084287875269979e+01
7.901174168297453448e-02 -6.628733016781816900e+01
7.950097847358120196e-02 -6.622902288541978066e+01
7.999021526418786943e-02 -6.503730284468315404e+01
8.047945205479450914e-02 -6.469274189336459813e+01
8.096868884540114886e-02 -6.544881967978602688e+01
8.145792563600781633e-02 -6.582084603322805094e+01
8.194716242661448380e-02 -6.561664191069284868e+01
8.243639921722112351e-02 -6.610311809018276108e+01
8.292563600782776323e-02 -6.646154534959488558e+01
8.341487279843443070e-02 -6.623274801388932076e+01
8.390410958904109817e-02 -6.653082101263503034e+01
8.439334637964773789e-02 -6.612372827813902632e+01
8.488258317025437760e-02 -6.615128288757520636e+01
8.537181996086104507e-02 -6.612525630809169286e+01
8.586105675146771254e-02 -6.598401227007784087e+01
8.635029354207435226e-02 -6.558081729717095243e+01
8.683953033268099198e-02 -6.547445071435004138e+01
8.732876712328765945e-02 -6.546793641369784211e+01
8.781800391389432692e-02 -6.552026867314580727e+01
8.830724070450096663e-02 -6.511262075900742730e+01
8.879647749510760635e-02 -6.569915917601628053e+01
8.928571428571427382e-02 -6.622627688443907346e+01
8.977495107632094129e-02 -6.533342304860045147e+01
9.026418786692758101e-02 -6.538771836006792171e+01
9.075342465753422072e-02 -6.575959176419021901e+01
9.124266144814088819e-02 -6.614892790055348826e+01
9.173189823874755566e-02 -6.629138369159386457e+01
9.222113502935419538e-02 -6.604797085477973440e+01
9.271037181996083509e-02 -6.524730699862328720e+01
9.319960861056750256e-02 -6.507358469988756156e+01
9.368884540117417004e-02 -6.538693487750150268e+01
9.417808219178080975e-02 -6.594486041428369560e+01
9.466731898238744947e-02 -6.638033102620069315e+01
9.515655577299411694e-02 -6.645133579419642444e+01
9.564579256360078441e-02 -6.592531367478373738e+01
9.613502935420742412e-02 -6.523243462635937817e+01
9.662426614481406384e-02 -6.592629479468419618e+01
9.711350293542073131e-02 -6.656113100540773075e+01
9.760273972602739878e-02 -6.600516770556343715e+01
9.809197651663403850e-02 -6.597601947803720179e+01
9.858121330724067821e-02 -6.658138943102956375e+01
9.907045009784734568e-02 -6.676134719340633694e+01
9.955968688845401315e-02 -6.605506582349423184e+01
1.000489236790606529e-01 -6.644978241630329308e+01
1.005381604696672926e-01 -6.627792983171752894e+01
1.010273972602739601e-01 -6.578878791243627688e+01
1.015166340508806275e-01 -6.592854212883801779e+01
1.020058708414872672e-01 -6.607261663033159493e+01
1.024951076320939070e-01 -6.619319645130154584e+01
1.029843444227005744e-01 -6.738828036070265171e+01
1.034735812133072419e-01 -6.699503167841176321e+01
1.039628180039138816e-01 -6.646705428745417521e+01
1.044520547945205213e-01 -6.607264420603547705e+01
1.049412915851271888e-01 -6.611729937736276952e+01
1.054305283757338563e-01 -6.545073055140663598e+01
1.059197651663404960e-01 -6.521736719678614236e+01
1.064090019569471357e-01 -6.565762402230365069e+01
1.068982387475538032e-01 -6.595776107107565167e+01
1.073874755381604706e-01 -6.565118899681836240e+01
1.078767123287671104e-01 -6.656235695268968300e+01
1.083659491193737501e-01 -6.704162871541973345e+01
1.088551859099804175e-01 -6.708945648815645768e+01
1.093444227005870850e-01 -6.706497967166144747e+01
1.098336594911937247e-01 -6.650661842524394274e+01
1.103228962818003644e-01 -6.611215924939644140e+01
1.108121330724070319e-01 -6.602876967249865459e+01
1.113013698630136994e-01 -6.608809323476523900e+01
1.117906066536203391e-01 -6.579602512496111899e+01
1.122798434442269788e-01 -6.535501576790971967e+01
1.127690802348336463e-01 -6.538704158861850146e+01
1.132583170254403138e-01 -6.584766613853935269e+01
1.137475538160469535e-01 -6.574573487695136009e+01
1.142367906066535932e-01 -6.602558365410823171e+01
1.147260273972602607e-01 -6.642688886018456174e+01
1.152152641878669281e-01 -6.647039662626576728e+01
1.157045009784735679e-01 -6.651531071808619799e+01
1.161937377690802076e-01 -6.705119284637791566e+01
1.166829745596868750e-01 -6.611433486384397895e+01
1.171722113502935425e-01 -6.526939842807033187e+01
1.176614481409001822e-01 -6.569876646041448964e+01
1.181506849315068219e-01 -6.538789534328954289e+01
1.186399217221134894e-01 -6.534920727553716802e+01
1.191291585127201569e-01 -6.551281471394558764e+01
1.196183953033267966e-01 -6.543389702571860767e+01
1.201076320939334363e-01 -6.535741883253498941e+01
1.205968688845401038e-01 -6.518827705854327803e+01
1.210861056751467713e-01 -6.559716215729734756e+01
1.215753424657534110e-01 -6.591692536325147955e+01
1.220645792563600507e-01 -6.612203628906128472e+01
1.225538160469667182e-01 -6.541856415207072928e+01
1.230430528375733856e-01 -6.470169394782330130e+01
1.235322896281800253e-01 -6.552168405969521814e+01
1.240215264187866651e-01 -6.590828468030292697e+01
1.245107632093933325e-01 -6.626130293849084296e+01
1.250000000000000000e-01 -6.614439801701908550e+01


==> Figures/Data/psd_e_3lut.txt <==
-1.250000000000000000e-01 -6.656374359130859375e+01
-1.245107632093933464e-01 -6.698474121093750000e+01
-1.240215264187866928e-01 -6.698576354980468750e+01
-1.235322896281800392e-01 -6.642582702636718750e+01
-1.230430528375733856e-01 -6.586283111572265625e+01
-1.225538160469667320e-01 -6.527333068847656250e+01
-1.220645792563600784e-01 -6.597956848144531250e+01
-1.215753424657534248e-01 -6.676754760742187500e+01
-1.210861056751467713e-01 -6.644738769531250000e+01
-1.205968688845401177e-01 -6.602394866943359375e+01
-1.201076320939334641e-01 -6.592270660400390625e+01
-1.196183953033268105e-01 -6.591430664062500000e+01
-1.191291585127201569e-01 -6.600614166259765625e+01
-1.186399217221135033e-01 -6.622007751464843750e+01
-1.181506849315068497e-01 -6.606079864501953125e+01
-1.176614481409001961e-01 -6.592698669433593750e+01
-1.171722113502935425e-01 -6.639103698730468750e+01
-1.166829745596868889e-01 -6.608921813964843750e+01
-1.161937377690802353e-01 -6.689123535156250000e+01
-1.157045009784735817e-01 -6.779380035400390625e+01
-1.152152641878669281e-01 -6.763542938232421875e+01
-1.147260273972602745e-01 -6.764859008789062500e+01
-1.142367906066536209e-01 -6.730185699462890625e+01
-1.137475538160469674e-01 -6.695027923583984375e+01
-1.132583170254403138e-01 -6.676041412353515625e+01
-1.127690802348336602e-01 -6.674018859863281250e+01
-1.122798434442270066e-01 -6.626608276367187500e+01
-1.117906066536203530e-01 -6.628722381591796875e+01
-1.113013698630136994e-01 -6.690997314453125000e+01
-1.108121330724070458e-01 -6.725012969970703125e+01
-1.103228962818003922e-01 -6.743397521972656250e+01
-1.098336594911937386e-01 -6.758478546142578125e+01
-1.093444227005870850e-01 -6.761647796630859375e+01
-1.088551859099804314e-01 -6.776625823974609375e+01
-1.083659491193737778e-01 -6.789260101318359375e+01
-1.078767123287671242e-01 -6.776026916503906250e+01
-1.073874755381604706e-01 -6.759477996826171875e+01
-1.068982387475538171e-01 -6.666712951660156250e+01
-1.064090019569471635e-01 -6.686416625976562500e+01
-1.059197651663405099e-01 -6.676222229003906250e+01
-1.054305283757338563e-01 -6.628721618652343750e+01
-1.049412915851272027e-01 -6.656747436523437500e+01
-1.044520547945205491e-01 -6.753109741210937500e+01
-1.039628180039138955e-01 -6.750736999511718750e+01
-1.034735812133072419e-01 -6.766991424560546875e+01
-1.029843444227005883e-01 -6.833155822753906250e+01
-1.024951076320939347e-01 -6.841792297363281250e+01
-1.020058708414872811e-01 -6.758972167968750000e+01
-1.015166340508806275e-01 -6.761666107177734375e+01
-1.010273972602739739e-01 -6.742115020751953125e+01
-1.005381604696673203e-01 -6.739925384521484375e+01
-1.000489236790606667e-01 -6.780426788330078125e+01
-9.955968688845401315e-02 -6.817903137207031250e+01
-9.907045009784735956e-02 -6.795106506347656250e+01
-9.858121330724070597e-02 -6.855700683593750000e+01
-9.809197651663405237e-02 -6.861874389648437500e+01
-9.760273972602739878e-02 -6.812322998046875000e+01
-9.711350293542074519e-02 -6.801190185546875000e+01
-9.662426614481409159e-02 -6.828556823730468750e+01
-9.613502935420743800e-02 -6.778369903564453125e+01
-9.564579256360078441e-02 -6.718901824951171875e+01
-9.515655577299413082e-02 -6.750809478759765625e+01
-9.466731898238747722e-02 -6.795309448242187500e+01
-9.417808219178082363e-02 -6.804782104492187500e+01
-9.368884540117417004e-02 -6.768275451660156250e+01
-9.319960861056751644e-02 -6.738535308837890625e+01
-9.271037181996086285e-02 -6.712525177001953125e+01
-9.222113502935420926e-02 -6.750216674804687500e+01
-9.173189823874755566e-02 -6.812675476074218750e+01
-9.124266144814090207e-02 -6.782424163818359375e+01
-9.075342465753424848e-02 -6.772224426269531250e+01
-9.026418786692759488e-02 -6.785685729980468750e+01
-8.977495107632094129e-02 -6.792046356201171875e+01
-8.928571428571428770e-02 -6.787290954589843750e+01
-8.879647749510763410e-02 -6.856889343261718750e+01
-8.830724070450098051e-02 -6.815734100341796875e+01
-8.781800391389432692e-02 -6.793868255615234375e+01
-8.732876712328767332e-02 -6.887509155273437500e+01
-8.683953033268101973e-02 -6.871555328369140625e+01
-8.635029354207436614e-02 -6.867110443115234375e+01
-8.586105675146771254e-02 -6.853701019287109375e+01
-8.537181996086105895e-02 -6.904717254638671875e+01
-8.488258317025440536e-02 -6.888726043701171875e+01
-8.439334637964775176e-02 -6.899222564697265625e+01
-8.390410958904109817e-02 -6.889293670654296875e+01
-8.341487279843444458e-02 -6.918123626708984375e+01
-8.292563600782779099e-02 -6.944712066650390625e+01
-8.243639921722113739e-02 -6.925150299072265625e+01
-8.194716242661448380e-02 -6.881666564941406250e+01
-8.145792563600783021e-02 -6.872644042968750000e+01
-8.096868884540117661e-02 -6.845797729492187500e+01
-8.047945205479452302e-02 -6.832981109619140625e+01
-7.999021526418786943e-02 -6.870053863525390625e+01
-7.950097847358121583e-02 -6.834435272216796875e+01
-7.901174168297456224e-02 -6.854407501220703125e+01
-7.852250489236790865e-02 -6.920841979980468750e+01
-7.803326810176125505e-02 -6.851253509521484375e+01
-7.754403131115460146e-02 -6.817501068115234375e+01
-7.705479452054794787e-02 -6.809593963623046875e+01
-7.656555772994129427e-02 -6.756355285644531250e+01
-7.607632093933464068e-02 -6.813632965087890625e+01
-7.558708414872798709e-02 -6.913644409179687500e+01
-7.509784735812133349e-02 -6.858975219726562500e+01
-7.460861056751467990e-02 -6.823663330078125000e+01
-7.411937377690802631e-02 -6.843199920654296875e+01
-7.363013698630137271e-02 -6.887815093994140625e+01
-7.314090019569471912e-02 -6.923403167724609375e+01
-7.265166340508806553e-02 -6.906426239013671875e+01
-7.216242661448141194e-02 -6.908512878417968750e+01
-7.167318982387475834e-02 -6.831628417968750000e+01
-7.118395303326810475e-02 -6.822012329101562500e+01
-7.069471624266145116e-02 -6.863447570800781250e+01
-7.020547945205479756e-02 -6.860919952392578125e+01
-6.971624266144814397e-02 -6.818103790283203125e+01
-6.922700587084149038e-02 -6.895505523681640625e+01
-6.873776908023483678e-02 -6.908837127685546875e+01
-6.824853228962818319e-02 -6.886173248291015625e+01
-6.775929549902152960e-02 -6.822846221923828125e+01
-6.727005870841487600e-02 -6.798039245605468750e+01
-6.678082191780822241e-02 -6.795173645019531250e+01
-6.629158512720156882e-02 -6.776406860351562500e+01
-6.580234833659491522e-02 -6.776956939697265625e+01
-6.531311154598826163e-02 -6.810946655273437500e+01
-6.482387475538160804e-02 -6.715602111816406250e+01
-6.433463796477495444e-02 -6.670943450927734375e+01
-6.384540117416830085e-02 -6.770156097412109375e+01
-6.335616438356164726e-02 -6.761122131347656250e+01
-6.286692759295499366e-02 -6.787461090087890625e+01
-6.237769080234834007e-02 -6.857344818115234375e+01
-6.188845401174168648e-02 -6.797221374511718750e+01
-6.139921722113503288e-02 -6.782125091552734375e+01
-6.090998043052837929e-02 -6.785183715820312500e+01
-6.042074363992172570e-02 -6.849357604980468750e+01
-5.993150684931507211e-02 -6.937483215332031250e+01
-5.944227005870841851e-02 -6.957171630859375000e+01
-5.895303326810176492e-02 -6.823876190185546875e+01
-5.846379647749511133e-02 -6.761783599853515625e+01
-5.797455968688845773e-02 -6.821546173095703125e+01
-5.748532289628180414e-02 -6.821809387207031250e+01
-5.699608610567515055e-02 -6.814337921142578125e+01
-5.650684931506849695e-02 -6.816715240478515625e+01
-5.601761252446184336e-02 -6.760343933105468750e+01
-5.552837573385518977e-02 -6.746258544921875000e+01
-5.503913894324853617e-02 -6.847913360595703125e+01
-5.454990215264188258e-02 -6.791484069824218750e+01
-5.406066536203522899e-02 -6.831820678710937500e+01
-5.357142857142857539e-02 -6.890480041503906250e+01
-5.308219178082192180e-02 -6.809819793701171875e+01
-5.259295499021526821e-02 -6.793883514404296875e+01
-5.210371819960861461e-02 -6.858454895019531250e+01
-5.161448140900196102e-02 -6.851710510253906250e+01
-5.112524461839530743e-02 -6.824904632568359375e+01
-5.063600782778865383e-02 -6.756720733642578125e+01
-5.014677103718200024e-02 -6.723162841796875000e+01
-4.965753424657534665e-02 -6.773011016845703125e+01
-4.916829745596869305e-02 -6.748465728759765625e+01
-4.867906066536203946e-02 -6.754274749755859375e+01
-4.818982387475538587e-02 -6.748210144042968750e+01
-4.770058708414873228e-02 -6.798851776123046875e+01
-4.721135029354207868e-02 -6.832017517089843750e+01
-4.672211350293542509e-02 -6.815884399414062500e+01
-4.623287671232877150e-02 -6.805023956298828125e+01
-4.574363992172211790e-02 -6.764451599121093750e+01
-4.525440313111546431e-02 -6.689781951904296875e+01
-4.476516634050881072e-02 -6.692482757568359375e+01
-4.427592954990215712e-02 -6.706414794921875000e+01
-4.378669275929550353e-02 -6.820641326904296875e+01
-4.329745596868884994e-02 -6.866933441162109375e+01
-4.280821917808219634e-02 -6.847891235351562500e+01
-4.231898238747554275e-02 -6.784340667724609375e+01
-4.182974559686888916e-02 -6.757205200195312500e+01
-4.134050880626223556e-02 -6.810703277587890625e+01
-4.085127201565558197e-02 -6.783431243896484375e+01
-4.036203522504892838e-02 -6.629136657714843750e+01
-3.987279843444227478e-02 -6.699751281738281250e+01
-3.938356164383562119e-02 -6.766808319091796875e+01
-3.889432485322896760e-02 -6.777378845214843750e+01
-3.840508806262231400e-02 -6.766950988769531250e+01
-3.791585127201566041e-02 -6.745772552490234375e+01
-3.742661448140900682e-02 -6.749970245361328125e+01
-3.693737769080235323e-02 -6.788771057128906250e+01
-3.644814090019569963e-02 -6.782848358154296875e+01
-3.595890410958904604e-02 -6.728621673583984375e+01
-3.546966731898239245e-02 -6.752174377441406250e+01
-3.498043052837573885e-02 -6.831491088867187500e+01
-3.449119373776908526e-02 -6.848950195312500000e+01
-3.400195694716243167e-02 -6.620268249511718750e+01
-3.351272015655577807e-02 -6.576233673095703125e+01
-3.302348336594912448e-02 -6.722164154052734375e+01
-3.253424657534247089e-02 -6.753208923339843750e+01
-3.204500978473581729e-02 -6.761840057373046875e+01
-3.155577299412916370e-02 -6.804150390625000000e+01
-3.106653620352251011e-02 -6.786988067626953125e+01
-3.057729941291585651e-02 -6.769020080566406250e+01
-3.008806262230920292e-02 -6.709800720214843750e+01
-2.959882583170254933e-02 -6.598011779785156250e+01
-2.910958904109589573e-02 -6.683918762207031250e+01
-2.862035225048924214e-02 -6.730428314208984375e+01
-2.813111545988258855e-02 -6.527388763427734375e+01
-2.764187866927593495e-02 -6.574150085449218750e+01
-2.715264187866928136e-02 -6.696958923339843750e+01
-2.666340508806262777e-02 -6.708103942871093750e+01
-2.617416829745597417e-02 -6.746675872802734375e+01
-2.568493150684932058e-02 -6.756726074218750000e+01
-2.519569471624266699e-02 -6.667997741699218750e+01
-2.470645792563601340e-02 -6.622786712646484375e+01
-2.421722113502935980e-02 -6.702000427246093750e+01
-2.372798434442270621e-02 -6.834030914306640625e+01
-2.323874755381605262e-02 -6.785073089599609375e+01
-2.274951076320939902e-02 -6.567752075195312500e+01
-2.226027397260274543e-02 -6.529694366455078125e+01
-2.177103718199609184e-02 -6.743369293212890625e+01
-2.128180039138943824e-02 -6.790143585205078125e+01
-2.079256360078278465e-02 -6.775068664550781250e+01
-2.030332681017613106e-02 -6.794133758544921875e+01
-1.981409001956947746e-02 -6.810711669921875000e+01
-1.932485322896282387e-02 -6.737796020507812500e+01
-1.883561643835617028e-02 -6.733378601074218750e+01
-1.834637964774951668e-02 -6.811595153808593750e+01
-1.785714285714286309e-02 -6.825531768798828125e+01
-1.736790606653620950e-02 -6.787158203125000000e+01
-1.687866927592955590e-02 -6.792977905273437500e+01
-1.638943248532290231e-02 -6.935202026367187500e+01
-1.590019569471624872e-02 -6.904618835449218750e+01
-1.541095890410959512e-02 -6.868743133544921875e+01
-1.492172211350294153e-02 -6.896765899658203125e+01
-1.443248532289628794e-02 -6.898053741455078125e+01
-1.394324853228963434e-02 -6.895041656494140625e+01
-1.345401174168298075e-02 -6.946135711669921875e+01
-1.296477495107632716e-02 -6.983312988281250000e+01
-1.247553816046967357e-02 -6.899725341796875000e+01
-1.198630136986301997e-02 -6.833516693115234375e+01
-1.149706457925636638e-02 -6.834076690673828125e+01
-1.100782778864971279e-02 -6.942012786865234375e+01
-1.051859099804305919e-02 -6.878668212890625000e+01
-1.002935420743640560e-02 -6.803276824951171875e+01
-9.540117416829752006e-03 -6.758270263671875000e+01
-9.050880626223098413e-03 -6.878302001953125000e+01
-8.561643835616444820e-03 -6.866813659667968750e+01
-8.072407045009791227e-03 -6.873217010498046875e+01
-7.583170254403137633e-03 -6.855257415771484375e+01
-7.093933463796484040e-03 -6.782609558105468750e+01
-6.604696673189830447e-03 -6.762343597412109375e+01
-6.115459882583176854e-03 -6.766188049316406250e+01
-5.626223091976523261e-03 -6.542478942871093750e+01
-5.136986301369869667e-03 -6.187289810180664062e+01
-4.647749510763216074e-03 -6.001711273193359375e+01
-4.158512720156562481e-03 -6.175283813476562500e+01
-3.669275929549908888e-03 -6.506797790527343750e+01
-3.180039138943255295e-03 -6.612835693359375000e+01
-2.690802348336601701e-03 -6.597261810302734375e+01
-2.201565557729948108e-03 -6.423123168945312500e+01
-1.712328767123294515e-03 -6.363422393798828125e+01
-1.223091976516640922e-03 -6.361322784423828125e+01
-7.338551859099873287e-04 -6.039451980590820312e+01
-2.446183953033337355e-04 -5.268753814697265625e+01
2.446183953033198577e-04 -4.959897613525390625e+01
7.338551859099595731e-04 -5.268753814697265625e+01
1.223091976516627044e-03 -6.039451980590820312e+01
1.712328767123294515e-03 -6.361322784423828125e+01
2.201565557729934230e-03 -6.363422393798828125e+01
2.690802348336573946e-03 -6.423123168945312500e+01
3.180039138943241417e-03 -6.597261810302734375e+01
3.669275929549908888e-03 -6.612835693359375000e+01
4.158512720156548603e-03 -6.506797790527343750e+01
4.647749510763188319e-03 -6.175283813476562500e+01
5.136986301369855790e-03 -6.001711273193359375e+01
5.626223091976523261e-03 -6.187289810180664062e+01
6.115459882583162976e-03 -6.542478942871093750e+01
6.604696673189802691e-03 -6.766188049316406250e+01
7.093933463796470162e-03 -6.762343597412109375e+01
7.583170254403137633e-03 -6.782609558105468750e+01
8.072407045009777349e-03 -6.855257415771484375e+01
8.561643835616417064e-03 -6.873217010498046875e+01
9.050880626223084535e-03 -6.866813659667968750e+01
9.540117416829752006e-03 -6.878302001953125000e+01
1.002935420743639172e-02 -6.758270263671875000e+01
1.051859099804303144e-02 -6.803276824951171875e+01
1.100782778864969891e-02 -6.878668212890625000e+01
1.149706457925636638e-02 -6.942012786865234375e+01
1.198630136986300609e-02 -6.834076690673828125e+01
1.247553816046964581e-02 -6.833516693115234375e+01
1.296477495107631328e-02 -6.899725341796875000e+01
1.345401174168298075e-02 -6.983312988281250000e+01
1.394324853228962047e-02 -6.946135711669921875e+01
1.443248532289626018e-02 -6.895041656494140625e+01
1.492172211350292765e-02 -6.898053741455078125e+01
1.541095890410959512e-02 -6.896765899658203125e+01
1.590019569471623484e-02 -6.868743133544921875e+01
1.638943248532287456e-02 -6.904618835449218750e+01
1.687866927592954203e-02 -6.935202789306640625e+01
1.736790606653620950e-02 -6.792977905273437500e+01
1.785714285714284921e-02 -6.787158203125000000e+01
1.834637964774948893e-02 -6.825531768798828125e+01
1.883561643835615640e-02 -6.811595153808593750e+01
1.932485322896282387e-02 -6.733378601074218750e+01
1.981409001956946359e-02 -6.737796020507812500e+01
2.030332681017610330e-02 -6.810711669921875000e+01
2.079256360078277077e-02 -6.794133758544921875e+01
2.128180039138943824e-02 -6.775068664550781250e+01
2.177103718199607796e-02 -6.790143585205078125e+01
2.226027397260271767e-02 -6.743369293212890625e+01
2.274951076320938514e-02 -6.529694366455078125e+01
2.323874755381605262e-02 -6.567752075195312500e+01
2.372798434442269233e-02 -6.785073089599609375e+01
2.421722113502933205e-02 -6.834030914306640625e+01
2.470645792563599952e-02 -6.702000427246093750e+01
2.519569471624266699e-02 -6.622786712646484375e+01
2.568493150684930670e-02 -6.667997741699218750e+01
2.617416829745594642e-02 -6.756726074218750000e+01
2.666340508806261389e-02 -6.746675872802734375e+01
2.715264187866928136e-02 -6.708103942871093750e+01
2.764187866927592108e-02 -6.696958923339843750e+01
2.813111545988256079e-02 -6.574150085449218750e+01
2.862035225048922826e-02 -6.527388763427734375e+01
2.910958904109589573e-02 -6.730428314208984375e+01
2.959882583170253545e-02 -6.683918762207031250e+01
3.008806262230917516e-02 -6.598011779785156250e+01
3.057729941291584264e-02 -6.709800720214843750e+01
3.106653620352251011e-02 -6.769020080566406250e+01
3.155577299412914982e-02 -6.786988067626953125e+01
3.204500978473578954e-02 -6.804150390625000000e+01
3.253424657534245701e-02 -6.761840057373046875e+01
3.302348336594912448e-02 -6.753208923339843750e+01
3.351272015655576419e-02 -6.722164154052734375e+01
3.400195694716240391e-02 -6.576233673095703125e+01
3.449119373776907138e-02 -6.620268249511718750e+01
3.498043052837573885e-02 -6.848950195312500000e+01
3.546966731898237857e-02 -6.831491088867187500e+01
3.595890410958901828e-02 -6.752174377441406250e+01
3.644814090019568575e-02 -6.728621673583984375e+01
3.693737769080235323e-02 -6.782848358154296875e+01
3.742661448140899294e-02 -6.788771057128906250e+01
3.791585127201563266e-02 -6.749970245361328125e+01
3.840508806262230013e-02 -6.745772552490234375e+01
3.889432485322896760e-02 -6.766950988769531250e+01
3.938356164383560731e-02 -6.777378845214843750e+01
3.987279843444224703e-02 -6.766808319091796875e+01
4.036203522504891450e-02 -6.699751281738281250e+01
4.085127201565558197e-02 -6.629136657714843750e+01
4.134050880626222169e-02 -6.783431243896484375e+01
4.182974559686886140e-02 -6.810703277587890625e+01
4.231898238747552887e-02 -6.757205200195312500e+01
4.280821917808219634e-02 -6.784340667724609375e+01
4.329745596868883606e-02 -6.847891235351562500e+01
4.378669275929547577e-02 -6.866933441162109375e+01
4.427592954990214325e-02 -6.820641326904296875e+01
4.476516634050881072e-02 -6.706414794921875000e+01
4.525440313111545043e-02 -6.692482757568359375e+01
4.574363992172209015e-02 -6.689781951904296875e+01
4.623287671232875762e-02 -6.764451599121093750e+01
4.672211350293542509e-02 -6.805023956298828125e+01
4.721135029354206480e-02 -6.815884399414062500e+01
4.770058708414870452e-02 -6.832017517089843750e+01
4.818982387475537199e-02 -6.798851776123046875e+01
4.867906066536203946e-02 -6.748210144042968750e+01
4.916829745596867918e-02 -6.754274749755859375e+01
4.965753424657531889e-02 -6.748465728759765625e+01
5.014677103718198636e-02 -6.773011016845703125e+01
5.063600782778865383e-02 -6.723162841796875000e+01
5.112524461839529355e-02 -6.756720733642578125e+01
5.161448140900193327e-02 -6.824904632568359375e+01
5.210371819960860074e-02 -6.851710510253906250e+01
5.259295499021526821e-02 -6.858454895019531250e+01
5.308219178082190792e-02 -6.793883514404296875e+01
5.357142857142854764e-02 -6.809819793701171875e+01
5.406066536203521511e-02 -6.890480041503906250e+01
5.454990215264188258e-02 -6.831820678710937500e+01
5.503913894324852230e-02 -6.791484069824218750e+01
5.552837573385516201e-02 -6.847913360595703125e+01
5.601761252446182948e-02 -6.746258544921875000e+01
5.650684931506849695e-02 -6.760343933105468750e+01
5.699608610567513667e-02 -6.816715240478515625e+01
5.748532289628177638e-02 -6.814337921142578125e+01
5.797455968688844385e-02 -6.821809387207031250e+01
5.846379647749511133e-02 -6.821546936035156250e+01
5.895303326810175104e-02 -6.761783599853515625e+01
5.944227005870839076e-02 -6.823876190185546875e+01
5.993150684931505823e-02 -6.957171630859375000e+01
6.042074363992172570e-02 -6.937483215332031250e+01
6.090998043052836541e-02 -6.849357604980468750e+01
6.139921722113500513e-02 -6.785183715820312500e+01
6.188845401174167260e-02 -6.782125854492187500e+01
6.237769080234834007e-02 -6.797221374511718750e+01
6.286692759295497979e-02 -6.857344818115234375e+01
6.335616438356161950e-02 -6.787461090087890625e+01
6.384540117416828697e-02 -6.761122131347656250e+01
6.433463796477495444e-02 -6.770156097412109375e+01
6.482387475538159416e-02 -6.670943450927734375e+01
6.531311154598823387e-02 -6.715602111816406250e+01
6.580234833659490135e-02 -6.810946655273437500e+01
6.629158512720156882e-02 -6.776957702636718750e+01
6.678082191780820853e-02 -6.776407623291015625e+01
6.727005870841484825e-02 -6.795173645019531250e+01
6.775929549902151572e-02 -6.798039245605468750e+01
6.824853228962818319e-02 -6.822846221923828125e+01
6.873776908023482290e-02 -6.886173248291015625e+01
6.922700587084146262e-02 -6.908837127685546875e+01
6.971624266144813009e-02 -6.895505523681640625e+01
7.020547945205479756e-02 -6.818103790283203125e+01
7.069471624266143728e-02 -6.860919952392578125e+01
7.118395303326807699e-02 -6.863447570800781250e+01
7.167318982387474446e-02 -6.822012329101562500e+01
7.216242661448141194e-02 -6.831628417968750000e+01
7.265166340508805165e-02 -6.908513641357421875e+01
7.314090019569469137e-02 -6.906426239013671875e+01
7.363013698630135884e-02 -6.923403167724609375e+01
7.411937377690802631e-02 -6.887815093994140625e+01
7.460861056751466602e-02 -6.843199920654296875e+01
7.509784735812130574e-02 -6.823663330078125000e+01
7.558708414872797321e-02 -6.858975219726562500e+01
7.607632093933464068e-02 -6.913644409179687500e+01
7.656555772994128040e-02 -6.813632965087890625e+01
7.705479452054792011e-02 -6.756355285644531250e+01
7.754403131115458758e-02 -6.809593963623046875e+01
7.803326810176125505e-02 -6.817501068115234375e+01
7.852250489236789477e-02 -6.851252746582031250e+01
7.901174168297453448e-02 -6.920841979980468750e+01
7.950097847358120196e-02 -6.854407501220703125e+01
7.999021526418786943e-02 -6.834435272216796875e+01
8.047945205479450914e-02 -6.870053863525390625e+01
8.096868884540114886e-02 -6.832980346679687500e+01
8.145792563600781633e-02 -6.845797729492187500e+01
8.194716242661448380e-02 -6.872644042968750000e+01
8.243639921722112351e-02 -6.881666564941406250e+01
8.292563600782776323e-02 -6.925150299072265625e+01
8.341487279843443070e-02 -6.944711303710937500e+01
8.390410958904109817e-02 -6.918123626708984375e+01
8.439334637964773789e-02 -6.889293670654296875e+01
8.488258317025437760e-02 -6.899222564697265625e+01
8.537181996086104507e-02 -6.888726043701171875e+01
8.586105675146771254e-02 -6.904717254638671875e+01
8.635029354207435226e-02 -6.853701019287109375e+01
8.683953033268099198e-02 -6.867110443115234375e+01
8.732876712328765945e-02 -6.871555328369140625e+01
8.781800391389432692e-02 -6.887509155273437500e+01
8.830724070450096663e-02 -6.793869018554687500e+01
8.879647749510760635e-02 -6.815734100341796875e+01
8.928571428571427382e-02 -6.856889343261718750e+01
8.977495107632094129e-02 -6.787290954589843750e+01
9.026418786692758101e-02 -6.792046356201171875e+01
9.075342465753422072e-02 -6.785685729980468750e+01
9.124266144814088819e-02 -6.772224426269531250e+01
9.173189823874755566e-02 -6.782424163818359375e+01
9.222113502935419538e-02 -6.812675476074218750e+01
9.271037181996083509e-02 -6.750216674804687500e+01
9.319960861056750256e-02 -6.712525177001953125e+01
9.368884540117417004e-02 -6.738535308837890625e+01
9.417808219178080975e-02 -6.768275451660156250e+01
9.466731898238744947e-02 -6.804782104492187500e+01
9.515655577299411694e-02 -6.795309448242187500e+01
9.564579256360078441e-02 -6.750809478759765625e+01
9.613502935420742412e-02 -6.718901824951171875e+01
9.662426614481406384e-02 -6.778369903564453125e+01
9.711350293542073131e-02 -6.828556060791015625e+01
9.760273972602739878e-02 -6.801190185546875000e+01
9.809197651663403850e-02 -6.812322998046875000e+01
9.858121330724067821e-02 -6.861874389648437500e+01
9.907045009784734568e-02 -6.855700683593750000e+01
9.955968688845401315e-02 -6.795105743408203125e+01
1.000489236790606529e-01 -6.817903137207031250e+01
1.005381604696672926e-01 -6.780426788330078125e+01
1.010273972602739601e-01 -6.739925384521484375e+01
1.015166340508806275e-01 -6.742115020751953125e+01
1.020058708414872672e-01 -6.761666107177734375e+01
1.024951076320939070e-01 -6.758972167968750000e+01
1.029843444227005744e-01 -6.841792297363281250e+01
1.034735812133072419e-01 -6.833155822753906250e+01
1.039628180039138816e-01 -6.766991424560546875e+01
1.044520547945205213e-01 -6.750736999511718750e+01
1.049412915851271888e-01 -6.753109741210937500e+01
1.054305283757338563e-01 -6.656747436523437500e+01
1.059197651663404960e-01 -6.628721618652343750e+01
1.064090019569471357e-01 -6.676222229003906250e+01
1.068982387475538032e-01 -6.686416625976562500e+01
1.073874755381604706e-01 -6.666712951660156250e+01
1.078767123287671104e-01 -6.759477996826171875e+01
1.083659491193737501e-01 -6.776026916503906250e+01
1.088551859099804175e-01 -6.789260101318359375e+01
1.093444227005870850e-01 -6.776625823974609375e+01
1.098336594911937247e-01 -6.761647796630859375e+01
1.103228962818003644e-01 -6.758478546142578125e+01
1.108121330724070319e-01 -6.743397521972656250e+01
1.113013698630136994e-01 -6.725012969970703125e+01
1.117906066536203391e-01 -6.690997314453125000e+01
1.122798434442269788e-01 -6.628722381591796875e+01
1.127690802348336463e-01 -6.626608276367187500e+01
1.132583170254403138e-01 -6.674018859863281250e+01
1.137475538160469535e-01 -6.676041412353515625e+01
1.142367906066535932e-01 -6.695027923583984375e+01
1.147260273972602607e-01 -6.730185699462890625e+01
1.152152641878669281e-01 -6.764859008789062500e+01
1.157045009784735679e-01 -6.763542938232421875e+01
1.161937377690802076e-01 -6.779380035400390625e+01
1.166829745596868750e-01 -6.689123535156250000e+01
1.171722113502935425e-01 -6.608921813964843750e+01
1.176614481409001822e-01 -6.639104461669921875e+01
1.181506849315068219e-01 -6.592698669433593750e+01
1.186399217221134894e-01 -6.606079864501953125e+01
1.191291585127201569e-01 -6.622007751464843750e+01
1.196183953033267966e-01 -6.600614166259765625e+01
1.201076320939334363e-01 -6.591430664062500000e+01
1.205968688845401038e-01 -6.592270660400390625e+01
1.210861056751467713e-01 -6.602394866943359375e+01
1.215753424657534110e-01 -6.644738769531250000e+01
1.220645792563600507e-01 -6.676755523681640625e+01
1.225538160469667182e-01 -6.597956848144531250e+01
1.230430528375733856e-01 -6.527333068847656250e+01
1.235322896281800253e-01 -6.586283874511718750e+01
1.240215264187866651e-01 -6.642582702636718750e+01
1.245107632093933325e-01 -6.698576354980468750e+01
1.250000000000000000e-01 -6.698474121093750000e+01


==> Figures/Data/psd_e_adam.txt <==
-1.250000000000000000e-01 -6.645509047974951500e+01
-1.245107632093933464e-01 -6.686739867597927400e+01
-1.240215264187866928e-01 -6.690799836044639903e+01
-1.235322896281800392e-01 -6.642686073850246942e+01
-1.230430528375733856e-01 -6.590828832419452965e+01
-1.225538160469667320e-01 -6.524394438647806282e+01
-1.220645792563600784e-01 -6.591833333169036280e+01
-1.215753424657534248e-01 -6.673263479573543577e+01
-1.210861056751467713e-01 -6.637739502000421510e+01
-1.205968688845401177e-01 -6.585017496645502888e+01
-1.201076320939334641e-01 -6.574600683111744104e+01
-1.196183953033268105e-01 -6.589766697456664701e+01
-1.191291585127201569e-01 -6.600093855523481068e+01
-1.186399217221135033e-01 -6.624302838008492245e+01
-1.181506849315068497e-01 -6.601361603112601983e+01
-1.176614481409001961e-01 -6.590825083207518276e+01
-1.171722113502935425e-01 -6.633364293789846045e+01
-1.166829745596868889e-01 -6.590773823205778115e+01
-1.161937377690802353e-01 -6.677287625610675548e+01
-1.157045009784735817e-01 -6.769098138813858156e+01
-1.152152641878669281e-01 -6.744256882216602378e+01
-1.147260273972602745e-01 -6.752856963127148049e+01
-1.142367906066536209e-01 -6.719578927430481485e+01
-1.137475538160469674e-01 -6.685287202602295054e+01
-1.132583170254403138e-01 -6.663125330657750567e+01
-1.127690802348336602e-01 -6.683049784753615086e+01
-1.122798434442270066e-01 -6.636711618834031867e+01
-1.117906066536203530e-01 -6.628237352517422210e+01
-1.113013698630136994e-01 -6.674278623420430279e+01
-1.108121330724070458e-01 -6.699476295460031849e+01
-1.103228962818003922e-01 -6.705449561664626401e+01
-1.098336594911937386e-01 -6.718921150703350520e+01
-1.093444227005870850e-01 -6.736138432015026467e+01
-1.088551859099804314e-01 -6.766299373688457308e+01
-1.083659491193737778e-01 -6.779820917014576764e+01
-1.078767123287671242e-01 -6.773396992420666152e+01
-1.073874755381604706e-01 -6.751483294714712713e+01
-1.068982387475538171e-01 -6.644470405174971006e+01
-1.064090019569471635e-01 -6.684931106504595277e+01
-1.059197651663405099e-01 -6.669749566846428479e+01
-1.054305283757338563e-01 -6.617413966853122531e+01
-1.049412915851272027e-01 -6.656184790718918975e+01
-1.044520547945205491e-01 -6.761466856051427499e+01
-1.039628180039138955e-01 -6.742005176652560294e+01
-1.034735812133072419e-01 -6.752032651980373146e+01
-1.029843444227005883e-01 -6.830424878639558983e+01
-1.024951076320939347e-01 -6.843284091682625103e+01
-1.020058708414872811e-01 -6.756421631195325972e+01
-1.015166340508806275e-01 -6.761096588879365754e+01
-1.010273972602739739e-01 -6.709659962622011165e+01
-1.005381604696673203e-01 -6.704718710530637793e+01
-1.000489236790606667e-01 -6.764079655508446365e+01
-9.955968688845401315e-02 -6.811388466517539086e+01
-9.907045009784735956e-02 -6.776051723956624073e+01
-9.858121330724070597e-02 -6.839199354936062036e+01
-9.809197651663405237e-02 -6.845150217897695200e+01
-9.760273972602739878e-02 -6.779874363396926640e+01
-9.711350293542074519e-02 -6.786616875069927346e+01
-9.662426614481409159e-02 -6.819708860325999922e+01
-9.613502935420743800e-02 -6.747441687752403539e+01
-9.564579256360078441e-02 -6.691470659568375368e+01
-9.515655577299413082e-02 -6.724973603448231074e+01
-9.466731898238747722e-02 -6.774390418728440011e+01
-9.417808219178082363e-02 -6.787842601504158324e+01
-9.368884540117417004e-02 -6.776895250917989699e+01
-9.319960861056751644e-02 -6.752270014883879412e+01
-9.271037181996086285e-02 -6.720507101114645820e+01
-9.222113502935420926e-02 -6.759137922104504526e+01
-9.173189823874755566e-02 -6.817357192037994196e+01
-9.124266144814090207e-02 -6.778393363270745908e+01
-9.075342465753424848e-02 -6.760164717245389454e+01
-9.026418786692759488e-02 -6.767390148264485106e+01
-8.977495107632094129e-02 -6.769006496613161517e+01
-8.928571428571428770e-02 -6.762599593665991904e+01
-8.879647749510763410e-02 -6.839943200540642465e+01
-8.830724070450098051e-02 -6.804675364449562380e+01
-8.781800391389432692e-02 -6.773073602400427262e+01
-8.732876712328767332e-02 -6.827469215361260524e+01
-8.683953033268101973e-02 -6.823404168511049761e+01
-8.635029354207436614e-02 -6.831810062989875121e+01
-8.586105675146771254e-02 -6.836224678851723979e+01
-8.537181996086105895e-02 -6.889408103001146344e+01
-8.488258317025440536e-02 -6.868285458127257925e+01
-8.439334637964775176e-02 -6.882600670834816015e+01
-8.390410958904109817e-02 -6.876773321999451127e+01
-8.341487279843444458e-02 -6.892145030157739427e+01
-8.292563600782779099e-02 -6.913741819432057412e+01
-8.243639921722113739e-02 -6.913174695803857617e+01
-8.194716242661448380e-02 -6.886916427972549570e+01
-8.145792563600783021e-02 -6.871770743829161177e+01
-8.096868884540117661e-02 -6.844335653572728972e+01
-8.047945205479452302e-02 -6.830884717361522007e+01
-7.999021526418786943e-02 -6.863338976263348457e+01
-7.950097847358121583e-02 -6.848935953046138536e+01
-7.901174168297456224e-02 -6.860738594353040298e+01
-7.852250489236790865e-02 -6.896345423243153050e+01
-7.803326810176125505e-02 -6.851253856715599966e+01
-7.754403131115460146e-02 -6.844217040094349613e+01
-7.705479452054794787e-02 -6.816602082721384193e+01
-7.656555772994129427e-02 -6.750073753122885023e+01
-7.607632093933464068e-02 -6.819070190123093766e+01
-7.558708414872798709e-02 -6.886322052906204760e+01
-7.509784735812133349e-02 -6.840854831919634194e+01
-7.460861056751467990e-02 -6.827608555580452787e+01
-7.411937377690802631e-02 -6.809692131698639628e+01
-7.363013698630137271e-02 -6.855998573554059305e+01
-7.314090019569471912e-02 -6.907032704725483541e+01
-7.265166340508806553e-02 -6.886519329065851025e+01
-7.216242661448141194e-02 -6.916049716471709985e+01
-7.167318982387475834e-02 -6.851929519024209014e+01
-7.118395303326810475e-02 -6.830294532145506992e+01
-7.069471624266145116e-02 -6.861909961432836269e+01
-7.020547945205479756e-02 -6.873134840406736146e+01
-6.971624266144814397e-02 -6.819843793155206413e+01
-6.922700587084149038e-02 -6.885844967168475250e+01
-6.873776908023483678e-02 -6.884679095804672500e+01
-6.824853228962818319e-02 -6.854884883400241335e+01
-6.775929549902152960e-02 -6.794804811849913051e+01
-6.727005870841487600e-02 -6.790180194226812205e+01
-6.678082191780822241e-02 -6.780269131145601591e+01
-6.629158512720156882e-02 -6.775038534496601983e+01
-6.580234833659491522e-02 -6.802246588314342546e+01
-6.531311154598826163e-02 -6.842344664153137046e+01
-6.482387475538160804e-02 -6.719831550870777903e+01
-6.433463796477495444e-02 -6.668564946138970129e+01
-6.384540117416830085e-02 -6.760776846600072076e+01
-6.335616438356164726e-02 -6.772505128068213764e+01
-6.286692759295499366e-02 -6.842172545640021042e+01
-6.237769080234834007e-02 -6.920707613114315393e+01
-6.188845401174168648e-02 -6.832516774261745240e+01
-6.139921722113503288e-02 -6.813830860836597481e+01
-6.090998043052837929e-02 -6.785715128064313717e+01
-6.042074363992172570e-02 -6.849569499586903021e+01
-5.993150684931507211e-02 -6.897812948069640981e+01
-5.944227005870841851e-02 -6.969045606297487438e+01
-5.895303326810176492e-02 -6.881423117268114709e+01
-5.846379647749511133e-02 -6.792460511801405687e+01
-5.797455968688845773e-02 -6.847021430300304701e+01
-5.748532289628180414e-02 -6.886911738294242014e+01
-5.699608610567515055e-02 -6.914266880760676770e+01
-5.650684931506849695e-02 -6.888047677188828288e+01
-5.601761252446184336e-02 -6.790912320668724078e+01
-5.552837573385518977e-02 -6.760805394998808993e+01
-5.503913894324853617e-02 -6.812117237233393041e+01
-5.454990215264188258e-02 -6.784012852786243286e+01
-5.406066536203522899e-02 -6.890986221497348652e+01
-5.357142857142857539e-02 -6.965754828464092441e+01
-5.308219178082192180e-02 -6.887778648796599157e+01
-5.259295499021526821e-02 -6.863087189789922604e+01
-5.210371819960861461e-02 -6.845698524068068025e+01
-5.161448140900196102e-02 -6.817955195347563802e+01
-5.112524461839530743e-02 -6.806495915971785848e+01
-5.063600782778865383e-02 -6.778778413938086089e+01
-5.014677103718200024e-02 -6.773856798069174090e+01
-4.965753424657534665e-02 -6.820188734984373014e+01
-4.916829745596869305e-02 -6.827427381416555363e+01
-4.867906066536203946e-02 -6.851632915807061863e+01
-4.818982387475538587e-02 -6.833894753028343416e+01
-4.770058708414873228e-02 -6.894684702353831085e+01
-4.721135029354207868e-02 -6.913662643855319345e+01
-4.672211350293542509e-02 -6.874691538446269590e+01
-4.623287671232877150e-02 -6.847732813259429463e+01
-4.574363992172211790e-02 -6.767789801694610219e+01
-4.525440313111546431e-02 -6.725922765463425890e+01
-4.476516634050881072e-02 -6.783274955535097206e+01
-4.427592954990215712e-02 -6.808414218652814043e+01
-4.378669275929550353e-02 -6.907564800179738995e+01
-4.329745596868884994e-02 -7.005024970838474019e+01
-4.280821917808219634e-02 -6.944296809096186962e+01
-4.231898238747554275e-02 -6.852568107519191187e+01
-4.182974559686888916e-02 -6.843917182594830706e+01
-4.134050880626223556e-02 -6.884366706356202315e+01
-4.085127201565558197e-02 -6.868558466341133339e+01
-4.036203522504892838e-02 -6.760714215833908725e+01
-3.987279843444227478e-02 -6.815665296808897722e+01
-3.938356164383562119e-02 -6.830953138412820635e+01
-3.889432485322896760e-02 -6.854905670757865721e+01
-3.840508806262231400e-02 -6.856108214013491420e+01
-3.791585127201566041e-02 -6.820309211203225175e+01
-3.742661448140900682e-02 -6.907858861819137530e+01
-3.693737769080235323e-02 -6.928421424236213966e+01
-3.644814090019569963e-02 -6.930685895604825930e+01
-3.595890410958904604e-02 -6.888055863512366273e+01
-3.546966731898239245e-02 -6.854643073439737577e+01
-3.498043052837573885e-02 -6.862939711087838646e+01
-3.449119373776908526e-02 -6.835899610745407529e+01
-3.400195694716243167e-02 -6.673648950034325367e+01
-3.351272015655577807e-02 -6.651305991759933534e+01
-3.302348336594912448e-02 -6.765860760369348270e+01
-3.253424657534247089e-02 -6.761719013964000169e+01
-3.204500978473581729e-02 -6.787509088565516890e+01
-3.155577299412916370e-02 -6.916551711572992645e+01
-3.106653620352251011e-02 -6.899927167568415598e+01
-3.057729941291585651e-02 -6.864881995948350379e+01
-3.008806262230920292e-02 -6.841613490732595437e+01
-2.959882583170254933e-02 -6.785452125428635384e+01
-2.910958904109589573e-02 -6.829675790006164959e+01
-2.862035225048924214e-02 -6.785717643926930975e+01
-2.813111545988258855e-02 -6.579352634008780853e+01
-2.764187866927593495e-02 -6.642544421545549937e+01
-2.715264187866928136e-02 -6.747929765250061962e+01
-2.666340508806262777e-02 -6.794849986365866812e+01
-2.617416829745597417e-02 -6.849425966834294854e+01
-2.568493150684932058e-02 -6.872354447221249529e+01
-2.519569471624266699e-02 -6.791774822344078189e+01
-2.470645792563601340e-02 -6.676421225185224273e+01
-2.421722113502935980e-02 -6.702015235102062718e+01
-2.372798434442270621e-02 -6.801462929664492663e+01
-2.323874755381605262e-02 -6.756845395961892109e+01
-2.274951076320939902e-02 -6.607462714822173666e+01
-2.226027397260274543e-02 -6.536437328499242483e+01
-2.177103718199609184e-02 -6.736818230118389295e+01
-2.128180039138943824e-02 -6.805225834126120787e+01
-2.079256360078278465e-02 -6.697929085524484094e+01
-2.030332681017613106e-02 -6.701950900549832113e+01
-1.981409001956947746e-02 -6.709632354170226165e+01
-1.932485322896282387e-02 -6.613987867403812970e+01
-1.883561643835617028e-02 -6.639781197022996651e+01
-1.834637964774951668e-02 -6.790445388912823432e+01
-1.785714285714286309e-02 -6.855342744166860314e+01
-1.736790606653620950e-02 -6.827954506113245259e+01
-1.687866927592955590e-02 -6.777315942645670077e+01
-1.638943248532290231e-02 -6.839687763892021621e+01
-1.590019569471624872e-02 -6.781418301037209062e+01
-1.541095890410959512e-02 -6.730671938530748832e+01
-1.492172211350294153e-02 -6.736000492398696338e+01
-1.443248532289628794e-02 -6.704812422208131295e+01
-1.394324853228963434e-02 -6.722883577437360714e+01
-1.345401174168298075e-02 -6.712880718939555891e+01
-1.296477495107632716e-02 -6.779502532348773514e+01
-1.247553816046967357e-02 -6.761844157475675843e+01
-1.198630136986301997e-02 -6.673684524524368555e+01
-1.149706457925636638e-02 -6.657081301560336328e+01
-1.100782778864971279e-02 -6.706703981307636298e+01
-1.051859099804305919e-02 -6.652715591087725500e+01
-1.002935420743640560e-02 -6.601286857545856890e+01
-9.540117416829752006e-03 -6.565978575106878168e+01
-9.050880626223098413e-03 -6.630127955660017847e+01
-8.561643835616444820e-03 -6.637415962260450897e+01
-8.072407045009791227e-03 -6.669408814968987542e+01
-7.583170254403137633e-03 -6.674000100475325326e+01
-7.093933463796484040e-03 -6.584270205441582391e+01
-6.604696673189830447e-03 -6.533347982745192439e+01
-6.115459882583176854e-03 -6.536767650025802823e+01
-5.626223091976523261e-03 -6.422478256258371232e+01
-5.136986301369869667e-03 -6.151492043536202203e+01
-4.647749510763216074e-03 -5.977133123629415223e+01
-4.158512720156562481e-03 -6.131618351667088973e+01
-3.669275929549908888e-03 -6.448439656105979623e+01
-3.180039138943255295e-03 -6.467187843915573353e+01
-2.690802348336601701e-03 -6.374401866219951529e+01
-2.201565557729948108e-03 -6.252535359290139638e+01
-1.712328767123294515e-03 -6.248605465185576691e+01
-1.223091976516640922e-03 -6.217887283749973903e+01
-7.338551859099873287e-04 -5.939240711366121417e+01
-2.446183953033337355e-04 -5.234857446968809569e+01
2.446183953033198577e-04 -4.926407382282555147e+01
7.338551859099595731e-04 -5.234857446968809569e+01
1.223091976516627044e-03 -5.939240711366121417e+01
1.712328767123294515e-03 -6.217887283749973903e+01
2.201565557729934230e-03 -6.248605465185576691e+01
2.690802348336573946e-03 -6.252535359290139638e+01
3.180039138943241417e-03 -6.374401866219951529e+01
3.669275929549908888e-03 -6.467187843915573353e+01
4.158512720156548603e-03 -6.448439656105979623e+01
4.647749510763188319e-03 -6.131618351667088973e+01
5.136986301369855790e-03 -5.977133123629415223e+01
5.626223091976523261e-03 -6.151492043536202203e+01
6.115459882583162976e-03 -6.422478256258371232e+01
6.604696673189802691e-03 -6.536767650025802823e+01
7.093933463796470162e-03 -6.533347982745192439e+01
7.583170254403137633e-03 -6.584270205441582391e+01
8.072407045009777349e-03 -6.674000100475325326e+01
8.561643835616417064e-03 -6.669408814968987542e+01
9.050880626223084535e-03 -6.637415962260450897e+01
9.540117416829752006e-03 -6.630127955660019268e+01
1.002935420743639172e-02 -6.565978575106878168e+01
1.051859099804303144e-02 -6.601286857545856890e+01
1.100782778864969891e-02 -6.652715591087726921e+01
1.149706457925636638e-02 -6.706703981307636298e+01
1.198630136986300609e-02 -6.657081301560336328e+01
1.247553816046964581e-02 -6.673684524524368555e+01
1.296477495107631328e-02 -6.761844157475675843e+01
1.345401174168298075e-02 -6.779502532348773514e+01
1.394324853228962047e-02 -6.712880718939555891e+01
1.443248532289626018e-02 -6.722883577437360714e+01
1.492172211350292765e-02 -6.704812422208131295e+01
1.541095890410959512e-02 -6.736000492398696338e+01
1.590019569471623484e-02 -6.730671938530748832e+01
1.638943248532287456e-02 -6.781418301037209062e+01
1.687866927592954203e-02 -6.839687763892023042e+01
1.736790606653620950e-02 -6.777315942645670077e+01
1.785714285714284921e-02 -6.827954506113245259e+01
1.834637964774948893e-02 -6.855342744166860314e+01
1.883561643835615640e-02 -6.790445388912823432e+01
1.932485322896282387e-02 -6.639781197022996651e+01
1.981409001956946359e-02 -6.613987867403812970e+01
2.030332681017610330e-02 -6.709632354170226165e+01
2.079256360078277077e-02 -6.701950900549832113e+01
2.128180039138943824e-02 -6.697929085524484094e+01
2.177103718199607796e-02 -6.805225834126120787e+01
2.226027397260271767e-02 -6.736818230118389295e+01
2.274951076320938514e-02 -6.536437328499242483e+01
2.323874755381605262e-02 -6.607462714822173666e+01
2.372798434442269233e-02 -6.756845395961892109e+01
2.421722113502933205e-02 -6.801462929664492663e+01
2.470645792563599952e-02 -6.702015235102062718e+01
2.519569471624266699e-02 -6.676421225185224273e+01
2.568493150684930670e-02 -6.791774822344078189e+01
2.617416829745594642e-02 -6.872354447221249529e+01
2.666340508806261389e-02 -6.849425966834294854e+01
2.715264187866928136e-02 -6.794849986365866812e+01
2.764187866927592108e-02 -6.747929765250061962e+01
2.813111545988256079e-02 -6.642544421545549937e+01
2.862035225048922826e-02 -6.579352634008780853e+01
2.910958904109589573e-02 -6.785717643926930975e+01
2.959882583170253545e-02 -6.829675790006164959e+01
3.008806262230917516e-02 -6.785452125428635384e+01
3.057729941291584264e-02 -6.841613490732595437e+01
3.106653620352251011e-02 -6.864881995948350379e+01
3.155577299412914982e-02 -6.899927167568415598e+01
3.204500978473578954e-02 -6.916551711572992645e+01
3.253424657534245701e-02 -6.787509088565516890e+01
3.302348336594912448e-02 -6.761719013964001590e+01
3.351272015655576419e-02 -6.765860760369348270e+01
3.400195694716240391e-02 -6.651305991759933534e+01
3.449119373776907138e-02 -6.673648950034325367e+01
3.498043052837573885e-02 -6.835899610745407529e+01
3.546966731898237857e-02 -6.862939711087838646e+01
3.595890410958901828e-02 -6.854643073439737577e+01
3.644814090019568575e-02 -6.888055863512366273e+01
3.693737769080235323e-02 -6.930685895604825930e+01
3.742661448140899294e-02 -6.928421424236213966e+01
3.791585127201563266e-02 -6.907858861819137530e+01
3.840508806262230013e-02 -6.820309211203225175e+01
3.889432485322896760e-02 -6.856108214013491420e+01
3.938356164383560731e-02 -6.854905670757865721e+01
3.987279843444224703e-02 -6.830953138412820635e+01
4.036203522504891450e-02 -6.815665296808897722e+01
4.085127201565558197e-02 -6.760714215833908725e+01
4.134050880626222169e-02 -6.868558466341133339e+01
4.182974559686886140e-02 -6.884366706356202315e+01
4.231898238747552887e-02 -6.843917182594830706e+01
4.280821917808219634e-02 -6.852568107519189766e+01
4.329745596868883606e-02 -6.944296809096186962e+01
4.378669275929547577e-02 -7.005024970838474019e+01
4.427592954990214325e-02 -6.907564800179738995e+01
4.476516634050881072e-02 -6.808414218652815464e+01
4.525440313111545043e-02 -6.783274955535097206e+01
4.574363992172209015e-02 -6.725922765463425890e+01
4.623287671232875762e-02 -6.767789801694610219e+01
4.672211350293542509e-02 -6.847732813259428042e+01
4.721135029354206480e-02 -6.874691538446269590e+01
4.770058708414870452e-02 -6.913662643855320766e+01
4.818982387475537199e-02 -6.894684702353831085e+01
4.867906066536203946e-02 -6.833894753028343416e+01
4.916829745596867918e-02 -6.851632915807061863e+01
4.965753424657531889e-02 -6.827427381416555363e+01
5.014677103718198636e-02 -6.820188734984373014e+01
5.063600782778865383e-02 -6.773856798069174090e+01
5.112524461839529355e-02 -6.778778413938086089e+01
5.161448140900193327e-02 -6.806495915971785848e+01
5.210371819960860074e-02 -6.817955195347563802e+01
5.259295499021526821e-02 -6.845698524068068025e+01
5.308219178082190792e-02 -6.863087189789921183e+01
5.357142857142854764e-02 -6.887778648796599157e+01
5.406066536203521511e-02 -6.965754828464092441e+01
5.454990215264188258e-02 -6.890986221497348652e+01
5.503913894324852230e-02 -6.784012852786243286e+01
5.552837573385516201e-02 -6.812117237233393041e+01
5.601761252446182948e-02 -6.760805394998808993e+01
5.650684931506849695e-02 -6.790912320668724078e+01
5.699608610567513667e-02 -6.888047677188828288e+01
5.748532289628177638e-02 -6.914266880760676770e+01
5.797455968688844385e-02 -6.886911738294242014e+01
5.846379647749511133e-02 -6.847021430300304701e+01
5.895303326810175104e-02 -6.792460511801405687e+01
5.944227005870839076e-02 -6.881423117268114709e+01
5.993150684931505823e-02 -6.969045606297487438e+01
6.042074363992172570e-02 -6.897812948069640981e+01
6.090998043052836541e-02 -6.849569499586903021e+01
6.139921722113500513e-02 -6.785715128064313717e+01
6.188845401174167260e-02 -6.813830860836597481e+01
6.237769080234834007e-02 -6.832516774261745240e+01
6.286692759295497979e-02 -6.920707613114315393e+01
6.335616438356161950e-02 -6.842172545640021042e+01
6.384540117416828697e-02 -6.772505128068213764e+01
6.433463796477495444e-02 -6.760776846600072076e+01
6.482387475538159416e-02 -6.668564946138970129e+01
6.531311154598823387e-02 -6.719831550870777903e+01
6.580234833659490135e-02 -6.842344664153137046e+01
6.629158512720156882e-02 -6.802246588314342546e+01
6.678082191780820853e-02 -6.775038534496603404e+01
6.727005870841484825e-02 -6.780269131145601591e+01
6.775929549902151572e-02 -6.790180194226813626e+01
6.824853228962818319e-02 -6.794804811849913051e+01
6.873776908023482290e-02 -6.854884883400241335e+01
6.922700587084146262e-02 -6.884679095804672500e+01
6.971624266144813009e-02 -6.885844967168475250e+01
7.020547945205479756e-02 -6.819843793155206413e+01
7.069471624266143728e-02 -6.873134840406736146e+01
7.118395303326807699e-02 -6.861909961432836269e+01
7.167318982387474446e-02 -6.830294532145506992e+01
7.216242661448141194e-02 -6.851929519024209014e+01
7.265166340508805165e-02 -6.916049716471709985e+01
7.314090019569469137e-02 -6.886519329065851025e+01
7.363013698630135884e-02 -6.907032704725483541e+01
7.411937377690802631e-02 -6.855998573554059305e+01
7.460861056751466602e-02 -6.809692131698639628e+01
7.509784735812130574e-02 -6.827608555580452787e+01
7.558708414872797321e-02 -6.840854831919634194e+01
7.607632093933464068e-02 -6.886322052906204760e+01
7.656555772994128040e-02 -6.819070190123093766e+01
7.705479452054792011e-02 -6.750073753122885023e+01
7.754403131115458758e-02 -6.816602082721384193e+01
7.803326810176125505e-02 -6.844217040094349613e+01
7.852250489236789477e-02 -6.851253856715599966e+01
7.901174168297453448e-02 -6.896345423243153050e+01
7.950097847358120196e-02 -6.860738594353040298e+01
7.999021526418786943e-02 -6.848935953046138536e+01
8.047945205479450914e-02 -6.863338976263348457e+01
8.096868884540114886e-02 -6.830884717361522007e+01
8.145792563600781633e-02 -6.844335653572728972e+01
8.194716242661448380e-02 -6.871770743829161177e+01
8.243639921722112351e-02 -6.886916427972549570e+01
8.292563600782776323e-02 -6.913174695803857617e+01
8.341487279843443070e-02 -6.913741819432057412e+01
8.390410958904109817e-02 -6.892145030157739427e+01
8.439334637964773789e-02 -6.876773321999451127e+01
8.488258317025437760e-02 -6.882600670834816015e+01
8.537181996086104507e-02 -6.868285458127257925e+01
8.586105675146771254e-02 -6.889408103001146344e+01
8.635029354207435226e-02 -6.836224678851723979e+01
8.683953033268099198e-02 -6.831810062989875121e+01
8.732876712328765945e-02 -6.823404168511049761e+01
8.781800391389432692e-02 -6.827469215361260524e+01
8.830724070450096663e-02 -6.773073602400427262e+01
8.879647749510760635e-02 -6.804675364449562380e+01
8.928571428571427382e-02 -6.839943200540642465e+01
8.977495107632094129e-02 -6.762599593665991904e+01
9.026418786692758101e-02 -6.769006496613161517e+01
9.075342465753422072e-02 -6.767390148264485106e+01
9.124266144814088819e-02 -6.760164717245389454e+01
9.173189823874755566e-02 -6.778393363270745908e+01
9.222113502935419538e-02 -6.817357192037992775e+01
9.271037181996083509e-02 -6.759137922104504526e+01
9.319960861056750256e-02 -6.720507101114645820e+01
9.368884540117417004e-02 -6.752270014883879412e+01
9.417808219178080975e-02 -6.776895250917989699e+01
9.466731898238744947e-02 -6.787842601504158324e+01
9.515655577299411694e-02 -6.774390418728440011e+01
9.564579256360078441e-02 -6.724973603448231074e+01
9.613502935420742412e-02 -6.691470659568375368e+01
9.662426614481406384e-02 -6.747441687752403539e+01
9.711350293542073131e-02 -6.819708860325999922e+01
9.760273972602739878e-02 -6.786616875069927346e+01
9.809197651663403850e-02 -6.779874363396926640e+01
9.858121330724067821e-02 -6.845150217897695200e+01
9.907045009784734568e-02 -6.839199354936062036e+01
9.955968688845401315e-02 -6.776051723956624073e+01
1.000489236790606529e-01 -6.811388466517539086e+01
1.005381604696672926e-01 -6.764079655508446365e+01
1.010273972602739601e-01 -6.704718710530637793e+01
1.015166340508806275e-01 -6.709659962622011165e+01
1.020058708414872672e-01 -6.761096588879365754e+01
1.024951076320939070e-01 -6.756421631195325972e+01
1.029843444227005744e-01 -6.843284091682625103e+01
1.034735812133072419e-01 -6.830424878639558983e+01
1.039628180039138816e-01 -6.752032651980373146e+01
1.044520547945205213e-01 -6.742005176652560294e+01
1.049412915851271888e-01 -6.761466856051427499e+01
1.054305283757338563e-01 -6.656184790718918975e+01
1.059197651663404960e-01 -6.617413966853122531e+01
1.064090019569471357e-01 -6.669749566846428479e+01
1.068982387475538032e-01 -6.684931106504595277e+01
1.073874755381604706e-01 -6.644470405174971006e+01
1.078767123287671104e-01 -6.751483294714712713e+01
1.083659491193737501e-01 -6.773396992420666152e+01
1.088551859099804175e-01 -6.779820917014576764e+01
1.093444227005870850e-01 -6.766299373688457308e+01
1.098336594911937247e-01 -6.736138432015026467e+01
1.103228962818003644e-01 -6.718921150703350520e+01
1.108121330724070319e-01 -6.705449561664626401e+01
1.113013698630136994e-01 -6.699476295460031849e+01
1.117906066536203391e-01 -6.674278623420430279e+01
1.122798434442269788e-01 -6.628237352517422210e+01
1.127690802348336463e-01 -6.636711618834030446e+01
1.132583170254403138e-01 -6.683049784753615086e+01
1.137475538160469535e-01 -6.663125330657750567e+01
1.142367906066535932e-01 -6.685287202602295054e+01
1.147260273972602607e-01 -6.719578927430481485e+01
1.152152641878669281e-01 -6.752856963127148049e+01
1.157045009784735679e-01 -6.744256882216600957e+01
1.161937377690802076e-01 -6.769098138813858156e+01
1.166829745596868750e-01 -6.677287625610675548e+01
1.171722113502935425e-01 -6.590773823205778115e+01
1.176614481409001822e-01 -6.633364293789846045e+01
1.181506849315068219e-01 -6.590825083207518276e+01
1.186399217221134894e-01 -6.601361603112601983e+01
1.191291585127201569e-01 -6.624302838008492245e+01
1.196183953033267966e-01 -6.600093855523481068e+01
1.201076320939334363e-01 -6.589766697456664701e+01
1.205968688845401038e-01 -6.574600683111744104e+01
1.210861056751467713e-01 -6.585017496645502888e+01
1.215753424657534110e-01 -6.637739502000421510e+01
1.220645792563600507e-01 -6.673263479573543577e+01
1.225538160469667182e-01 -6.591833333169036280e+01
1.230430528375733856e-01 -6.524394438647806282e+01
1.235322896281800253e-01 -6.590828832419452965e+01
1.240215264187866651e-01 -6.642686073850246942e+01
1.245107632093933325e-01 -6.690799836044639903e+01
1.250000000000000000e-01 -6.686739867597927400e+01


==> Figures/Data/psd_e_lbfgs.txt <==
-1.250000000000000000e-01 -6.640113404672105446e+01
-1.245107632093933464e-01 -6.689350382439884868e+01
-1.240215264187866928e-01 -6.706314599080540972e+01
-1.235322896281800392e-01 -6.670141691528246497e+01
-1.230430528375733856e-01 -6.613317116171606358e+01
-1.225538160469667320e-01 -6.545752843352126149e+01
-1.220645792563600784e-01 -6.628568856868574244e+01
-1.215753424657534248e-01 -6.692495789583242072e+01
-1.210861056751467713e-01 -6.651212789132276271e+01
-1.205968688845401177e-01 -6.605664002471519325e+01
-1.201076320939334641e-01 -6.582981642862360161e+01
-1.196183953033268105e-01 -6.614825179772714137e+01
-1.191291585127201569e-01 -6.640755983950833752e+01
-1.186399217221135033e-01 -6.663225033962461907e+01
-1.181506849315068497e-01 -6.639569893283291435e+01
-1.176614481409001961e-01 -6.614708335543772932e+01
-1.171722113502935425e-01 -6.644320982949940912e+01
-1.166829745596868889e-01 -6.600203480847247306e+01
-1.161937377690802353e-01 -6.679525681329802467e+01
-1.157045009784735817e-01 -6.789923523305240849e+01
-1.152152641878669281e-01 -6.778141199182027776e+01
-1.147260273972602745e-01 -6.763148874608778272e+01
-1.142367906066536209e-01 -6.725994663036740917e+01
-1.137475538160469674e-01 -6.715100273606671522e+01
-1.132583170254403138e-01 -6.699119702940438970e+01
-1.127690802348336602e-01 -6.717590029713194610e+01
-1.122798434442270066e-01 -6.662992414561854559e+01
-1.117906066536203530e-01 -6.653034696972017059e+01
-1.113013698630136994e-01 -6.703160219535172359e+01
-1.108121330724070458e-01 -6.749282177955747386e+01
-1.103228962818003922e-01 -6.743455391521656850e+01
-1.098336594911937386e-01 -6.732862094523456165e+01
-1.093444227005870850e-01 -6.749451205400063714e+01
-1.088551859099804314e-01 -6.785442057983387087e+01
-1.083659491193737778e-01 -6.798618167728280071e+01
-1.078767123287671242e-01 -6.782829255958986892e+01
-1.073874755381604706e-01 -6.749676818479295548e+01
-1.068982387475538171e-01 -6.659794783547496877e+01
-1.064090019569471635e-01 -6.714365618718292694e+01
-1.059197651663405099e-01 -6.701931820214285551e+01
-1.054305283757338563e-01 -6.662284021465943340e+01
-1.049412915851272027e-01 -6.697742696694250242e+01
-1.044520547945205491e-01 -6.781119960906968913e+01
-1.039628180039138955e-01 -6.762762741866838212e+01
-1.034735812133072419e-01 -6.785705264897644895e+01
-1.029843444227005883e-01 -6.868972442021090785e+01
-1.024951076320939347e-01 -6.885553454009070151e+01
-1.020058708414872811e-01 -6.787071978581042231e+01
-1.015166340508806275e-01 -6.795898595998610858e+01
-1.010273972602739739e-01 -6.744302589556249927e+01
-1.005381604696673203e-01 -6.726065608357907877e+01
-1.000489236790606667e-01 -6.773110384607642231e+01
-9.955968688845401315e-02 -6.842087573267592404e+01
-9.907045009784735956e-02 -6.815310104886228260e+01
-9.858121330724070597e-02 -6.867589305875131345e+01
-9.809197651663405237e-02 -6.866186815544055833e+01
-9.760273972602739878e-02 -6.809677653366924233e+01
-9.711350293542074519e-02 -6.808542168102820824e+01
-9.662426614481409159e-02 -6.844578593134008315e+01
-9.613502935420743800e-02 -6.771694242786945495e+01
-9.564579256360078441e-02 -6.725044118151134853e+01
-9.515655577299413082e-02 -6.767465529698165483e+01
-9.466731898238747722e-02 -6.814262141365155401e+01
-9.417808219178082363e-02 -6.806182022773944595e+01
-9.368884540117417004e-02 -6.796617525847543106e+01
-9.319960861056751644e-02 -6.789028477357562963e+01
-9.271037181996086285e-02 -6.771564728442220371e+01
-9.222113502935420926e-02 -6.806367413963501178e+01
-9.173189823874755566e-02 -6.850928878487235352e+01
-9.124266144814090207e-02 -6.814977718255049410e+01
-9.075342465753424848e-02 -6.816913780601085193e+01
-9.026418786692759488e-02 -6.821482318508606113e+01
-8.977495107632094129e-02 -6.832599931555610340e+01
-8.928571428571428770e-02 -6.808074774998867440e+01
-8.879647749510763410e-02 -6.873259869792083521e+01
-8.830724070450098051e-02 -6.821394068135886357e+01
-8.781800391389432692e-02 -6.801025779556911743e+01
-8.732876712328767332e-02 -6.856621921645695750e+01
-8.683953033268101973e-02 -6.862599815735462983e+01
-8.635029354207436614e-02 -6.853372205478137857e+01
-8.586105675146771254e-02 -6.881239154665092883e+01
-8.537181996086105895e-02 -6.949674893323093272e+01
-8.488258317025440536e-02 -6.927165472306135996e+01
-8.439334637964775176e-02 -6.909244532593538679e+01
-8.390410958904109817e-02 -6.915632790164013954e+01
-8.341487279843444458e-02 -6.942904041274678661e+01
-8.292563600782779099e-02 -6.931487479383787331e+01
-8.243639921722113739e-02 -6.953691734824518278e+01
-8.194716242661448380e-02 -6.933819671989350297e+01
-8.145792563600783021e-02 -6.921453433110320930e+01
-8.096868884540117661e-02 -6.898452119298043783e+01
-8.047945205479452302e-02 -6.899549687763708050e+01
-7.999021526418786943e-02 -6.958595113105236862e+01
-7.950097847358121583e-02 -6.912565383215368797e+01
-7.901174168297456224e-02 -6.882793014641771379e+01
-7.852250489236790865e-02 -6.915115176604311387e+01
-7.803326810176125505e-02 -6.920484417726326853e+01
-7.754403131115460146e-02 -6.911653266156338304e+01
-7.705479452054794787e-02 -6.889194451965514077e+01
-7.656555772994129427e-02 -6.826535377256777792e+01
-7.607632093933464068e-02 -6.899579808781049906e+01
-7.558708414872798709e-02 -6.948288909267220959e+01
-7.509784735812133349e-02 -6.908159338833826268e+01
-7.460861056751467990e-02 -6.919477303981329896e+01
-7.411937377690802631e-02 -6.916243931943746759e+01
-7.363013698630137271e-02 -6.946565162033861895e+01
-7.314090019569471912e-02 -6.963396238679257522e+01
-7.265166340508806553e-02 -6.915956631957286049e+01
-7.216242661448141194e-02 -6.950004611101472562e+01
-7.167318982387475834e-02 -6.899135330702038971e+01
-7.118395303326810475e-02 -6.892358740256722172e+01
-7.069471624266145116e-02 -6.948208723433486966e+01
-7.020547945205479756e-02 -6.928691238479382264e+01
-6.971624266144814397e-02 -6.877508238880804470e+01
-6.922700587084149038e-02 -6.937669317291219784e+01
-6.873776908023483678e-02 -6.926114103953146639e+01
-6.824853228962818319e-02 -6.886389622077207662e+01
-6.775929549902152960e-02 -6.853991847284757455e+01
-6.727005870841487600e-02 -6.883723886705267603e+01
-6.678082191780822241e-02 -6.890394746641443646e+01
-6.629158512720156882e-02 -6.891315041753885851e+01
-6.580234833659491522e-02 -6.921347872686439473e+01
-6.531311154598826163e-02 -6.939807424364272492e+01
-6.482387475538160804e-02 -6.804496495858754201e+01
-6.433463796477495444e-02 -6.758698603072738820e+01
-6.384540117416830085e-02 -6.855610588457227550e+01
-6.335616438356164726e-02 -6.824242836844963733e+01
-6.286692759295499366e-02 -6.888808942422055281e+01
-6.237769080234834007e-02 -6.992928397295196419e+01
-6.188845401174168648e-02 -6.923730977256651897e+01
-6.139921722113503288e-02 -6.905651566828777277e+01
-6.090998043052837929e-02 -6.852582179540371499e+01
-6.042074363992172570e-02 -6.900978066258080901e+01
-5.993150684931507211e-02 -6.932368327110316386e+01
-5.944227005870841851e-02 -7.010823928409968175e+01
-5.895303326810176492e-02 -6.954261035122883072e+01
-5.846379647749511133e-02 -6.874362418584078682e+01
-5.797455968688845773e-02 -6.926253985327642226e+01
-5.748532289628180414e-02 -6.953192357833336246e+01
-5.699608610567515055e-02 -7.002545237186355109e+01
-5.650684931506849695e-02 -6.981333151385283031e+01
-5.601761252446184336e-02 -6.844231215978399518e+01
-5.552837573385518977e-02 -6.809628567875213889e+01
-5.503913894324853617e-02 -6.873417116076780076e+01
-5.454990215264188258e-02 -6.862212310747494826e+01
-5.406066536203522899e-02 -6.981564324684971723e+01
-5.357142857142857539e-02 -7.060237763171728886e+01
-5.308219178082192180e-02 -6.987248943501515441e+01
-5.259295499021526821e-02 -6.951786184600787522e+01
-5.210371819960861461e-02 -6.899434698973777813e+01
-5.161448140900196102e-02 -6.881136444021971954e+01
-5.112524461839530743e-02 -6.884984671511919885e+01
-5.063600782778865383e-02 -6.870317679841451763e+01
-5.014677103718200024e-02 -6.855723616210200078e+01
-4.965753424657534665e-02 -6.877202246837541111e+01
-4.916829745596869305e-02 -6.889710988618043075e+01
-4.867906066536203946e-02 -6.946009863297516063e+01
-4.818982387475538587e-02 -6.957460640270414842e+01
-4.770058708414873228e-02 -6.983936074021070795e+01
-4.721135029354207868e-02 -6.984903735193262264e+01
-4.672211350293542509e-02 -6.970935131090541859e+01
-4.623287671232877150e-02 -6.914412411860503482e+01
-4.574363992172211790e-02 -6.818829577794238617e+01
-4.525440313111546431e-02 -6.792311369152160694e+01
-4.476516634050881072e-02 -6.842133850432891506e+01
-4.427592954990215712e-02 -6.883131409370426468e+01
-4.378669275929550353e-02 -6.979255894590475862e+01
-4.329745596868884994e-02 -7.060804328732146473e+01
-4.280821917808219634e-02 -7.020621049940055514e+01
-4.231898238747554275e-02 -6.938935412533973590e+01
-4.182974559686888916e-02 -6.954590708225252627e+01
-4.134050880626223556e-02 -6.982039555288250199e+01
-4.085127201565558197e-02 -6.948363242085899572e+01
-4.036203522504892838e-02 -6.868606001035831810e+01
-3.987279843444227478e-02 -6.910285541773112072e+01
-3.938356164383562119e-02 -6.919483429352739279e+01
-3.889432485322896760e-02 -6.963128286778336928e+01
-3.840508806262231400e-02 -6.995739139283868724e+01
-3.791585127201566041e-02 -6.952111280947410421e+01
-3.742661448140900682e-02 -7.018235694734113395e+01
-3.693737769080235323e-02 -7.001593804417738909e+01
-3.644814090019569963e-02 -6.991419621543299456e+01
-3.595890410958904604e-02 -6.951364264588231379e+01
-3.546966731898239245e-02 -6.917037087831522513e+01
-3.498043052837573885e-02 -6.951813022056103364e+01
-3.449119373776908526e-02 -6.939372745166497225e+01
-3.400195694716243167e-02 -6.732176137341151900e+01
-3.351272015655577807e-02 -6.698251572378126184e+01
-3.302348336594912448e-02 -6.835868201676376543e+01
-3.253424657534247089e-02 -6.847816046407106683e+01
-3.204500978473581729e-02 -6.891988590825685890e+01
-3.155577299412916370e-02 -6.995926389172734616e+01
-3.106653620352251011e-02 -7.007270491776351662e+01
-3.057729941291585651e-02 -6.974285164790455838e+01
-3.008806262230920292e-02 -6.941582319699290338e+01
-2.959882583170254933e-02 -6.875248191444521240e+01
-2.910958904109589573e-02 -6.860145781492774120e+01
-2.862035225048924214e-02 -6.794621355615269920e+01
-2.813111545988258855e-02 -6.575033901496119881e+01
-2.764187866927593495e-02 -6.669870668541078373e+01
-2.715264187866928136e-02 -6.833652006270162360e+01
-2.666340508806262777e-02 -6.887311649941266012e+01
-2.617416829745597417e-02 -6.909021262601639535e+01
-2.568493150684932058e-02 -6.916243402689399034e+01
-2.519569471624266699e-02 -6.879484703500496323e+01
-2.470645792563601340e-02 -6.798626438891918156e+01
-2.421722113502935980e-02 -6.806872124655284040e+01
-2.372798434442270621e-02 -6.864034801327198920e+01
-2.323874755381605262e-02 -6.788447921233371574e+01
-2.274951076320939902e-02 -6.639357149343970832e+01
-2.226027397260274543e-02 -6.585278967858839394e+01
-2.177103718199609184e-02 -6.807502738178988011e+01
-2.128180039138943824e-02 -6.862767829728244351e+01
-2.079256360078278465e-02 -6.765743628665330789e+01
-2.030332681017613106e-02 -6.734446685556734735e+01
-1.981409001956947746e-02 -6.733185412131072667e+01
-1.932485322896282387e-02 -6.650264308720399242e+01
-1.883561643835617028e-02 -6.684144590685592391e+01
-1.834637964774951668e-02 -6.874870591775422213e+01
-1.785714285714286309e-02 -6.937826926004856887e+01
-1.736790606653620950e-02 -6.870186960475828641e+01
-1.687866927592955590e-02 -6.820880737223011181e+01
-1.638943248532290231e-02 -6.864015939795181964e+01
-1.590019569471624872e-02 -6.825099772313551227e+01
-1.541095890410959512e-02 -6.800458638297179448e+01
-1.492172211350294153e-02 -6.800834993477334933e+01
-1.443248532289628794e-02 -6.738383299937521542e+01
-1.394324853228963434e-02 -6.795294790270132523e+01
-1.345401174168298075e-02 -6.801012347434478045e+01
-1.296477495107632716e-02 -6.867915000152420646e+01
-1.247553816046967357e-02 -6.887751388993814317e+01
-1.198630136986301997e-02 -6.785338080817881234e+01
-1.149706457925636638e-02 -6.746422442735705260e+01
-1.100782778864971279e-02 -6.769487452447134501e+01
-1.051859099804305919e-02 -6.720494641494556731e+01
-1.002935420743640560e-02 -6.648200341811465819e+01
-9.540117416829752006e-03 -6.583323858225763558e+01
-9.050880626223098413e-03 -6.653951691973949778e+01
-8.561643835616444820e-03 -6.697381807966857536e+01
-8.072407045009791227e-03 -6.733425406336036190e+01
-7.583170254403137633e-03 -6.704427740983929596e+01
-7.093933463796484040e-03 -6.629140382648026275e+01
-6.604696673189830447e-03 -6.588388045220733602e+01
-6.115459882583176854e-03 -6.589681015658806018e+01
-5.626223091976523261e-03 -6.465326111246822904e+01
-5.136986301369869667e-03 -6.195765892124390462e+01
-4.647749510763216074e-03 -6.003147849546452619e+01
-4.158512720156562481e-03 -6.151607849410915918e+01
-3.669275929549908888e-03 -6.455662023619360923e+01
-3.180039138943255295e-03 -6.471998147751470754e+01
-2.690802348336601701e-03 -6.387869000666306363e+01
-2.201565557729948108e-03 -6.274368710630654533e+01
-1.712328767123294515e-03 -6.271946461282895768e+01
-1.223091976516640922e-03 -6.233851251178501229e+01
-7.338551859099873287e-04 -5.940810554351752160e+01
-2.446183953033337355e-04 -5.247052774264133035e+01
2.446183953033198577e-04 -4.947294316557514549e+01
7.338551859099595731e-04 -5.247052774264133035e+01
1.223091976516627044e-03 -5.940810554351752160e+01
1.712328767123294515e-03 -6.233851251178501229e+01
2.201565557729934230e-03 -6.271946461282895768e+01
2.690802348336573946e-03 -6.274368710630654533e+01
3.180039138943241417e-03 -6.387869000666306363e+01
3.669275929549908888e-03 -6.471998147751470754e+01
4.158512720156548603e-03 -6.455662023619360923e+01
4.647749510763188319e-03 -6.151607849410916629e+01
5.136986301369855790e-03 -6.003147849546452619e+01
5.626223091976523261e-03 -6.195765892124390462e+01
6.115459882583162976e-03 -6.465326111246822904e+01
6.604696673189802691e-03 -6.589681015658806018e+01
7.093933463796470162e-03 -6.588388045220733602e+01
7.583170254403137633e-03 -6.629140382648026275e+01
8.072407045009777349e-03 -6.704427740983929596e+01
8.561643835616417064e-03 -6.733425406336036190e+01
9.050880626223084535e-03 -6.697381807966857536e+01
9.540117416829752006e-03 -6.653951691973949778e+01
1.002935420743639172e-02 -6.583323858225763558e+01
1.051859099804303144e-02 -6.648200341811465819e+01
1.100782778864969891e-02 -6.720494641494556731e+01
1.149706457925636638e-02 -6.769487452447134501e+01
1.198630136986300609e-02 -6.746422442735705260e+01
1.247553816046964581e-02 -6.785338080817881234e+01
1.296477495107631328e-02 -6.887751388993814317e+01
1.345401174168298075e-02 -6.867915000152420646e+01
1.394324853228962047e-02 -6.801012347434478045e+01
1.443248532289626018e-02 -6.795294790270132523e+01
1.492172211350292765e-02 -6.738383299937521542e+01
1.541095890410959512e-02 -6.800834993477334933e+01
1.590019569471623484e-02 -6.800458638297179448e+01
1.638943248532287456e-02 -6.825099772313551227e+01
1.687866927592954203e-02 -6.864015939795181964e+01
1.736790606653620950e-02 -6.820880737223011181e+01
1.785714285714284921e-02 -6.870186960475828641e+01
1.834637964774948893e-02 -6.937826926004856887e+01
1.883561643835615640e-02 -6.874870591775422213e+01
1.932485322896282387e-02 -6.684144590685592391e+01
1.981409001956946359e-02 -6.650264308720399242e+01
2.030332681017610330e-02 -6.733185412131072667e+01
2.079256360078277077e-02 -6.734446685556734735e+01
2.128180039138943824e-02 -6.765743628665330789e+01
2.177103718199607796e-02 -6.862767829728244351e+01
2.226027397260271767e-02 -6.807502738178988011e+01
2.274951076320938514e-02 -6.585278967858839394e+01
2.323874755381605262e-02 -6.639357149343970832e+01
2.372798434442269233e-02 -6.788447921233371574e+01
2.421722113502933205e-02 -6.864034801327198920e+01
2.470645792563599952e-02 -6.806872124655284040e+01
2.519569471624266699e-02 -6.798626438891918156e+01
2.568493150684930670e-02 -6.879484703500496323e+01
2.617416829745594642e-02 -6.916243402689399034e+01
2.666340508806261389e-02 -6.909021262601639535e+01
2.715264187866928136e-02 -6.887311649941266012e+01
2.764187866927592108e-02 -6.833652006270162360e+01
2.813111545988256079e-02 -6.669870668541078373e+01
2.862035225048922826e-02 -6.575033901496119881e+01
2.910958904109589573e-02 -6.794621355615269920e+01
2.959882583170253545e-02 -6.860145781492774120e+01
3.008806262230917516e-02 -6.875248191444521240e+01
3.057729941291584264e-02 -6.941582319699290338e+01
3.106653620352251011e-02 -6.974285164790455838e+01
3.155577299412914982e-02 -7.007270491776351662e+01
3.204500978473578954e-02 -6.995926389172734616e+01
3.253424657534245701e-02 -6.891988590825685890e+01
3.302348336594912448e-02 -6.847816046407106683e+01
3.351272015655576419e-02 -6.835868201676376543e+01
3.400195694716240391e-02 -6.698251572378126184e+01
3.449119373776907138e-02 -6.732176137341151900e+01
3.498043052837573885e-02 -6.939372745166497225e+01
3.546966731898237857e-02 -6.951813022056103364e+01
3.595890410958901828e-02 -6.917037087831522513e+01
3.644814090019568575e-02 -6.951364264588231379e+01
3.693737769080235323e-02 -6.991419621543299456e+01
3.742661448140899294e-02 -7.001593804417738909e+01
3.791585127201563266e-02 -7.018235694734113395e+01
3.840508806262230013e-02 -6.952111280947410421e+01
3.889432485322896760e-02 -6.995739139283868724e+01
3.938356164383560731e-02 -6.963128286778336928e+01
3.987279843444224703e-02 -6.919483429352739279e+01
4.036203522504891450e-02 -6.910285541773112072e+01
4.085127201565558197e-02 -6.868606001035831810e+01
4.134050880626222169e-02 -6.948363242085899572e+01
4.182974559686886140e-02 -6.982039555288250199e+01
4.231898238747552887e-02 -6.954590708225252627e+01
4.280821917808219634e-02 -6.938935412533973590e+01
4.329745596868883606e-02 -7.020621049940055514e+01
4.378669275929547577e-02 -7.060804328732146473e+01
4.427592954990214325e-02 -6.979255894590475862e+01
4.476516634050881072e-02 -6.883131409370427889e+01
4.525440313111545043e-02 -6.842133850432891506e+01
4.574363992172209015e-02 -6.792311369152160694e+01
4.623287671232875762e-02 -6.818829577794238617e+01
4.672211350293542509e-02 -6.914412411860503482e+01
4.721135029354206480e-02 -6.970935131090541859e+01
4.770058708414870452e-02 -6.984903735193263685e+01
4.818982387475537199e-02 -6.983936074021070795e+01
4.867906066536203946e-02 -6.957460640270414842e+01
4.916829745596867918e-02 -6.946009863297516063e+01
4.965753424657531889e-02 -6.889710988618043075e+01
5.014677103718198636e-02 -6.877202246837541111e+01
5.063600782778865383e-02 -6.855723616210200078e+01
5.112524461839529355e-02 -6.870317679841450342e+01
5.161448140900193327e-02 -6.884984671511919885e+01
5.210371819960860074e-02 -6.881136444021971954e+01
5.259295499021526821e-02 -6.899434698973777813e+01
5.308219178082190792e-02 -6.951786184600787522e+01
5.357142857142854764e-02 -6.987248943501515441e+01
5.406066536203521511e-02 -7.060237763171728886e+01
5.454990215264188258e-02 -6.981564324684971723e+01
5.503913894324852230e-02 -6.862212310747494826e+01
5.552837573385516201e-02 -6.873417116076781497e+01
5.601761252446182948e-02 -6.809628567875213889e+01
5.650684931506849695e-02 -6.844231215978399518e+01
5.699608610567513667e-02 -6.981333151385283031e+01
5.748532289628177638e-02 -7.002545237186355109e+01
5.797455968688844385e-02 -6.953192357833336246e+01
5.846379647749511133e-02 -6.926253985327640805e+01
5.895303326810175104e-02 -6.874362418584078682e+01
5.944227005870839076e-02 -6.954261035122883072e+01
5.993150684931505823e-02 -7.010823928409968175e+01
6.042074363992172570e-02 -6.932368327110316386e+01
6.090998043052836541e-02 -6.900978066258080901e+01
6.139921722113500513e-02 -6.852582179540371499e+01
6.188845401174167260e-02 -6.905651566828777277e+01
6.237769080234834007e-02 -6.923730977256651897e+01
6.286692759295497979e-02 -6.992928397295196419e+01
6.335616438356161950e-02 -6.888808942422055281e+01
6.384540117416828697e-02 -6.824242836844963733e+01
6.433463796477495444e-02 -6.855610588457227550e+01
6.482387475538159416e-02 -6.758698603072738820e+01
6.531311154598823387e-02 -6.804496495858754201e+01
6.580234833659490135e-02 -6.939807424364272492e+01
6.629158512720156882e-02 -6.921347872686440894e+01
6.678082191780820853e-02 -6.891315041753885851e+01
6.727005870841484825e-02 -6.890394746641443646e+01
6.775929549902151572e-02 -6.883723886705267603e+01
6.824853228962818319e-02 -6.853991847284757455e+01
6.873776908023482290e-02 -6.886389622077207662e+01
6.922700587084146262e-02 -6.926114103953146639e+01
6.971624266144813009e-02 -6.937669317291219784e+01
7.020547945205479756e-02 -6.877508238880804470e+01
7.069471624266143728e-02 -6.928691238479382264e+01
7.118395303326807699e-02 -6.948208723433486966e+01
7.167318982387474446e-02 -6.892358740256722172e+01
7.216242661448141194e-02 -6.899135330702040392e+01
7.265166340508805165e-02 -6.950004611101472562e+01
7.314090019569469137e-02 -6.915956631957286049e+01
7.363013698630135884e-02 -6.963396238679257522e+01
7.411937377690802631e-02 -6.946565162033861895e+01
7.460861056751466602e-02 -6.916243931943746759e+01
7.509784735812130574e-02 -6.919477303981329896e+01
7.558708414872797321e-02 -6.908159338833826268e+01
7.607632093933464068e-02 -6.948288909267220959e+01
7.656555772994128040e-02 -6.899579808781049906e+01
7.705479452054792011e-02 -6.826535377256777792e+01
7.754403131115458758e-02 -6.889194451965515498e+01
7.803326810176125505e-02 -6.911653266156338304e+01
7.852250489236789477e-02 -6.920484417726326853e+01
7.901174168297453448e-02 -6.915115176604311387e+01
7.950097847358120196e-02 -6.882793014641771379e+01
7.999021526418786943e-02 -6.912565383215368797e+01
8.047945205479450914e-02 -6.958595113105236862e+01
8.096868884540114886e-02 -6.899549687763709471e+01
8.145792563600781633e-02 -6.898452119298043783e+01
8.194716242661448380e-02 -6.921453433110320930e+01
8.243639921722112351e-02 -6.933819671989348876e+01
8.292563600782776323e-02 -6.953691734824518278e+01
8.341487279843443070e-02 -6.931487479383787331e+01
8.390410958904109817e-02 -6.942904041274678661e+01
8.439334637964773789e-02 -6.915632790164013954e+01
8.488258317025437760e-02 -6.909244532593538679e+01
8.537181996086104507e-02 -6.927165472306135996e+01
8.586105675146771254e-02 -6.949674893323094693e+01
8.635029354207435226e-02 -6.881239154665092883e+01
8.683953033268099198e-02 -6.853372205478137857e+01
8.732876712328765945e-02 -6.862599815735462983e+01
8.781800391389432692e-02 -6.856621921645695750e+01
8.830724070450096663e-02 -6.801025779556911743e+01
8.879647749510760635e-02 -6.821394068135886357e+01
8.928571428571427382e-02 -6.873259869792083521e+01
8.977495107632094129e-02 -6.808074774998867440e+01
9.026418786692758101e-02 -6.832599931555610340e+01
9.075342465753422072e-02 -6.821482318508606113e+01
9.124266144814088819e-02 -6.816913780601085193e+01
9.173189823874755566e-02 -6.814977718255049410e+01
9.222113502935419538e-02 -6.850928878487235352e+01
9.271037181996083509e-02 -6.806367413963501178e+01
9.319960861056750256e-02 -6.771564728442220371e+01
9.368884540117417004e-02 -6.789028477357562963e+01
9.417808219178080975e-02 -6.796617525847543106e+01
9.466731898238744947e-02 -6.806182022773944595e+01
9.515655577299411694e-02 -6.814262141365153980e+01
9.564579256360078441e-02 -6.767465529698165483e+01
9.613502935420742412e-02 -6.725044118151134853e+01
9.662426614481406384e-02 -6.771694242786945495e+01
9.711350293542073131e-02 -6.844578593134008315e+01
9.760273972602739878e-02 -6.808542168102820824e+01
9.809197651663403850e-02 -6.809677653366924233e+01
9.858121330724067821e-02 -6.866186815544055833e+01
9.907045009784734568e-02 -6.867589305875131345e+01
9.955968688845401315e-02 -6.815310104886228260e+01
1.000489236790606529e-01 -6.842087573267592404e+01
1.005381604696672926e-01 -6.773110384607642231e+01
1.010273972602739601e-01 -6.726065608357907877e+01
1.015166340508806275e-01 -6.744302589556249927e+01
1.020058708414872672e-01 -6.795898595998610858e+01
1.024951076320939070e-01 -6.787071978581042231e+01
1.029843444227005744e-01 -6.885553454009070151e+01
1.034735812133072419e-01 -6.868972442021090785e+01
1.039628180039138816e-01 -6.785705264897644895e+01
1.044520547945205213e-01 -6.762762741866838212e+01
1.049412915851271888e-01 -6.781119960906968913e+01
1.054305283757338563e-01 -6.697742696694250242e+01
1.059197651663404960e-01 -6.662284021465943340e+01
1.064090019569471357e-01 -6.701931820214286972e+01
1.068982387475538032e-01 -6.714365618718294115e+01
1.073874755381604706e-01 -6.659794783547496877e+01
1.078767123287671104e-01 -6.749676818479295548e+01
1.083659491193737501e-01 -6.782829255958986892e+01
1.088551859099804175e-01 -6.798618167728280071e+01
1.093444227005870850e-01 -6.785442057983387087e+01
1.098336594911937247e-01 -6.749451205400063714e+01
1.103228962818003644e-01 -6.732862094523456165e+01
1.108121330724070319e-01 -6.743455391521656850e+01
1.113013698630136994e-01 -6.749282177955747386e+01
1.117906066536203391e-01 -6.703160219535172359e+01
1.122798434442269788e-01 -6.653034696972017059e+01
1.127690802348336463e-01 -6.662992414561853138e+01
1.132583170254403138e-01 -6.717590029713196031e+01
1.137475538160469535e-01 -6.699119702940438970e+01
1.142367906066535932e-01 -6.715100273606671522e+01
1.147260273972602607e-01 -6.725994663036740917e+01
1.152152641878669281e-01 -6.763148874608778272e+01
1.157045009784735679e-01 -6.778141199182027776e+01
1.161937377690802076e-01 -6.789923523305240849e+01
1.166829745596868750e-01 -6.679525681329802467e+01
1.171722113502935425e-01 -6.600203480847247306e+01
1.176614481409001822e-01 -6.644320982949940912e+01
1.181506849315068219e-01 -6.614708335543772932e+01
1.186399217221134894e-01 -6.639569893283292856e+01
1.191291585127201569e-01 -6.663225033962461907e+01
1.196183953033267966e-01 -6.640755983950833752e+01
1.201076320939334363e-01 -6.614825179772714137e+01
1.205968688845401038e-01 -6.582981642862358740e+01
1.210861056751467713e-01 -6.605664002471519325e+01
1.215753424657534110e-01 -6.651212789132276271e+01
1.220645792563600507e-01 -6.692495789583242072e+01
1.225538160469667182e-01 -6.628568856868574244e+01
1.230430528375733856e-01 -6.545752843352126149e+01
1.235322896281800253e-01 -6.613317116171606358e+01
1.240215264187866651e-01 -6.670141691528246497e+01
1.245107632093933325e-01 -6.706314599080540972e+01
1.250000000000000000e-01 -6.689350382439884868e+01


==> Figures/IMD2.txt <==
-8.192000000000000171e+01 -1.599500657265467396e+02
-8.176000000000000512e+01 -1.599503520919416246e+02
-8.159999999999999432e+01 -1.599497884788561919e+02
-8.143999999999999773e+01 -1.599471457578897855e+02
-8.128000000000000114e+01 -1.599503773997942915e+02
-8.112000000000000455e+01 -1.599492129747275726e+02
-8.095999999999999375e+01 -1.599517525321394089e+02
-8.079999999999999716e+01 -1.599468612978625686e+02
-8.064000000000000057e+01 -1.599462722663941179e+02
-8.048000000000000398e+01 -1.599464438716581185e+02
-8.031999999999999318e+01 -1.599478842639527727e+02
-8.015999999999999659e+01 -1.599446687118617945e+02
-8.000000000000000000e+01 -1.599423853416888335e+02
-7.984000000000000341e+01 -1.599437649854037318e+02
-7.968000000000000682e+01 -1.599433841993845533e+02
-7.951999999999999602e+01 -1.599391883705923192e+02
-7.935999999999999943e+01 -1.599401506468807952e+02
-7.920000000000000284e+01 -1.599360713657239046e+02
-7.904000000000000625e+01 -1.599378357518691303e+02
-7.887999999999999545e+01 -1.599325414377720165e+02
-7.871999999999999886e+01 -1.599372942602015542e+02
-7.856000000000000227e+01 -1.599339210151144641e+02
-7.840000000000000568e+01 -1.599271281078788149e+02
-7.823999999999999488e+01 -1.599263265625937152e+02
-7.807999999999999829e+01 -1.599284790116552131e+02
-7.792000000000000171e+01 -1.599258315915549815e+02
-7.776000000000000512e+01 -1.599203371467728232e+02
-7.759999999999999432e+01 -1.599199741707448652e+02
-7.743999999999999773e+01 -1.599173045811995735e+02
-7.728000000000000114e+01 -1.599128141604714983e+02
-7.712000000000000455e+01 -1.599122758770940322e+02
-7.695999999999999375e+01 -1.599148212301762442e+02
-7.679999999999999716e+01 -1.599080259684270118e+02
-7.664000000000000057e+01 -1.599027488482236095e+02
-7.648000000000000398e+01 -1.599069548113982080e+02
-7.631999999999999318e+01 -1.598924364650851544e+02
-7.615999999999999659e+01 -1.598987306792594723e+02
-7.600000000000000000e+01 -1.598974860574501804e+02
-7.584000000000000341e+01 -1.598866904436657705e+02
-7.568000000000000682e+01 -1.598848555753137646e+02
-7.551999999999999602e+01 -1.598864455523016943e+02
-7.535999999999999943e+01 -1.598790910269389371e+02
-7.520000000000000284e+01 -1.598769602326146071e+02
-7.504000000000000625e+01 -1.598765955030565635e+02
-7.487999999999999545e+01 -1.598680066802392901e+02
-7.471999999999999886e+01 -1.598657111994672846e+02
-7.456000000000000227e+01 -1.598623903597004698e+02
-7.440000000000000568e+01 -1.598577784361191618e+02
-7.423999999999999488e+01 -1.598554314010849282e+02
-7.407999999999999829e+01 -1.598477355234835215e+02
-7.392000000000000171e+01 -1.598512873212231398e+02
-7.376000000000000512e+01 -1.598312201422141356e+02
-7.359999999999999432e+01 -1.598389419294030915e+02
-7.343999999999999773e+01 -1.598373250906629437e+02
-7.328000000000000114e+01 -1.598217387127375844e+02
-7.312000000000000455e+01 -1.598287608573247098e+02
-7.295999999999999375e+01 -1.598223431548842370e+02
-7.279999999999999716e+01 -1.598136537933360728e+02
-7.264000000000000057e+01 -1.598072163696591304e+02
-7.248000000000000398e+01 -1.598105776824562554e+02
-7.231999999999999318e+01 -1.598013237893495102e+02
-7.215999999999999659e+01 -1.597947841450122723e+02
-7.200000000000000000e+01 -1.597868594780381102e+02
-7.184000000000000341e+01 -1.597875844671264076e+02
-7.168000000000000682e+01 -1.597846786726474875e+02
-7.151999999999999602e+01 -1.597742945401406303e+02
-7.135999999999999943e+01 -1.597672822502204895e+02
-7.120000000000000284e+01 -1.597613368859183254e+02
-7.104000000000000625e+01 -1.597612682189725888e+02
-7.087999999999999545e+01 -1.597527951638854233e+02
-7.071999999999999886e+01 -1.597458091053896965e+02
-7.056000000000000227e+01 -1.597393315980409341e+02
-7.040000000000000568e+01 -1.597361801641243062e+02
-7.023999999999999488e+01 -1.597245073560471837e+02
-7.007999999999999829e+01 -1.597245740268788836e+02
-6.992000000000000171e+01 -1.597132688242260485e+02
-6.976000000000000512e+01 -1.597109477128888955e+02
-6.959999999999999432e+01 -1.597053554027773998e+02
-6.943999999999999773e+01 -1.596961488625144057e+02
-6.928000000000000114e+01 -1.596905406774926348e+02
-6.912000000000000455e+01 -1.596828454850861760e+02
-6.895999999999999375e+01 -1.596775641473549001e+02
-6.879999999999999716e+01 -1.596707324568869524e+02
-6.864000000000000057e+01 -1.596620671878747260e+02
-6.848000000000000398e+01 -1.596559484559973896e+02
-6.831999999999999318e+01 -1.596504156274856143e+02
-6.815999999999999659e+01 -1.596383738177463556e+02
-6.800000000000000000e+01 -1.596343933088689937e+02
-6.784000000000000341e+01 -1.596274253820600393e+02
-6.768000000000000682e+01 -1.596176074577133477e+02
-6.751999999999999602e+01 -1.596130262736167253e+02
-6.735999999999999943e+01 -1.596048995867132874e+02
-6.720000000000000284e+01 -1.595935215111421712e+02
-6.704000000000000625e+01 -1.595909136561868706e+02
-6.687999999999999545e+01 -1.595810922210910405e+02
-6.671999999999999886e+01 -1.595733703131958805e+02
-6.656000000000000227e+01 -1.595628521490181413e+02
-6.640000000000000568e+01 -1.595570498648330044e+02
-6.623999999999999488e+01 -1.595492521344446857e+02
-6.607999999999999829e+01 -1.595367296542133033e+02
-6.592000000000000171e+01 -1.595322165181800642e+02
-6.576000000000000512e+01 -1.595225327197413776e+02
-6.559999999999999432e+01 -1.595127100550407988e+02
-6.543999999999999773e+01 -1.595042747589672842e+02
-6.528000000000000114e+01 -1.594978324792796229e+02
-6.512000000000000455e+01 -1.594873893040793860e+02
-6.495999999999999375e+01 -1.594763231002493455e+02
-6.479999999999999716e+01 -1.594708983854330313e+02
-6.464000000000000057e+01 -1.594603912521063478e+02
-6.448000000000000398e+01 -1.594511073051564267e+02
-6.431999999999999318e+01 -1.594405413397524285e+02
-6.415999999999999659e+01 -1.594312631846318027e+02
-6.400000000000000000e+01 -1.594229913401914018e+02
-6.384000000000000341e+01 -1.594110567500536604e+02
-6.367999999999999972e+01 -1.594046151972069083e+02
-6.352000000000000313e+01 -1.593911722929571511e+02
-6.335999999999999943e+01 -1.593817410312503853e+02
-6.320000000000000284e+01 -1.593751015156700532e+02
-6.303999999999999915e+01 -1.593591245188224832e+02
-6.288000000000000256e+01 -1.593533603097440619e+02
-6.271999999999999886e+01 -1.593462212288203261e+02
-6.256000000000000227e+01 -1.593310401269542069e+02
-6.239999999999999858e+01 -1.593205510892084646e+02
-6.224000000000000199e+01 -1.593137393172495422e+02
-6.207999999999999829e+01 -1.593011553336559132e+02
-6.192000000000000171e+01 -1.592859948293879029e+02
-6.175999999999999801e+01 -1.592805682744792648e+02
-6.160000000000000142e+01 -1.592681785940252439e+02
-6.143999999999999773e+01 -1.592561684485135913e+02
-6.128000000000000114e+01 -1.592432386334783132e+02
-6.111999999999999744e+01 -1.592321341841518176e+02
-6.096000000000000085e+01 -1.592261938294292918e+02
-6.079999999999999716e+01 -1.592065486992116519e+02
-6.064000000000000057e+01 -1.592023467033214104e+02
-6.047999999999999687e+01 -1.591873257165526070e+02
-6.032000000000000028e+01 -1.591759412515450549e+02
-6.015999999999999659e+01 -1.591687560810131572e+02
-6.000000000000000000e+01 -1.591458496865352004e+02
-5.984000000000000341e+01 -1.591425615092993269e+02
-5.967999999999999972e+01 -1.591309342157029505e+02
-5.952000000000000313e+01 -1.591109369322835505e+02
-5.935999999999999943e+01 -1.591001909205809000e+02
-5.920000000000000284e+01 -1.590920084262617138e+02
-5.903999999999999915e+01 -1.590751504833547756e+02
-5.888000000000000256e+01 -1.590596187891812292e+02
-5.871999999999999886e+01 -1.590529811922184251e+02
-5.856000000000000227e+01 -1.590382872518196393e+02
-5.839999999999999858e+01 -1.590307454326774632e+02
-5.824000000000000199e+01 -1.590025845237123576e+02
-5.807999999999999829e+01 -1.590064679756351893e+02
-5.792000000000000171e+01 -1.589923360246440041e+02
-5.775999999999999801e+01 -1.589636376929185246e+02
-5.760000000000000142e+01 -1.589677857562725478e+02
-5.743999999999999773e+01 -1.589503213250522151e+02
-5.728000000000000114e+01 -1.589181751547058639e+02
-5.711999999999999744e+01 -1.589270812708169274e+02
-5.696000000000000085e+01 -1.588964701709212761e+02
-5.679999999999999716e+01 -1.588880346392490139e+02
-5.664000000000000057e+01 -1.588802134671629460e+02
-5.647999999999999687e+01 -1.588498547973663335e+02
-5.632000000000000028e+01 -1.588504914802897758e+02
-5.615999999999999659e+01 -1.588300310097813224e+02
-5.600000000000000000e+01 -1.588240796493978451e+02
-5.584000000000000341e+01 -1.588069287280463868e+02
-5.567999999999999972e+01 -1.587716668370669311e+02
-5.552000000000000313e+01 -1.587984921806885268e+02
-5.535999999999999943e+01 -1.587630494958017380e+02
-5.520000000000000284e+01 -1.587171955947877962e+02
-5.503999999999999915e+01 -1.587409395070837377e+02
-5.488000000000000256e+01 -1.587178282908671747e+02
-5.471999999999999886e+01 -1.586765266694020511e+02
-5.456000000000000227e+01 -1.586809587226723579e+02
-5.439999999999999858e+01 -1.586645009650242741e+02
-5.424000000000000199e+01 -1.586323301946054301e+02
-5.407999999999999829e+01 -1.586166552971920964e+02
-5.392000000000000171e+01 -1.586184267621236756e+02
-5.375999999999999801e+01 -1.586035281196220126e+02
-5.360000000000000142e+01 -1.585801033502342534e+02
-5.343999999999999773e+01 -1.585350400104459538e+02
-5.328000000000000114e+01 -1.585804244920879000e+02
-5.311999999999999744e+01 -1.585375982196071334e+02
-5.296000000000000085e+01 -1.584933022767706916e+02
-5.279999999999999716e+01 -1.585187928823871459e+02
-5.264000000000000057e+01 -1.584462701656419483e+02
-5.247999999999999687e+01 -1.584792660334869367e+02
-5.232000000000000028e+01 -1.584251514525067535e+02
-5.215999999999999659e+01 -1.583877634737710878e+02
-5.200000000000000000e+01 -1.584231181753596900e+02
-5.184000000000000341e+01 -1.583554917227736496e+02
-5.167999999999999972e+01 -1.583517807202746894e+02
-5.152000000000000313e+01 -1.583033346739780995e+02
-5.135999999999999943e+01 -1.583589690926150411e+02
-5.120000000000000284e+01 -1.582572937713644592e+02
-5.103999999999999915e+01 -1.582664566564598090e+02
-5.088000000000000256e+01 -1.583232592992151524e+02
-5.071999999999999886e+01 -1.581733808491485433e+02
-5.056000000000000227e+01 -1.582381591621750943e+02
-5.039999999999999858e+01 -1.580685582214536851e+02
-5.024000000000000199e+01 -1.582047113046954792e+02
-5.007999999999999829e+01 -1.580212583596273532e+02
-4.992000000000000171e+01 -1.580604504556223162e+02
-4.975999999999999801e+01 -1.581683304792514946e+02
-4.960000000000000142e+01 -1.578350779689821763e+02
-4.943999999999999773e+01 -1.580403022858037616e+02
-4.928000000000000114e+01 -1.580783078352634448e+02
-4.911999999999999744e+01 -1.578133346537613875e+02
-4.896000000000000085e+01 -1.578846889390102604e+02
-4.879999999999999716e+01 -1.579812331040277513e+02
-4.864000000000000057e+01 -1.576939170758505497e+02
-4.847999999999999687e+01 -1.578939039749525364e+02
-4.832000000000000028e+01 -1.577576416931298411e+02
-4.815999999999999659e+01 -1.578687925803850760e+02
-4.800000000000000000e+01 -1.573403181408208411e+02
-4.784000000000000341e+01 -1.578047140415416436e+02
-4.767999999999999972e+01 -1.564499280375443675e+02
-4.752000000000000313e+01 -1.533465288758304439e+02
-4.735999999999999943e+01 -1.527097330274251021e+02
-4.720000000000000284e+01 -1.553202867389506423e+02
-4.703999999999999915e+01 -1.538448652946594848e+02
-4.688000000000000256e+01 -1.522023194582748999e+02
-4.671999999999999886e+01 -1.543292568095608601e+02
-4.656000000000000227e+01 -1.546870124847344528e+02
-4.639999999999999858e+01 -1.530797183612841366e+02
-4.624000000000000199e+01 -1.533917249423312228e+02
-4.607999999999999829e+01 -1.554375632464225987e+02
-4.592000000000000171e+01 -1.536771521524560740e+02
-4.575999999999999801e+01 -1.524402738836525373e+02
-4.560000000000000142e+01 -1.543724686603993916e+02
-4.543999999999999773e+01 -1.542527288962781427e+02
-4.528000000000000114e+01 -1.532006380910348469e+02
-4.511999999999999744e+01 -1.547465949869641690e+02
-4.496000000000000085e+01 -1.552969263429691011e+02
-4.479999999999999716e+01 -1.528343179387378541e+02
-4.464000000000000057e+01 -1.529121337057892163e+02
-4.447999999999999687e+01 -1.546885524999013057e+02
-4.432000000000000028e+01 -1.539292645159199537e+02
-4.415999999999999659e+01 -1.522723537651916672e+02
-4.400000000000000000e+01 -1.540681384964525478e+02
-4.384000000000000341e+01 -1.549199254993864940e+02
-4.367999999999999972e+01 -1.528080952983785323e+02
-4.352000000000000313e+01 -1.530556223625423229e+02
-4.335999999999999943e+01 -1.551153110258157710e+02
-4.320000000000000284e+01 -1.526289393522188504e+02
-4.303999999999999915e+01 -1.524422684000214190e+02
-4.288000000000000256e+01 -1.536807976717651911e+02
-4.271999999999999886e+01 -1.540551861794724005e+02
-4.256000000000000227e+01 -1.526783704110719952e+02
-4.239999999999999858e+01 -1.540932326311630050e+02
-4.224000000000000199e+01 -1.569752883209314689e+02
-4.207999999999999829e+01 -1.565677753814528330e+02
-4.192000000000000171e+01 -1.567836720107194424e+02
-4.175999999999999801e+01 -1.569809738301005382e+02
-4.160000000000000142e+01 -1.568681486767054878e+02
-4.143999999999999773e+01 -1.568450604352968583e+02
-4.128000000000000114e+01 -1.567800505693383855e+02
-4.111999999999999744e+01 -1.568567655009939585e+02
-4.096000000000000085e+01 -1.566535260969431533e+02
-4.079999999999999716e+01 -1.569083763531720876e+02
-4.064000000000000057e+01 -1.567870712815592924e+02
-4.047999999999999687e+01 -1.566580459062386694e+02
-4.032000000000000028e+01 -1.566662928188600858e+02
-4.015999999999999659e+01 -1.567291472885927988e+02
-4.000000000000000000e+01 -1.566906546133464246e+02
-3.984000000000000341e+01 -1.565542776276123789e+02
-3.967999999999999972e+01 -1.566523333453390023e+02
-3.952000000000000313e+01 -1.566982594617067548e+02
-3.935999999999999943e+01 -1.564018710288655427e+02
-3.920000000000000284e+01 -1.566400725531821365e+02
-3.903999999999999915e+01 -1.565464054108385881e+02
-3.888000000000000256e+01 -1.564659100601588477e+02
-3.871999999999999886e+01 -1.564514955921856370e+02
-3.856000000000000227e+01 -1.564783741743560768e+02
-3.839999999999999858e+01 -1.564878043543566832e+02
-3.824000000000000199e+01 -1.563571599475671974e+02
-3.807999999999999829e+01 -1.563497227763455726e+02
-3.792000000000000171e+01 -1.563923130523053544e+02
-3.775999999999999801e+01 -1.563027450591536365e+02
-3.760000000000000142e+01 -1.563053939638770657e+02
-3.743999999999999773e+01 -1.562588694749143485e+02
-3.728000000000000114e+01 -1.562444034739327208e+02
-3.711999999999999744e+01 -1.561700971575039034e+02
-3.696000000000000085e+01 -1.561848307740614530e+02
-3.679999999999999716e+01 -1.561445663504606500e+02
-3.664000000000000057e+01 -1.561030609455578997e+02
-3.647999999999999687e+01 -1.560849284879347181e+02
-3.632000000000000028e+01 -1.560273321483933557e+02
-3.615999999999999659e+01 -1.560126807204749184e+02
-3.600000000000000000e+01 -1.560032388237410714e+02
-3.584000000000000341e+01 -1.559371841279579201e+02
-3.567999999999999972e+01 -1.559170867326590724e+02
-3.552000000000000313e+01 -1.558682952087828824e+02
-3.535999999999999943e+01 -1.558665884897549745e+02
-3.520000000000000284e+01 -1.558109320871595855e+02
-3.503999999999999915e+01 -1.557692361821033273e+02
-3.488000000000000256e+01 -1.557525926815921196e+02
-3.471999999999999886e+01 -1.557052807146839655e+02
-3.456000000000000227e+01 -1.556692521847619446e+02
-3.439999999999999858e+01 -1.556466502700166643e+02
-3.424000000000000199e+01 -1.556046321961408410e+02
-3.407999999999999829e+01 -1.555687879212526923e+02
-3.392000000000000171e+01 -1.555245603497120044e+02
-3.375999999999999801e+01 -1.555061515093495359e+02
-3.360000000000000142e+01 -1.554616641986974912e+02
-3.343999999999999773e+01 -1.554275945399093075e+02
-3.328000000000000114e+01 -1.553815485132661536e+02
-3.311999999999999744e+01 -1.553533226659840523e+02
-3.296000000000000085e+01 -1.553172270863119309e+02
-3.279999999999999716e+01 -1.552769470385002251e+02
-3.264000000000000057e+01 -1.552368161463493550e+02
-3.247999999999999687e+01 -1.552011630831495665e+02
-3.232000000000000028e+01 -1.551560153425124895e+02
-3.215999999999999659e+01 -1.551320983898380064e+02
-3.200000000000000000e+01 -1.550800109267544542e+02
-3.183999999999999986e+01 -1.550482447129043351e+02
-3.167999999999999972e+01 -1.550082188449572982e+02
-3.151999999999999957e+01 -1.549638134191552297e+02
-3.135999999999999943e+01 -1.549292242289618855e+02
-3.119999999999999929e+01 -1.548895455031217239e+02
-3.103999999999999915e+01 -1.548479386217552474e+02
-3.087999999999999901e+01 -1.548045217344612752e+02
-3.071999999999999886e+01 -1.547617355318477621e+02
-3.055999999999999872e+01 -1.547335324749301435e+02
-3.039999999999999858e+01 -1.546761053778406563e+02
-3.023999999999999844e+01 -1.546392205423352664e+02
-3.007999999999999829e+01 -1.545970022076032535e+02
-2.992000000000000171e+01 -1.545577451895589434e+02
-2.976000000000000156e+01 -1.545113323676495156e+02
-2.960000000000000142e+01 -1.544710272121971570e+02
-2.944000000000000128e+01 -1.544248709253816116e+02
-2.928000000000000114e+01 -1.543804330872987123e+02
-2.912000000000000099e+01 -1.543372002397401843e+02
-2.896000000000000085e+01 -1.542960472937596990e+02
-2.880000000000000071e+01 -1.542465612648788635e+02
-2.864000000000000057e+01 -1.542056505005737108e+02
-2.848000000000000043e+01 -1.541540054354305482e+02
-2.832000000000000028e+01 -1.541138521683735974e+02
-2.816000000000000014e+01 -1.540651610924721808e+02
-2.800000000000000000e+01 -1.540180460358803316e+02
-2.783999999999999986e+01 -1.539724633421022304e+02
-2.767999999999999972e+01 -1.539218335631943546e+02
-2.751999999999999957e+01 -1.538793195249104713e+02
-2.735999999999999943e+01 -1.538301250951867303e+02
-2.719999999999999929e+01 -1.537758353640046209e+02
-2.703999999999999915e+01 -1.537315736761438529e+02
-2.687999999999999901e+01 -1.536825924009233120e+02
-2.671999999999999886e+01 -1.536321348740228530e+02
-2.655999999999999872e+01 -1.535822813614058759e+02
-2.639999999999999858e+01 -1.535348550344223497e+02
-2.623999999999999844e+01 -1.534795329540477837e+02
-2.607999999999999829e+01 -1.534264410359427586e+02
-2.592000000000000171e+01 -1.533799389462151908e+02
-2.576000000000000156e+01 -1.533261459391175379e+02
-2.560000000000000142e+01 -1.532715684670516225e+02
-2.544000000000000128e+01 -1.532213275089087290e+02
-2.528000000000000114e+01 -1.531674611239889998e+02
-2.512000000000000099e+01 -1.531142390501511557e+02
-2.496000000000000085e+01 -1.530597162771738908e+02
-2.480000000000000071e+01 -1.530027696926050282e+02
-2.464000000000000057e+01 -1.529512460658764326e+02
-2.448000000000000043e+01 -1.528945403081029042e+02
-2.432000000000000028e+01 -1.528404038157760851e+02
-2.416000000000000014e+01 -1.527860129196754997e+02
-2.400000000000000000e+01 -1.527289632144566838e+02
-2.383999999999999986e+01 -1.526734823819893734e+02
-2.367999999999999972e+01 -1.526154697817486010e+02
-2.351999999999999957e+01 -1.525601527867607672e+02
-2.335999999999999943e+01 -1.525064753950937018e+02
-2.319999999999999929e+01 -1.524568052765814059e+02
-2.303999999999999915e+01 -1.523925874458797693e+02
-2.287999999999999901e+01 -1.523006602597969561e+02
-2.271999999999999886e+01 -1.518332258192510551e+02
-2.255999999999999872e+01 -1.474390040444019689e+02
-2.239999999999999858e+01 -1.407401191227847050e+02
-2.223999999999999844e+01 -1.338937526213846638e+02
-2.207999999999999829e+01 -1.283714908472464913e+02
-2.192000000000000171e+01 -1.237802684465672769e+02
-2.176000000000000156e+01 -1.200978840699993668e+02
-2.160000000000000142e+01 -1.170908976281860561e+02
-2.144000000000000128e+01 -1.140249869408258832e+02
-2.128000000000000114e+01 -1.124725988669312784e+02
-2.112000000000000099e+01 -1.108073725549310637e+02
-2.096000000000000085e+01 -1.089529471852842590e+02
-2.080000000000000071e+01 -1.078826227285642858e+02
-2.064000000000000057e+01 -1.072716508358392531e+02
-2.048000000000000043e+01 -1.070492752406663612e+02
-2.032000000000000028e+01 -1.065806755422527772e+02
-2.016000000000000014e+01 -1.068674433776085522e+02
-2.000000000000000000e+01 -1.069843959296642595e+02
-1.983999999999999986e+01 -1.066436636786066430e+02
-1.967999999999999972e+01 -1.065532166097046343e+02
-1.951999999999999957e+01 -1.070167935831952519e+02
-1.935999999999999943e+01 -1.073938202751536863e+02
-1.919999999999999929e+01 -1.072532305508834156e+02
-1.903999999999999915e+01 -1.071683901938327921e+02
-1.887999999999999901e+01 -1.072087695620072054e+02
-1.871999999999999886e+01 -1.074258482656469624e+02
-1.855999999999999872e+01 -1.075266694803669907e+02
-1.839999999999999858e+01 -1.080097009642357477e+02
-1.823999999999999844e+01 -1.083391513951470131e+02
-1.807999999999999829e+01 -1.083944242600665291e+02
-1.792000000000000171e+01 -1.075635861689802084e+02
-1.776000000000000156e+01 -1.075582917374371164e+02
-1.760000000000000142e+01 -1.076438880914369349e+02
-1.744000000000000128e+01 -1.073138416791051242e+02
-1.728000000000000114e+01 -1.070475209159358911e+02
-1.712000000000000099e+01 -1.066567175216088827e+02
-1.696000000000000085e+01 -1.068945486602062829e+02
-1.680000000000000071e+01 -1.070453708334642471e+02
-1.664000000000000057e+01 -1.071874866162849713e+02
-1.648000000000000043e+01 -1.072058852653418768e+02
-1.632000000000000028e+01 -1.071311100175991982e+02
-1.616000000000000014e+01 -1.074275351187423837e+02
-1.600000000000000000e+01 -1.073374077103710533e+02
-1.583999999999999986e+01 -1.076181000193339656e+02
-1.567999999999999972e+01 -1.078854230900862632e+02
-1.551999999999999957e+01 -1.075946364705530556e+02
-1.535999999999999943e+01 -1.080003642508342523e+02
-1.519999999999999929e+01 -1.078607473758233652e+02
-1.503999999999999915e+01 -1.073869861543636262e+02
-1.488000000000000078e+01 -1.071636961796059211e+02
-1.472000000000000064e+01 -1.069040609513195648e+02
-1.456000000000000050e+01 -1.068553127686572282e+02
-1.440000000000000036e+01 -1.074157595827428224e+02
-1.424000000000000021e+01 -1.071194230989428036e+02
-1.408000000000000007e+01 -1.070003603037834239e+02
-1.391999999999999993e+01 -1.072882302896857567e+02
-1.375999999999999979e+01 -1.065067060068661817e+02
-1.359999999999999964e+01 -1.060339662964367733e+02
-1.343999999999999950e+01 -1.054586221893256948e+02
-1.327999999999999936e+01 -1.054835177770856944e+02
-1.311999999999999922e+01 -1.053925573504110105e+02
-1.296000000000000085e+01 -1.051528232781258794e+02
-1.280000000000000071e+01 -1.054363952566921512e+02
-1.264000000000000057e+01 -1.057753600840689217e+02
-1.248000000000000043e+01 -1.063629179332135948e+02
-1.232000000000000028e+01 -1.064241662177821581e+02
-1.216000000000000014e+01 -1.057707188424129896e+02
-1.200000000000000000e+01 -1.054263642547179955e+02
-1.183999999999999986e+01 -1.052516932576188253e+02
-1.167999999999999972e+01 -1.056098389167398750e+02
-1.151999999999999957e+01 -1.050792431798805495e+02
-1.135999999999999943e+01 -1.050109734320013501e+02
-1.119999999999999929e+01 -1.048059641010541441e+02
-1.103999999999999915e+01 -1.042566725447812814e+02
-1.088000000000000078e+01 -1.039008857906212455e+02
-1.072000000000000064e+01 -1.039393995579446397e+02
-1.056000000000000050e+01 -1.041831820416689283e+02
-1.040000000000000036e+01 -1.032622601779995648e+02
-1.024000000000000021e+01 -1.020364278040317885e+02
-1.008000000000000007e+01 -1.020080514469667179e+02
-9.919999999999999929e+00 -1.025131265482121705e+02
-9.759999999999999787e+00 -1.024828794497823310e+02
-9.599999999999999645e+00 -1.023453133343872992e+02
-9.439999999999999503e+00 -1.017516825309428299e+02
-9.279999999999999361e+00 -1.011538872217852827e+02
-9.119999999999999218e+00 -1.014519519650231558e+02
-8.960000000000000853e+00 -1.019899135421877929e+02
-8.800000000000000711e+00 -1.014739877426426204e+02
-8.640000000000000568e+00 -1.007040023437222374e+02
-8.480000000000000426e+00 -1.005168617714738133e+02
-8.320000000000000284e+00 -1.002682916795884864e+02
-8.160000000000000142e+00 -9.991185100224676319e+01
-8.000000000000000000e+00 -9.968805192026243844e+01
-7.839999999999999858e+00 -9.961899501568147741e+01
-7.679999999999999716e+00 -9.902045818244330633e+01
-7.519999999999999574e+00 -9.878784414748302822e+01
-7.360000000000000320e+00 -9.877719995046794565e+01
-7.200000000000000178e+00 -9.839773104106670587e+01
-7.040000000000000036e+00 -9.820167294195485397e+01
-6.879999999999999893e+00 -9.796357442769684098e+01
-6.719999999999999751e+00 -9.781193496110842034e+01
-6.559999999999999609e+00 -9.778380542990446145e+01
-6.400000000000000355e+00 -9.734191961511099578e+01
-6.240000000000000213e+00 -9.681519067788934763e+01
-6.080000000000000071e+00 -9.636322519339336168e+01
-5.919999999999999929e+00 -9.654898534640108210e+01
-5.759999999999999787e+00 -9.652866756281062521e+01
-5.599999999999999645e+00 -9.575159527009007832e+01
-5.440000000000000391e+00 -9.534392396263856995e+01
-5.280000000000000249e+00 -9.518572755950998499e+01
-5.120000000000000107e+00 -9.467253873913769269e+01
-4.959999999999999964e+00 -9.324741821145735798e+01
-4.799999999999999822e+00 -9.235881996251323756e+01
-4.639999999999999680e+00 -9.156281319836431010e+01
-4.480000000000000426e+00 -9.055712950742110934e+01
-4.320000000000000284e+00 -9.012806466360271429e+01
-4.160000000000000142e+00 -8.936880899916044996e+01
-4.000000000000000000e+00 -8.930600617461880120e+01
-3.839999999999999858e+00 -8.926758357936736843e+01
-3.680000000000000160e+00 -8.853806244753360488e+01
-3.520000000000000018e+00 -8.795710911265315701e+01
-3.359999999999999876e+00 -8.764853226447178258e+01
-3.200000000000000178e+00 -8.712551071571370187e+01
-3.040000000000000036e+00 -8.741039796081373936e+01
-2.879999999999999893e+00 -8.743079797175764156e+01
-2.720000000000000195e+00 -8.646434315645950619e+01
-2.560000000000000053e+00 -8.666371277524619643e+01
-2.399999999999999911e+00 -8.680509582900056387e+01
-2.240000000000000213e+00 -8.642199519387631312e+01
-2.080000000000000071e+00 -8.603750181187228918e+01
-1.919999999999999929e+00 -8.583728806350286789e+01
-1.760000000000000009e+00 -8.581856726820811332e+01
-1.600000000000000089e+00 -8.538484679177885539e+01
-1.439999999999999947e+00 -8.502302808575674931e+01
-1.280000000000000027e+00 -8.533631090785439710e+01
-1.120000000000000107e+00 -8.488134371596538585e+01
-9.599999999999999645e-01 -8.401232072465433021e+01
-8.000000000000000444e-01 -8.418930666064829893e+01
-6.400000000000000133e-01 -8.435939928134929744e+01
-4.799999999999999822e-01 -8.407958848225165127e+01
-3.200000000000000067e-01 -7.992467289906403494e+01
-1.600000000000000033e-01 -6.627944457346713136e+01
0.000000000000000000e+00 -6.186903036200288142e+01
1.600000000000000033e-01 -6.627944457346713136e+01
3.200000000000000067e-01 -7.992467289906403494e+01
4.799999999999999822e-01 -8.407958848225165127e+01
6.400000000000000133e-01 -8.435939928134929744e+01
8.000000000000000444e-01 -8.418930666064829893e+01
9.599999999999999645e-01 -8.401232072465433021e+01
1.120000000000000107e+00 -8.488134371596538585e+01
1.280000000000000027e+00 -8.533631090785439710e+01
1.439999999999999947e+00 -8.502302808575674931e+01
1.600000000000000089e+00 -8.538484679177885539e+01
1.760000000000000009e+00 -8.581856726820811332e+01
1.919999999999999929e+00 -8.583728806350286789e+01
2.080000000000000071e+00 -8.603750181187228918e+01
2.240000000000000213e+00 -8.642199519387631312e+01
2.399999999999999911e+00 -8.680509582900056387e+01
2.560000000000000053e+00 -8.666371277524619643e+01
2.720000000000000195e+00 -8.646434315645950619e+01
2.879999999999999893e+00 -8.743079797175764156e+01
3.040000000000000036e+00 -8.741039796081373936e+01
3.200000000000000178e+00 -8.712551071571370187e+01
3.359999999999999876e+00 -8.764853226447178258e+01
3.520000000000000018e+00 -8.795710911265315701e+01
3.680000000000000160e+00 -8.853806244753360488e+01
3.839999999999999858e+00 -8.926758357936736843e+01
4.000000000000000000e+00 -8.930600617461880120e+01
4.160000000000000142e+00 -8.936880899916044996e+01
4.320000000000000284e+00 -9.012806466360271429e+01
4.480000000000000426e+00 -9.055712950742110934e+01
4.639999999999999680e+00 -9.156281319836431010e+01
4.799999999999999822e+00 -9.235881996251323756e+01
4.959999999999999964e+00 -9.324741821145735798e+01
5.120000000000000107e+00 -9.467253873913769269e+01
5.280000000000000249e+00 -9.518572755950998499e+01
5.440000000000000391e+00 -9.534392396263856995e+01
5.599999999999999645e+00 -9.575159527009007832e+01
5.759999999999999787e+00 -9.652866756281062521e+01
5.919999999999999929e+00 -9.654898534640108210e+01
6.080000000000000071e+00 -9.636322519339336168e+01
6.240000000000000213e+00 -9.681519067788934763e+01
6.400000000000000355e+00 -9.734191961511099578e+01
6.559999999999999609e+00 -9.778380542990446145e+01
6.719999999999999751e+00 -9.781193496110842034e+01
6.879999999999999893e+00 -9.796357442769684098e+01
7.040000000000000036e+00 -9.820167294195485397e+01
7.200000000000000178e+00 -9.839773104106670587e+01
7.360000000000000320e+00 -9.877719995046794565e+01
7.519999999999999574e+00 -9.878784414748302822e+01
7.679999999999999716e+00 -9.902045818244330633e+01
7.839999999999999858e+00 -9.961899501568147741e+01
8.000000000000000000e+00 -9.968805192026243844e+01
8.160000000000000142e+00 -9.991185100224676319e+01
8.320000000000000284e+00 -1.002682916795884864e+02
8.480000000000000426e+00 -1.005168617714738133e+02
8.640000000000000568e+00 -1.007040023437222374e+02
8.800000000000000711e+00 -1.014739877426426204e+02
8.960000000000000853e+00 -1.019899135421877929e+02
9.119999999999999218e+00 -1.014519519650231558e+02
9.279999999999999361e+00 -1.011538872217852827e+02
9.439999999999999503e+00 -1.017516825309428299e+02
9.599999999999999645e+00 -1.023453133343872992e+02
9.759999999999999787e+00 -1.024828794497823310e+02
9.919999999999999929e+00 -1.025131265482121705e+02
1.008000000000000007e+01 -1.020080514469667179e+02
1.024000000000000021e+01 -1.020364278040317885e+02
1.040000000000000036e+01 -1.032622601779995648e+02
1.056000000000000050e+01 -1.041831820416689283e+02
1.072000000000000064e+01 -1.039393995579446397e+02
1.088000000000000078e+01 -1.039008857906212455e+02
1.103999999999999915e+01 -1.042566725447812814e+02
1.119999999999999929e+01 -1.048059641010541441e+02
1.135999999999999943e+01 -1.050109734320013501e+02
1.151999999999999957e+01 -1.050792431798805495e+02
1.167999999999999972e+01 -1.056098389167398750e+02
1.183999999999999986e+01 -1.052516932576188253e+02
1.200000000000000000e+01 -1.054263642547179955e+02
1.216000000000000014e+01 -1.057707188424129896e+02
1.232000000000000028e+01 -1.064241662177821581e+02
1.248000000000000043e+01 -1.063629179332135948e+02
1.264000000000000057e+01 -1.057753600840689217e+02
1.280000000000000071e+01 -1.054363952566921512e+02
1.296000000000000085e+01 -1.051528232781258794e+02
1.311999999999999922e+01 -1.053925573504110105e+02
1.327999999999999936e+01 -1.054835177770856944e+02
1.343999999999999950e+01 -1.054586221893256948e+02
1.359999999999999964e+01 -1.060339662964367733e+02
1.375999999999999979e+01 -1.065067060068661817e+02
1.391999999999999993e+01 -1.072882302896857567e+02
1.408000000000000007e+01 -1.070003603037834239e+02
1.424000000000000021e+01 -1.071194230989428036e+02
1.440000000000000036e+01 -1.074157595827428224e+02
1.456000000000000050e+01 -1.068553127686572282e+02
1.472000000000000064e+01 -1.069040609513195648e+02
1.488000000000000078e+01 -1.071636961796059211e+02
1.503999999999999915e+01 -1.073869861543636262e+02
1.519999999999999929e+01 -1.078607473758233652e+02
1.535999999999999943e+01 -1.080003642508342523e+02
1.551999999999999957e+01 -1.075946364705530556e+02
1.567999999999999972e+01 -1.078854230900862632e+02
1.583999999999999986e+01 -1.076181000193339656e+02
1.600000000000000000e+01 -1.073374077103710533e+02
1.616000000000000014e+01 -1.074275351187423837e+02
1.632000000000000028e+01 -1.071311100175991982e+02
1.648000000000000043e+01 -1.072058852653418768e+02
1.664000000000000057e+01 -1.071874866162849713e+02
1.680000000000000071e+01 -1.070453708334642471e+02
1.696000000000000085e+01 -1.068945486602062829e+02
1.712000000000000099e+01 -1.066567175216088827e+02
1.728000000000000114e+01 -1.070475209159358911e+02
1.744000000000000128e+01 -1.073138416791051242e+02
1.760000000000000142e+01 -1.076438880914369349e+02
1.776000000000000156e+01 -1.075582917374371164e+02
1.792000000000000171e+01 -1.075635861689802084e+02
1.807999999999999829e+01 -1.083944242600665291e+02
1.823999999999999844e+01 -1.083391513951470131e+02
1.839999999999999858e+01 -1.080097009642357477e+02
1.855999999999999872e+01 -1.075266694803669907e+02
1.871999999999999886e+01 -1.074258482656469624e+02
1.887999999999999901e+01 -1.072087695620072054e+02
1.903999999999999915e+01 -1.071683901938327921e+02
1.919999999999999929e+01 -1.072532305508834156e+02
1.935999999999999943e+01 -1.073938202751536863e+02
1.951999999999999957e+01 -1.070167935831952519e+02
1.967999999999999972e+01 -1.065532166097046343e+02
1.983999999999999986e+01 -1.066436636786066430e+02
2.000000000000000000e+01 -1.069843959296642595e+02
2.016000000000000014e+01 -1.068674433776085522e+02
2.032000000000000028e+01 -1.065806755422527772e+02
2.048000000000000043e+01 -1.070492752406663612e+02
2.064000000000000057e+01 -1.072716508358392531e+02
2.080000000000000071e+01 -1.078826227285642858e+02
2.096000000000000085e+01 -1.089529471852842590e+02
2.112000000000000099e+01 -1.108073725549310637e+02
2.128000000000000114e+01 -1.124725988669312784e+02
2.144000000000000128e+01 -1.140249869408258832e+02
2.160000000000000142e+01 -1.170908976281860561e+02
2.176000000000000156e+01 -1.200978840699993668e+02
2.192000000000000171e+01 -1.237802684465672769e+02
2.207999999999999829e+01 -1.283714908472464913e+02
2.223999999999999844e+01 -1.338937526213846638e+02
2.239999999999999858e+01 -1.407401191227847050e+02
2.255999999999999872e+01 -1.474390040444019689e+02
2.271999999999999886e+01 -1.518332258192510551e+02
2.287999999999999901e+01 -1.523006602597969561e+02
2.303999999999999915e+01 -1.523925874458797693e+02
2.319999999999999929e+01 -1.524568052765814059e+02
2.335999999999999943e+01 -1.525064753950937018e+02
2.351999999999999957e+01 -1.525601527867607672e+02
2.367999999999999972e+01 -1.526154697817486010e+02
2.383999999999999986e+01 -1.526734823819893734e+02
2.400000000000000000e+01 -1.527289632144566838e+02
2.416000000000000014e+01 -1.527860129196754997e+02
2.432000000000000028e+01 -1.528404038157760851e+02
2.448000000000000043e+01 -1.528945403081029042e+02
2.464000000000000057e+01 -1.529512460658764326e+02
2.480000000000000071e+01 -1.530027696926050282e+02
2.496000000000000085e+01 -1.530597162771738908e+02
2.512000000000000099e+01 -1.531142390501511557e+02
2.528000000000000114e+01 -1.531674611239889998e+02
2.544000000000000128e+01 -1.532213275089087290e+02
2.560000000000000142e+01 -1.532715684670516225e+02
2.576000000000000156e+01 -1.533261459391175379e+02
2.592000000000000171e+01 -1.533799389462151908e+02
2.607999999999999829e+01 -1.534264410359427586e+02
2.623999999999999844e+01 -1.534795329540477837e+02
2.639999999999999858e+01 -1.535348550344223497e+02
2.655999999999999872e+01 -1.535822813614058759e+02
2.671999999999999886e+01 -1.536321348740228530e+02
2.687999999999999901e+01 -1.536825924009233120e+02
2.703999999999999915e+01 -1.537315736761438529e+02
2.719999999999999929e+01 -1.537758353640046209e+02
2.735999999999999943e+01 -1.538301250951867303e+02
2.751999999999999957e+01 -1.538793195249104713e+02
2.767999999999999972e+01 -1.539218335631943546e+02
2.783999999999999986e+01 -1.539724633421022304e+02
2.800000000000000000e+01 -1.540180460358803316e+02
2.816000000000000014e+01 -1.540651610924721808e+02
2.832000000000000028e+01 -1.541138521683735974e+02
2.848000000000000043e+01 -1.541540054354305482e+02
2.864000000000000057e+01 -1.542056505005737108e+02
2.880000000000000071e+01 -1.542465612648788635e+02
2.896000000000000085e+01 -1.542960472937596990e+02
2.912000000000000099e+01 -1.543372002397401843e+02
2.928000000000000114e+01 -1.543804330872987123e+02
2.944000000000000128e+01 -1.544248709253816116e+02
2.960000000000000142e+01 -1.544710272121971570e+02
2.976000000000000156e+01 -1.545113323676495156e+02
2.992000000000000171e+01 -1.545577451895589434e+02
3.007999999999999829e+01 -1.545970022076032535e+02
3.023999999999999844e+01 -1.546392205423352664e+02
3.039999999999999858e+01 -1.546761053778406563e+02
3.055999999999999872e+01 -1.547335324749301435e+02
3.071999999999999886e+01 -1.547617355318477621e+02
3.087999999999999901e+01 -1.548045217344612752e+02
3.103999999999999915e+01 -1.548479386217552474e+02
3.119999999999999929e+01 -1.548895455031217239e+02
3.135999999999999943e+01 -1.549292242289618855e+02
3.151999999999999957e+01 -1.549638134191552297e+02
3.167999999999999972e+01 -1.550082188449572982e+02
3.183999999999999986e+01 -1.550482447129043351e+02
3.200000000000000000e+01 -1.550800109267544542e+02
3.215999999999999659e+01 -1.551320983898380064e+02
3.232000000000000028e+01 -1.551560153425124895e+02
3.247999999999999687e+01 -1.552011630831495665e+02
3.264000000000000057e+01 -1.552368161463493550e+02
3.279999999999999716e+01 -1.552769470385002251e+02
3.296000000000000085e+01 -1.553172270863119309e+02
3.311999999999999744e+01 -1.553533226659840523e+02
3.328000000000000114e+01 -1.553815485132661536e+02
3.343999999999999773e+01 -1.554275945399093075e+02
3.360000000000000142e+01 -1.554616641986974912e+02
3.375999999999999801e+01 -1.555061515093495359e+02
3.392000000000000171e+01 -1.555245603497120044e+02
3.407999999999999829e+01 -1.555687879212526923e+02
3.424000000000000199e+01 -1.556046321961408410e+02
3.439999999999999858e+01 -1.556466502700166643e+02
3.456000000000000227e+01 -1.556692521847619446e+02
3.471999999999999886e+01 -1.557052807146839655e+02
3.488000000000000256e+01 -1.557525926815921196e+02
3.503999999999999915e+01 -1.557692361821033273e+02
3.520000000000000284e+01 -1.558109320871595855e+02
3.535999999999999943e+01 -1.558665884897549745e+02
3.552000000000000313e+01 -1.558682952087828824e+02
3.567999999999999972e+01 -1.559170867326590724e+02
3.584000000000000341e+01 -1.559371841279579201e+02
3.600000000000000000e+01 -1.560032388237410714e+02
3.615999999999999659e+01 -1.560126807204749184e+02
3.632000000000000028e+01 -1.560273321483933557e+02
3.647999999999999687e+01 -1.560849284879347181e+02
3.664000000000000057e+01 -1.561030609455578997e+02
3.679999999999999716e+01 -1.561445663504606500e+02
3.696000000000000085e+01 -1.561848307740614530e+02
3.711999999999999744e+01 -1.561700971575039034e+02
3.728000000000000114e+01 -1.562444034739327208e+02
3.743999999999999773e+01 -1.562588694749143485e+02
3.760000000000000142e+01 -1.563053939638770657e+02
3.775999999999999801e+01 -1.563027450591536365e+02
3.792000000000000171e+01 -1.563923130523053544e+02
3.807999999999999829e+01 -1.563497227763455726e+02
3.824000000000000199e+01 -1.563571599475671974e+02
3.839999999999999858e+01 -1.564878043543566832e+02
3.856000000000000227e+01 -1.564783741743560768e+02
3.871999999999999886e+01 -1.564514955921856370e+02
3.888000000000000256e+01 -1.564659100601588477e+02
3.903999999999999915e+01 -1.565464054108385881e+02
3.920000000000000284e+01 -1.566400725531821365e+02
3.935999999999999943e+01 -1.564018710288655427e+02
3.952000000000000313e+01 -1.566982594617067548e+02
3.967999999999999972e+01 -1.566523333453390023e+02
3.984000000000000341e+01 -1.565542776276123789e+02
4.000000000000000000e+01 -1.566906546133464246e+02
4.015999999999999659e+01 -1.567291472885927988e+02
4.032000000000000028e+01 -1.566662928188600858e+02
4.047999999999999687e+01 -1.566580459062386694e+02
4.064000000000000057e+01 -1.567870712815592924e+02
4.079999999999999716e+01 -1.569083763531720876e+02
4.096000000000000085e+01 -1.566535260969431533e+02
4.111999999999999744e+01 -1.568567655009939585e+02
4.128000000000000114e+01 -1.567800505693383855e+02
4.143999999999999773e+01 -1.568450604352968583e+02
4.160000000000000142e+01 -1.568681486767054878e+02
4.175999999999999801e+01 -1.569809738301005382e+02
4.192000000000000171e+01 -1.567836720107194424e+02
4.207999999999999829e+01 -1.565677753814528330e+02
4.224000000000000199e+01 -1.569752883209314689e+02
4.239999999999999858e+01 -1.540932326311630050e+02
4.256000000000000227e+01 -1.526783704110719952e+02
4.271999999999999886e+01 -1.540551861794724005e+02
4.288000000000000256e+01 -1.536807976717651911e+02
4.303999999999999915e+01 -1.524422684000214190e+02
4.320000000000000284e+01 -1.526289393522188504e+02
4.335999999999999943e+01 -1.551153110258157710e+02
4.352000000000000313e+01 -1.530556223625423229e+02
4.367999999999999972e+01 -1.528080952983785323e+02
4.384000000000000341e+01 -1.549199254993864940e+02
4.400000000000000000e+01 -1.540681384964525478e+02
4.415999999999999659e+01 -1.522723537651916672e+02
4.432000000000000028e+01 -1.539292645159199537e+02
4.447999999999999687e+01 -1.546885524999013057e+02
4.464000000000000057e+01 -1.529121337057892163e+02
4.479999999999999716e+01 -1.528343179387378541e+02
4.496000000000000085e+01 -1.552969263429691011e+02
4.511999999999999744e+01 -1.547465949869641690e+02
4.528000000000000114e+01 -1.532006380910348469e+02
4.543999999999999773e+01 -1.542527288962781427e+02
4.560000000000000142e+01 -1.543724686603993916e+02
4.575999999999999801e+01 -1.524402738836525373e+02
4.592000000000000171e+01 -1.536771521524560740e+02
4.607999999999999829e+01 -1.554375632464225987e+02
4.624000000000000199e+01 -1.533917249423312228e+02
4.639999999999999858e+01 -1.530797183612841366e+02
4.656000000000000227e+01 -1.546870124847344528e+02
4.671999999999999886e+01 -1.543292568095608601e+02
4.688000000000000256e+01 -1.522023194582748999e+02
4.703999999999999915e+01 -1.538448652946594848e+02
4.720000000000000284e+01 -1.553202867389506423e+02
4.735999999999999943e+01 -1.527097330274251021e+02
4.752000000000000313e+01 -1.533465288758304439e+02
4.767999999999999972e+01 -1.564499280375443675e+02
4.784000000000000341e+01 -1.578047140415416436e+02
4.800000000000000000e+01 -1.573403181408208411e+02
4.815999999999999659e+01 -1.578687925803850760e+02
4.832000000000000028e+01 -1.577576416931298411e+02
4.847999999999999687e+01 -1.578939039749525364e+02
4.864000000000000057e+01 -1.576939170758505497e+02
4.879999999999999716e+01 -1.579812331040277513e+02
4.896000000000000085e+01 -1.578846889390102604e+02
4.911999999999999744e+01 -1.578133346537613875e+02
4.928000000000000114e+01 -1.580783078352634448e+02
4.943999999999999773e+01 -1.580403022858037616e+02
4.960000000000000142e+01 -1.578350779689821763e+02
4.975999999999999801e+01 -1.581683304792514946e+02
4.992000000000000171e+01 -1.580604504556223162e+02
5.007999999999999829e+01 -1.580212583596273532e+02
5.024000000000000199e+01 -1.582047113046954792e+02
5.039999999999999858e+01 -1.580685582214536851e+02
5.056000000000000227e+01 -1.582381591621750943e+02
5.071999999999999886e+01 -1.581733808491485433e+02
5.088000000000000256e+01 -1.583232592992151524e+02
5.103999999999999915e+01 -1.582664566564598090e+02
5.120000000000000284e+01 -1.582572937713644592e+02
5.135999999999999943e+01 -1.583589690926150411e+02
5.152000000000000313e+01 -1.583033346739780995e+02
5.167999999999999972e+01 -1.583517807202746894e+02
5.184000000000000341e+01 -1.583554917227736496e+02
5.200000000000000000e+01 -1.584231181753596900e+02
5.215999999999999659e+01 -1.583877634737710878e+02
5.232000000000000028e+01 -1.584251514525067535e+02
5.247999999999999687e+01 -1.584792660334869367e+02
5.264000000000000057e+01 -1.584462701656419483e+02
5.279999999999999716e+01 -1.585187928823871459e+02
5.296000000000000085e+01 -1.584933022767706916e+02
5.311999999999999744e+01 -1.585375982196071334e+02
5.328000000000000114e+01 -1.585804244920879000e+02
5.343999999999999773e+01 -1.585350400104459538e+02
5.360000000000000142e+01 -1.585801033502342534e+02
5.375999999999999801e+01 -1.586035281196220126e+02
5.392000000000000171e+01 -1.586184267621236756e+02
5.407999999999999829e+01 -1.586166552971920964e+02
5.424000000000000199e+01 -1.586323301946054301e+02
5.439999999999999858e+01 -1.586645009650242741e+02
5.456000000000000227e+01 -1.586809587226723579e+02
5.471999999999999886e+01 -1.586765266694020511e+02
5.488000000000000256e+01 -1.587178282908671747e+02
5.503999999999999915e+01 -1.587409395070837377e+02
5.520000000000000284e+01 -1.587171955947877962e+02
5.535999999999999943e+01 -1.587630494958017380e+02
5.552000000000000313e+01 -1.587984921806885268e+02
5.567999999999999972e+01 -1.587716668370669311e+02
5.584000000000000341e+01 -1.588069287280463868e+02
5.600000000000000000e+01 -1.588240796493978451e+02
5.615999999999999659e+01 -1.588300310097813224e+02
5.632000000000000028e+01 -1.588504914802897758e+02
5.647999999999999687e+01 -1.588498547973663335e+02
5.664000000000000057e+01 -1.588802134671629460e+02
5.679999999999999716e+01 -1.588880346392490139e+02
5.696000000000000085e+01 -1.588964701709212761e+02
5.711999999999999744e+01 -1.589270812708169274e+02
5.728000000000000114e+01 -1.589181751547058639e+02
5.743999999999999773e+01 -1.589503213250522151e+02
5.760000000000000142e+01 -1.589677857562725478e+02
5.775999999999999801e+01 -1.589636376929185246e+02
5.792000000000000171e+01 -1.589923360246440041e+02
5.807999999999999829e+01 -1.590064679756351893e+02
5.824000000000000199e+01 -1.590025845237123576e+02
5.839999999999999858e+01 -1.590307454326774632e+02
5.856000000000000227e+01 -1.590382872518196393e+02
5.871999999999999886e+01 -1.590529811922184251e+02
5.888000000000000256e+01 -1.590596187891812292e+02
5.903999999999999915e+01 -1.590751504833547756e+02
5.920000000000000284e+01 -1.590920084262617138e+02
5.935999999999999943e+01 -1.591001909205809000e+02
5.952000000000000313e+01 -1.591109369322835505e+02
5.967999999999999972e+01 -1.591309342157029505e+02
5.984000000000000341e+01 -1.591425615092993269e+02
6.000000000000000000e+01 -1.591458496865352004e+02
6.015999999999999659e+01 -1.591687560810131572e+02
6.032000000000000028e+01 -1.591759412515450549e+02
6.047999999999999687e+01 -1.591873257165526070e+02
6.064000000000000057e+01 -1.592023467033214104e+02
6.079999999999999716e+01 -1.592065486992116519e+02
6.096000000000000085e+01 -1.592261938294292918e+02
6.111999999999999744e+01 -1.592321341841518176e+02
6.128000000000000114e+01 -1.592432386334783132e+02
6.143999999999999773e+01 -1.592561684485135913e+02
6.160000000000000142e+01 -1.592681785940252439e+02
6.175999999999999801e+01 -1.592805682744792648e+02
6.192000000000000171e+01 -1.592859948293879029e+02
6.207999999999999829e+01 -1.593011553336559132e+02
6.224000000000000199e+01 -1.593137393172495422e+02
6.239999999999999858e+01 -1.593205510892084646e+02
6.256000000000000227e+01 -1.593310401269542069e+02
6.271999999999999886e+01 -1.593462212288203261e+02
6.288000000000000256e+01 -1.593533603097440619e+02
6.303999999999999915e+01 -1.593591245188224832e+02
6.320000000000000284e+01 -1.593751015156700532e+02
6.335999999999999943e+01 -1.593817410312503853e+02
6.352000000000000313e+01 -1.593911722929571511e+02
6.367999999999999972e+01 -1.594046151972069083e+02
6.384000000000000341e+01 -1.594110567500536604e+02
6.400000000000000000e+01 -1.594229913401914018e+02
6.415999999999999659e+01 -1.594312631846318027e+02
6.431999999999999318e+01 -1.594405413397524285e+02
6.448000000000000398e+01 -1.594511073051564267e+02
6.464000000000000057e+01 -1.594603912521063478e+02
6.479999999999999716e+01 -1.594708983854330313e+02
6.495999999999999375e+01 -1.594763231002493455e+02
6.512000000000000455e+01 -1.594873893040793860e+02
6.528000000000000114e+01 -1.594978324792796229e+02
6.543999999999999773e+01 -1.595042747589672842e+02
6.559999999999999432e+01 -1.595127100550407988e+02
6.576000000000000512e+01 -1.595225327197413776e+02
6.592000000000000171e+01 -1.595322165181800642e+02
6.607999999999999829e+01 -1.595367296542133033e+02
6.623999999999999488e+01 -1.595492521344446857e+02
6.640000000000000568e+01 -1.595570498648330044e+02
6.656000000000000227e+01 -1.595628521490181413e+02
6.671999999999999886e+01 -1.595733703131958805e+02
6.687999999999999545e+01 -1.595810922210910405e+02
6.704000000000000625e+01 -1.595909136561868706e+02
6.720000000000000284e+01 -1.595935215111421712e+02
6.735999999999999943e+01 -1.596048995867132874e+02
6.751999999999999602e+01 -1.596130262736167253e+02
6.768000000000000682e+01 -1.596176074577133477e+02
6.784000000000000341e+01 -1.596274253820600393e+02
6.800000000000000000e+01 -1.596343933088689937e+02
6.815999999999999659e+01 -1.596383738177463556e+02
6.831999999999999318e+01 -1.596504156274856143e+02
6.848000000000000398e+01 -1.596559484559973896e+02
6.864000000000000057e+01 -1.596620671878747260e+02
6.879999999999999716e+01 -1.596707324568869524e+02
6.895999999999999375e+01 -1.596775641473549001e+02
6.912000000000000455e+01 -1.596828454850861760e+02
6.928000000000000114e+01 -1.596905406774926348e+02
6.943999999999999773e+01 -1.596961488625144057e+02
6.959999999999999432e+01 -1.597053554027773998e+02
6.976000000000000512e+01 -1.597109477128888955e+02
6.992000000000000171e+01 -1.597132688242260485e+02
7.007999999999999829e+01 -1.597245740268788836e+02
7.023999999999999488e+01 -1.597245073560471837e+02
7.040000000000000568e+01 -1.597361801641243062e+02
7.056000000000000227e+01 -1.597393315980409341e+02
7.071999999999999886e+01 -1.597458091053896965e+02
7.087999999999999545e+01 -1.597527951638854233e+02
7.104000000000000625e+01 -1.597612682189725888e+02
7.120000000000000284e+01 -1.597613368859183254e+02
7.135999999999999943e+01 -1.597672822502204895e+02
7.151999999999999602e+01 -1.597742945401406303e+02
7.168000000000000682e+01 -1.597846786726474875e+02
7.184000000000000341e+01 -1.597875844671264076e+02
7.200000000000000000e+01 -1.597868594780381102e+02
7.215999999999999659e+01 -1.597947841450122723e+02
7.231999999999999318e+01 -1.598013237893495102e+02
7.248000000000000398e+01 -1.598105776824562554e+02
7.264000000000000057e+01 -1.598072163696591304e+02
7.279999999999999716e+01 -1.598136537933360728e+02
7.295999999999999375e+01 -1.598223431548842370e+02
7.312000000000000455e+01 -1.598287608573247098e+02
7.328000000000000114e+01 -1.598217387127375844e+02
7.343999999999999773e+01 -1.598373250906629437e+02
7.359999999999999432e+01 -1.598389419294030915e+02
7.376000000000000512e+01 -1.598312201422141356e+02
7.392000000000000171e+01 -1.598512873212231398e+02
7.407999999999999829e+01 -1.598477355234835215e+02
7.423999999999999488e+01 -1.598554314010849282e+02
7.440000000000000568e+01 -1.598577784361191618e+02
7.456000000000000227e+01 -1.598623903597004698e+02
7.471999999999999886e+01 -1.598657111994672846e+02
7.487999999999999545e+01 -1.598680066802392901e+02
7.504000000000000625e+01 -1.598765955030565635e+02
7.520000000000000284e+01 -1.598769602326146071e+02
7.535999999999999943e+01 -1.598790910269389371e+02
7.551999999999999602e+01 -1.598864455523016943e+02
7.568000000000000682e+01 -1.598848555753137646e+02
7.584000000000000341e+01 -1.598866904436657705e+02
7.600000000000000000e+01 -1.598974860574501804e+02
7.615999999999999659e+01 -1.598987306792594723e+02
7.631999999999999318e+01 -1.598924364650851544e+02
7.648000000000000398e+01 -1.599069548113982080e+02
7.664000000000000057e+01 -1.599027488482236095e+02
7.679999999999999716e+01 -1.599080259684270118e+02
7.695999999999999375e+01 -1.599148212301762442e+02
7.712000000000000455e+01 -1.599122758770940322e+02
7.728000000000000114e+01 -1.599128141604714983e+02
7.743999999999999773e+01 -1.599173045811995735e+02
7.759999999999999432e+01 -1.599199741707448652e+02
7.776000000000000512e+01 -1.599203371467728232e+02
7.792000000000000171e+01 -1.599258315915549815e+02
7.807999999999999829e+01 -1.599284790116552131e+02
7.823999999999999488e+01 -1.599263265625937152e+02
7.840000000000000568e+01 -1.599271281078788149e+02
7.856000000000000227e+01 -1.599339210151144641e+02
7.871999999999999886e+01 -1.599372942602015542e+02
7.887999999999999545e+01 -1.599325414377720165e+02
7.904000000000000625e+01 -1.599378357518691303e+02
7.920000000000000284e+01 -1.599360713657239046e+02
7.935999999999999943e+01 -1.599401506468807952e+02
7.951999999999999602e+01 -1.599391883705923192e+02
7.968000000000000682e+01 -1.599433841993845533e+02
7.984000000000000341e+01 -1.599437649854037318e+02
8.000000000000000000e+01 -1.599423853416888335e+02
8.015999999999999659e+01 -1.599446687118617945e+02
8.031999999999999318e+01 -1.599478842639527727e+02
8.048000000000000398e+01 -1.599464438716581185e+02
8.064000000000000057e+01 -1.599462722663941179e+02
8.079999999999999716e+01 -1.599468612978625686e+02
8.095999999999999375e+01 -1.599517525321394089e+02
8.112000000000000455e+01 -1.599492129747275726e+02
8.128000000000000114e+01 -1.599503773997942915e+02
8.143999999999999773e+01 -1.599471457578897855e+02
8.159999999999999432e+01 -1.599497884788561919e+02
8.176000000000000512e+01 -1.599503520919416246e+02


==> Figures/IMD2_memoryless_model_P3_M3.txt <==
-8.192000000000000171e+01 -1.480428897242986466e+02
-8.176000000000000512e+01 -1.481393890356702059e+02
-8.159999999999999432e+01 -1.484602131529823055e+02
-8.143999999999999773e+01 -1.486987332773055073e+02
-8.128000000000000114e+01 -1.487988031864862251e+02
-8.112000000000000455e+01 -1.482873351289591994e+02
-8.095999999999999375e+01 -1.479049761404678804e+02
-8.079999999999999716e+01 -1.480499720611389307e+02
-8.064000000000000057e+01 -1.486766178031365939e+02
-8.048000000000000398e+01 -1.492633040157699327e+02
-8.031999999999999318e+01 -1.494245209821029050e+02
-8.015999999999999659e+01 -1.488067421688795093e+02
-8.000000000000000000e+01 -1.488075458086499339e+02
-7.984000000000000341e+01 -1.484765512162351513e+02
-7.968000000000000682e+01 -1.485439102713905584e+02
-7.951999999999999602e+01 -1.495264008629300747e+02
-7.935999999999999943e+01 -1.492382444402276178e+02
-7.920000000000000284e+01 -1.484410611006256602e+02
-7.904000000000000625e+01 -1.478055379550293083e+02
-7.887999999999999545e+01 -1.474890134770451198e+02
-7.871999999999999886e+01 -1.477743013537571528e+02
-7.856000000000000227e+01 -1.487455851612152742e+02
-7.840000000000000568e+01 -1.488783964010117415e+02
-7.823999999999999488e+01 -1.481366732447612549e+02
-7.807999999999999829e+01 -1.480400125810575673e+02
-7.792000000000000171e+01 -1.479435002044626231e+02
-7.776000000000000512e+01 -1.484058402553085898e+02
-7.759999999999999432e+01 -1.487226619038028730e+02
-7.743999999999999773e+01 -1.490740482104252465e+02
-7.728000000000000114e+01 -1.486268033835953588e+02
-7.712000000000000455e+01 -1.482069805504327746e+02
-7.695999999999999375e+01 -1.481563908851586859e+02
-7.679999999999999716e+01 -1.478848868825279794e+02
-7.664000000000000057e+01 -1.483075724089635798e+02
-7.648000000000000398e+01 -1.485236840104417979e+02
-7.631999999999999318e+01 -1.481593512695670825e+02
-7.615999999999999659e+01 -1.486065104722868284e+02
-7.600000000000000000e+01 -1.485434065946089390e+02
-7.584000000000000341e+01 -1.480986974041089468e+02
-7.568000000000000682e+01 -1.483397331745460974e+02
-7.551999999999999602e+01 -1.479417496042794653e+02
-7.535999999999999943e+01 -1.480378815559326426e+02
-7.520000000000000284e+01 -1.486460788302482001e+02
-7.504000000000000625e+01 -1.477429563476226235e+02
-7.487999999999999545e+01 -1.474323663421736228e+02
-7.471999999999999886e+01 -1.475812725588361332e+02
-7.456000000000000227e+01 -1.476895878899397871e+02
-7.440000000000000568e+01 -1.481181888022899216e+02
-7.423999999999999488e+01 -1.482681194742827984e+02
-7.407999999999999829e+01 -1.476473672456509405e+02
-7.392000000000000171e+01 -1.478209879206168580e+02
-7.376000000000000512e+01 -1.481665383753956462e+02
-7.359999999999999432e+01 -1.481870012884624543e+02
-7.343999999999999773e+01 -1.483778936526679217e+02
-7.328000000000000114e+01 -1.481322979058043359e+02
-7.312000000000000455e+01 -1.479078584881155223e+02
-7.295999999999999375e+01 -1.475270643292485602e+02
-7.279999999999999716e+01 -1.475676433833398846e+02
-7.264000000000000057e+01 -1.479269624530556371e+02
-7.248000000000000398e+01 -1.476986424435199581e+02
-7.231999999999999318e+01 -1.478503482930943278e+02
-7.215999999999999659e+01 -1.476778225333501950e+02
-7.200000000000000000e+01 -1.473261332167063529e+02
-7.184000000000000341e+01 -1.479140130350895674e+02
-7.168000000000000682e+01 -1.479123614418770671e+02
-7.151999999999999602e+01 -1.478316131312157324e+02
-7.135999999999999943e+01 -1.477599256135161170e+02
-7.120000000000000284e+01 -1.472455693273118698e+02
-7.104000000000000625e+01 -1.474193619260084347e+02
-7.087999999999999545e+01 -1.470559888710428424e+02
-7.071999999999999886e+01 -1.467831925372325372e+02
-7.056000000000000227e+01 -1.471397455046023026e+02
-7.040000000000000568e+01 -1.472176816026349968e+02
-7.023999999999999488e+01 -1.468006373347901956e+02
-7.007999999999999829e+01 -1.468436317641472897e+02
-6.992000000000000171e+01 -1.472298843925401002e+02
-6.976000000000000512e+01 -1.471080784892621409e+02
-6.959999999999999432e+01 -1.474754769771701604e+02
-6.943999999999999773e+01 -1.475481305510651282e+02
-6.928000000000000114e+01 -1.475031288489278154e+02
-6.912000000000000455e+01 -1.472406958229709630e+02
-6.895999999999999375e+01 -1.466430522231758857e+02
-6.879999999999999716e+01 -1.464312719936539793e+02
-6.864000000000000057e+01 -1.465638247937691574e+02
-6.848000000000000398e+01 -1.471343421182595819e+02
-6.831999999999999318e+01 -1.473780845699666315e+02
-6.815999999999999659e+01 -1.468165996796168713e+02
-6.800000000000000000e+01 -1.465216667972868549e+02
-6.784000000000000341e+01 -1.463814752546929867e+02
-6.768000000000000682e+01 -1.469483909466567866e+02
-6.751999999999999602e+01 -1.472603419255950712e+02
-6.735999999999999943e+01 -1.477389832091415371e+02
-6.720000000000000284e+01 -1.476185112132923791e+02
-6.704000000000000625e+01 -1.463501044004338212e+02
-6.687999999999999545e+01 -1.459551048150639758e+02
-6.671999999999999886e+01 -1.462620367705385434e+02
-6.656000000000000227e+01 -1.463833026635438728e+02
-6.640000000000000568e+01 -1.463331410584688683e+02
-6.623999999999999488e+01 -1.461520596660562603e+02
-6.607999999999999829e+01 -1.458312581519017215e+02
-6.592000000000000171e+01 -1.461463578409143338e+02
-6.576000000000000512e+01 -1.461851076314954980e+02
-6.559999999999999432e+01 -1.464847048138197181e+02
-6.543999999999999773e+01 -1.465147058722705253e+02
-6.528000000000000114e+01 -1.460747335310336155e+02
-6.512000000000000455e+01 -1.461140391735351898e+02
-6.495999999999999375e+01 -1.458860956636301012e+02
-6.479999999999999716e+01 -1.456282517529882341e+02
-6.464000000000000057e+01 -1.456007025174434659e+02
-6.448000000000000398e+01 -1.458922545403165145e+02
-6.431999999999999318e+01 -1.453726065539605656e+02
-6.415999999999999659e+01 -1.455006639414239658e+02
-6.400000000000000000e+01 -1.455292660066309622e+02
-6.384000000000000341e+01 -1.453062599200172542e+02
-6.367999999999999972e+01 -1.454913714213085711e+02
-6.352000000000000313e+01 -1.459278210483468285e+02
-6.335999999999999943e+01 -1.463878729400303484e+02
-6.320000000000000284e+01 -1.462061004254430827e+02
-6.303999999999999915e+01 -1.458714699762442422e+02
-6.288000000000000256e+01 -1.451971045062145436e+02
-6.271999999999999886e+01 -1.450325863962634969e+02
-6.256000000000000227e+01 -1.455607187860842373e+02
-6.239999999999999858e+01 -1.453294274839120988e+02
-6.224000000000000199e+01 -1.448755569695301233e+02
-6.207999999999999829e+01 -1.446443186509920054e+02
-6.192000000000000171e+01 -1.445370953239776952e+02
-6.175999999999999801e+01 -1.451030141965616735e+02
-6.160000000000000142e+01 -1.454129731460681114e+02
-6.143999999999999773e+01 -1.449072466313580492e+02
-6.128000000000000114e+01 -1.454478189789662963e+02
-6.111999999999999744e+01 -1.454073805264618784e+02
-6.096000000000000085e+01 -1.451432912524406618e+02
-6.079999999999999716e+01 -1.450037437418056925e+02
-6.064000000000000057e+01 -1.450930641089800019e+02
-6.047999999999999687e+01 -1.448745182162803360e+02
-6.032000000000000028e+01 -1.443504656500792009e+02
-6.015999999999999659e+01 -1.436751692952184953e+02
-6.000000000000000000e+01 -1.441158211352388889e+02
-5.984000000000000341e+01 -1.446332021566114463e+02
-5.967999999999999972e+01 -1.445252812484786773e+02
-5.952000000000000313e+01 -1.444084084853332683e+02
-5.935999999999999943e+01 -1.443066229857827807e+02
-5.920000000000000284e+01 -1.442794929759773765e+02
-5.903999999999999915e+01 -1.441857005711154898e+02
-5.888000000000000256e+01 -1.439159700135624007e+02
-5.871999999999999886e+01 -1.442550551327579171e+02
-5.856000000000000227e+01 -1.440709874050384371e+02
-5.839999999999999858e+01 -1.437750932940757025e+02
-5.824000000000000199e+01 -1.433075984052121896e+02
-5.807999999999999829e+01 -1.429807791067879634e+02
-5.792000000000000171e+01 -1.431924306764278754e+02
-5.775999999999999801e+01 -1.437068866178468625e+02
-5.760000000000000142e+01 -1.434527355856695294e+02
-5.743999999999999773e+01 -1.438234255107990691e+02
-5.728000000000000114e+01 -1.443608177665837502e+02
-5.711999999999999744e+01 -1.439261045332121967e+02
-5.696000000000000085e+01 -1.434544673390343519e+02
-5.679999999999999716e+01 -1.433226505561737838e+02
-5.664000000000000057e+01 -1.437501867661858341e+02
-5.647999999999999687e+01 -1.438928168132806604e+02
-5.632000000000000028e+01 -1.432703293013072141e+02
-5.615999999999999659e+01 -1.428518421555503153e+02
-5.600000000000000000e+01 -1.428212523103750868e+02
-5.584000000000000341e+01 -1.422955931046015507e+02
-5.567999999999999972e+01 -1.428673601763609327e+02
-5.552000000000000313e+01 -1.433179704840705142e+02
-5.535999999999999943e+01 -1.431091817710674263e+02
-5.520000000000000284e+01 -1.432364723156403556e+02
-5.503999999999999915e+01 -1.429580616300767133e+02
-5.488000000000000256e+01 -1.429183649039507600e+02
-5.471999999999999886e+01 -1.433466614484017612e+02
-5.456000000000000227e+01 -1.432428360045026068e+02
-5.439999999999999858e+01 -1.428855766588118854e+02
-5.424000000000000199e+01 -1.424132339966046175e+02
-5.407999999999999829e+01 -1.418789304015755590e+02
-5.392000000000000171e+01 -1.416077250166797512e+02
-5.375999999999999801e+01 -1.417244031420020463e+02
-5.360000000000000142e+01 -1.414895984521764376e+02
-5.343999999999999773e+01 -1.416365483856015146e+02
-5.328000000000000114e+01 -1.419178019879566364e+02
-5.311999999999999744e+01 -1.417400776157315931e+02
-5.296000000000000085e+01 -1.423174970299624249e+02
-5.279999999999999716e+01 -1.417752422733826165e+02
-5.264000000000000057e+01 -1.414539497009533022e+02
-5.247999999999999687e+01 -1.420115439000558126e+02
-5.232000000000000028e+01 -1.422174171906343929e+02
-5.215999999999999659e+01 -1.418923717178565767e+02
-5.200000000000000000e+01 -1.412383537476466415e+02
-5.184000000000000341e+01 -1.410321803869471182e+02
-5.167999999999999972e+01 -1.407736951001297143e+02
-5.152000000000000313e+01 -1.408930801789058478e+02
-5.135999999999999943e+01 -1.410736670961637174e+02
-5.120000000000000284e+01 -1.416322559083584736e+02
-5.103999999999999915e+01 -1.414721736941646668e+02
-5.088000000000000256e+01 -1.414181584936376339e+02
-5.071999999999999886e+01 -1.411658348477610332e+02
-5.056000000000000227e+01 -1.415571419892204972e+02
-5.039999999999999858e+01 -1.416155905203203247e+02
-5.024000000000000199e+01 -1.406946455464442920e+02
-5.007999999999999829e+01 -1.404366569433533982e+02
-4.992000000000000171e+01 -1.408447349042398287e+02
-4.975999999999999801e+01 -1.410207511195124823e+02
-4.960000000000000142e+01 -1.404897611261670249e+02
-4.943999999999999773e+01 -1.400857299123790654e+02
-4.928000000000000114e+01 -1.396319870792162590e+02
-4.911999999999999744e+01 -1.401011367447662508e+02
-4.896000000000000085e+01 -1.403409797719064613e+02
-4.879999999999999716e+01 -1.403067851533457429e+02
-4.864000000000000057e+01 -1.411603607144735122e+02
-4.847999999999999687e+01 -1.406640436988098770e+02
-4.832000000000000028e+01 -1.403334442640741315e+02
-4.815999999999999659e+01 -1.400127855947348507e+02
-4.800000000000000000e+01 -1.395429569902415494e+02
-4.784000000000000341e+01 -1.397591735814107494e+02
-4.767999999999999972e+01 -1.395859779733796699e+02
-4.752000000000000313e+01 -1.391959436984659817e+02
-4.735999999999999943e+01 -1.393032564896400913e+02
-4.720000000000000284e+01 -1.389972127773048669e+02
-4.703999999999999915e+01 -1.385794824809666466e+02
-4.688000000000000256e+01 -1.382947223529099574e+02
-4.671999999999999886e+01 -1.386038061492185420e+02
-4.656000000000000227e+01 -1.393015827359513423e+02
-4.639999999999999858e+01 -1.393761454809663576e+02
-4.624000000000000199e+01 -1.392581475892584137e+02
-4.607999999999999829e+01 -1.390608431475764064e+02
-4.592000000000000171e+01 -1.387138886605664538e+02
-4.575999999999999801e+01 -1.391612807780781509e+02
-4.560000000000000142e+01 -1.391165062121783080e+02
-4.543999999999999773e+01 -1.384369239071932043e+02
-4.528000000000000114e+01 -1.380277451703984184e+02
-4.511999999999999744e+01 -1.382168328845162932e+02
-4.496000000000000085e+01 -1.380373691375433793e+02
-4.479999999999999716e+01 -1.383410420752377377e+02
-4.464000000000000057e+01 -1.383197658241238059e+02
-4.447999999999999687e+01 -1.386736211363837015e+02
-4.432000000000000028e+01 -1.388051880757716958e+02
-4.415999999999999659e+01 -1.381479801442556550e+02
-4.400000000000000000e+01 -1.380421343438602548e+02
-4.384000000000000341e+01 -1.380535270825214695e+02
-4.367999999999999972e+01 -1.374171999510861042e+02
-4.352000000000000313e+01 -1.377007488435417599e+02
-4.335999999999999943e+01 -1.374546886163744261e+02
-4.320000000000000284e+01 -1.372069608477294196e+02
-4.303999999999999915e+01 -1.370277594979165485e+02
-4.288000000000000256e+01 -1.372486514662786874e+02
-4.271999999999999886e+01 -1.371291167747595239e+02
-4.256000000000000227e+01 -1.373644136113620959e+02
-4.239999999999999858e+01 -1.374084136312727651e+02
-4.224000000000000199e+01 -1.375883962721670741e+02
-4.207999999999999829e+01 -1.375156611421660671e+02
-4.192000000000000171e+01 -1.372391891383300617e+02
-4.175999999999999801e+01 -1.370310404563920201e+02
-4.160000000000000142e+01 -1.364643384996971065e+02
-4.143999999999999773e+01 -1.359300113549148818e+02
-4.128000000000000114e+01 -1.362947580505557994e+02
-4.111999999999999744e+01 -1.365511947935972614e+02
-4.096000000000000085e+01 -1.359656066829361976e+02
-4.079999999999999716e+01 -1.357828503594777487e+02
-4.064000000000000057e+01 -1.356935629152683305e+02
-4.047999999999999687e+01 -1.359520163452550605e+02
-4.032000000000000028e+01 -1.359240057828361898e+02
-4.015999999999999659e+01 -1.354164823724328528e+02
-4.000000000000000000e+01 -1.354645270517648328e+02
-3.984000000000000341e+01 -1.359781911484289481e+02
-3.967999999999999972e+01 -1.363032168101720458e+02
-3.952000000000000313e+01 -1.359963000472296244e+02
-3.935999999999999943e+01 -1.356846521387068947e+02
-3.920000000000000284e+01 -1.352219065925633572e+02
-3.903999999999999915e+01 -1.351206836812682184e+02
-3.888000000000000256e+01 -1.354392723547090043e+02
-3.871999999999999886e+01 -1.352478981408863206e+02
-3.856000000000000227e+01 -1.354002938727866763e+02
-3.839999999999999858e+01 -1.352282236954188193e+02
-3.824000000000000199e+01 -1.348174571056368336e+02
-3.807999999999999829e+01 -1.350742483889129630e+02
-3.792000000000000171e+01 -1.352552298709650529e+02
-3.775999999999999801e+01 -1.348243845294060179e+02
-3.760000000000000142e+01 -1.347656841607209515e+02
-3.743999999999999773e+01 -1.342717192053101769e+02
-3.728000000000000114e+01 -1.341704674919966749e+02
-3.711999999999999744e+01 -1.342471670280816056e+02
-3.696000000000000085e+01 -1.340957633470867449e+02
-3.679999999999999716e+01 -1.339073758499199869e+02
-3.664000000000000057e+01 -1.336517298133191218e+02
-3.647999999999999687e+01 -1.337762697466129396e+02
-3.632000000000000028e+01 -1.334842178553427345e+02
-3.615999999999999659e+01 -1.334608383624093051e+02
-3.600000000000000000e+01 -1.332595924797753923e+02
-3.584000000000000341e+01 -1.332185826385421876e+02
-3.567999999999999972e+01 -1.330728947490742655e+02
-3.552000000000000313e+01 -1.336013699976189173e+02
-3.535999999999999943e+01 -1.332819993789772752e+02
-3.520000000000000284e+01 -1.329762355570526040e+02
-3.503999999999999915e+01 -1.328967039312796032e+02
-3.488000000000000256e+01 -1.328500764856765954e+02
-3.471999999999999886e+01 -1.332757077990256960e+02
-3.456000000000000227e+01 -1.332123069425884694e+02
-3.439999999999999858e+01 -1.329813887851411778e+02
-3.424000000000000199e+01 -1.325249150929170696e+02
-3.407999999999999829e+01 -1.313825137600022401e+02
-3.392000000000000171e+01 -1.313579819294230333e+02
-3.375999999999999801e+01 -1.321019874116420851e+02
-3.360000000000000142e+01 -1.320805400234079627e+02
-3.343999999999999773e+01 -1.318705228622422680e+02
-3.328000000000000114e+01 -1.315359579082696087e+02
-3.311999999999999744e+01 -1.311005419976495432e+02
-3.296000000000000085e+01 -1.310047988505944545e+02
-3.279999999999999716e+01 -1.311844311202888207e+02
-3.264000000000000057e+01 -1.315260291033223439e+02
-3.247999999999999687e+01 -1.319175084385684329e+02
-3.232000000000000028e+01 -1.317327150751310967e+02
-3.215999999999999659e+01 -1.317735968301411162e+02
-3.200000000000000000e+01 -1.310506407840634608e+02
-3.183999999999999986e+01 -1.311173087169060523e+02
-3.167999999999999972e+01 -1.310708077282855868e+02
-3.151999999999999957e+01 -1.310497384127566534e+02
-3.135999999999999943e+01 -1.311616393117528503e+02
-3.119999999999999929e+01 -1.309263569076372278e+02
-3.103999999999999915e+01 -1.299918518181884508e+02
-3.087999999999999901e+01 -1.298388428386082865e+02
-3.071999999999999886e+01 -1.296957229876876454e+02
-3.055999999999999872e+01 -1.298847715827706679e+02
-3.039999999999999858e+01 -1.300243418811694198e+02
-3.023999999999999844e+01 -1.301375880000329062e+02
-3.007999999999999829e+01 -1.295633642443801250e+02
-2.992000000000000171e+01 -1.290918281123882991e+02
-2.976000000000000156e+01 -1.288583816196095597e+02
-2.960000000000000142e+01 -1.287534986558075616e+02
-2.944000000000000128e+01 -1.290678750803707260e+02
-2.928000000000000114e+01 -1.292703047050821112e+02
-2.912000000000000099e+01 -1.289948182771791778e+02
-2.896000000000000085e+01 -1.285953565081658212e+02
-2.880000000000000071e+01 -1.276746303130058493e+02
-2.864000000000000057e+01 -1.277904547339245909e+02
-2.848000000000000043e+01 -1.287374383015086892e+02
-2.832000000000000028e+01 -1.285387218909891658e+02
-2.816000000000000014e+01 -1.285529144298023425e+02
-2.800000000000000000e+01 -1.281194390087107706e+02
-2.783999999999999986e+01 -1.280954406133916450e+02
-2.767999999999999972e+01 -1.277076563632142836e+02
-2.751999999999999957e+01 -1.269618470070947325e+02
-2.735999999999999943e+01 -1.272308851704673174e+02
-2.719999999999999929e+01 -1.274176955577693349e+02
-2.703999999999999915e+01 -1.272572570821571389e+02
-2.687999999999999901e+01 -1.275333231539311214e+02
-2.671999999999999886e+01 -1.271557747658614517e+02
-2.655999999999999872e+01 -1.266231346589597422e+02
-2.639999999999999858e+01 -1.267616101434152256e+02
-2.623999999999999844e+01 -1.266049153999756669e+02
-2.607999999999999829e+01 -1.266907584141453640e+02
-2.592000000000000171e+01 -1.267578672825749067e+02
-2.576000000000000156e+01 -1.267941039094329199e+02
-2.560000000000000142e+01 -1.262426561874256947e+02
-2.544000000000000128e+01 -1.258946991340356334e+02
-2.528000000000000114e+01 -1.258272115839880456e+02
-2.512000000000000099e+01 -1.257391609448694823e+02
-2.496000000000000085e+01 -1.258086956519944266e+02
-2.480000000000000071e+01 -1.252833252495856584e+02
-2.464000000000000057e+01 -1.255486120706729309e+02
-2.448000000000000043e+01 -1.250067541751855629e+02
-2.432000000000000028e+01 -1.243145458218521782e+02
-2.416000000000000014e+01 -1.243396899474426931e+02
-2.400000000000000000e+01 -1.237074953132228075e+02
-2.383999999999999986e+01 -1.238351323570565654e+02
-2.367999999999999972e+01 -1.241470761861944823e+02
-2.351999999999999957e+01 -1.246122244592679067e+02
-2.335999999999999943e+01 -1.238698719861886985e+02
-2.319999999999999929e+01 -1.235431521178203838e+02
-2.303999999999999915e+01 -1.230573082857425504e+02
-2.287999999999999901e+01 -1.226587336366931282e+02
-2.271999999999999886e+01 -1.227496828789259808e+02
-2.255999999999999872e+01 -1.237197700008313319e+02
-2.239999999999999858e+01 -1.239045385888598219e+02
-2.223999999999999844e+01 -1.237817695137191834e+02
-2.207999999999999829e+01 -1.221730826746066469e+02
-2.192000000000000171e+01 -1.199212683252713560e+02
-2.176000000000000156e+01 -1.177507511067518351e+02
-2.160000000000000142e+01 -1.159344286355287181e+02
-2.144000000000000128e+01 -1.132760343849308526e+02
-2.128000000000000114e+01 -1.117733133590230921e+02
-2.112000000000000099e+01 -1.104229530024726103e+02
-2.096000000000000085e+01 -1.087754934490636458e+02
-2.080000000000000071e+01 -1.077666221812637701e+02
-2.064000000000000057e+01 -1.071886201451328873e+02
-2.048000000000000043e+01 -1.070723557158173094e+02
-2.032000000000000028e+01 -1.065485780388289641e+02
-2.016000000000000014e+01 -1.066802605991206576e+02
-2.000000000000000000e+01 -1.067337304424249567e+02
-1.983999999999999986e+01 -1.064091086729379612e+02
-1.967999999999999972e+01 -1.062974835692204323e+02
-1.951999999999999957e+01 -1.067927122136337346e+02
-1.935999999999999943e+01 -1.071496535264149372e+02
-1.919999999999999929e+01 -1.070403669681009546e+02
-1.903999999999999915e+01 -1.070543324431215240e+02
-1.887999999999999901e+01 -1.070215282427986949e+02
-1.871999999999999886e+01 -1.072631015418271261e+02
-1.855999999999999872e+01 -1.074680735422459890e+02
-1.839999999999999858e+01 -1.078676277197738642e+02
-1.823999999999999844e+01 -1.081039680835037871e+02
-1.807999999999999829e+01 -1.081303049640160197e+02
-1.792000000000000171e+01 -1.073834065204377168e+02
-1.776000000000000156e+01 -1.074025479142405857e+02
-1.760000000000000142e+01 -1.075399594197508293e+02
-1.744000000000000128e+01 -1.073000467856644349e+02
-1.728000000000000114e+01 -1.071444559694416796e+02
-1.712000000000000099e+01 -1.066838862441659046e+02
-1.696000000000000085e+01 -1.069588528035784378e+02
-1.680000000000000071e+01 -1.072077639550655448e+02
-1.664000000000000057e+01 -1.074545674575286824e+02
-1.648000000000000043e+01 -1.073483866552305557e+02
-1.632000000000000028e+01 -1.068373217750102242e+02
-1.616000000000000014e+01 -1.069560393534510752e+02
-1.600000000000000000e+01 -1.071093503144836347e+02
-1.583999999999999986e+01 -1.077101001197666932e+02
-1.567999999999999972e+01 -1.083090217371350406e+02
-1.551999999999999957e+01 -1.078831916203669863e+02
-1.535999999999999943e+01 -1.082000913191589291e+02
-1.519999999999999929e+01 -1.081806271167239970e+02
-1.503999999999999915e+01 -1.075699705071225623e+02
-1.488000000000000078e+01 -1.072450923046724114e+02
-1.472000000000000064e+01 -1.072608841032897544e+02
-1.456000000000000050e+01 -1.075958190746859913e+02
-1.440000000000000036e+01 -1.080046293636561217e+02
-1.424000000000000021e+01 -1.076388923082387663e+02
-1.408000000000000007e+01 -1.079209652576494989e+02
-1.391999999999999993e+01 -1.082813370383074982e+02
-1.375999999999999979e+01 -1.078350029732676632e+02
-1.359999999999999964e+01 -1.075463804056951460e+02
-1.343999999999999950e+01 -1.066321457974399891e+02
-1.327999999999999936e+01 -1.067862288432121716e+02
-1.311999999999999922e+01 -1.069564364062415791e+02
-1.296000000000000085e+01 -1.066147797576870744e+02
-1.280000000000000071e+01 -1.072464801124605458e+02
-1.264000000000000057e+01 -1.075354492574124379e+02
-1.248000000000000043e+01 -1.077555577783532499e+02
-1.232000000000000028e+01 -1.078892111397569806e+02
-1.216000000000000014e+01 -1.075306590948009671e+02
-1.200000000000000000e+01 -1.071065993093391597e+02
-1.183999999999999986e+01 -1.069925312335641934e+02
-1.167999999999999972e+01 -1.075917744532344500e+02
-1.151999999999999957e+01 -1.071860801884762111e+02
-1.135999999999999943e+01 -1.075854059062681642e+02
-1.119999999999999929e+01 -1.075887638252633707e+02
-1.103999999999999915e+01 -1.066966311754584638e+02
-1.088000000000000078e+01 -1.062300468429540246e+02
-1.072000000000000064e+01 -1.065691642972530531e+02
-1.056000000000000050e+01 -1.068021257622707765e+02
-1.040000000000000036e+01 -1.064778381109683068e+02
-1.024000000000000021e+01 -1.057330186228826250e+02
-1.008000000000000007e+01 -1.063169479294077746e+02
-9.919999999999999929e+00 -1.067070304005950447e+02
-9.759999999999999787e+00 -1.066560797541789896e+02
-9.599999999999999645e+00 -1.068996439572714507e+02
-9.439999999999999503e+00 -1.060048222360721439e+02
-9.279999999999999361e+00 -1.053584206337699243e+02
-9.119999999999999218e+00 -1.058114165429168168e+02
-8.960000000000000853e+00 -1.066517855558199415e+02
-8.800000000000000711e+00 -1.067288107173090737e+02
-8.640000000000000568e+00 -1.061220744075557576e+02
-8.480000000000000426e+00 -1.058842451940895302e+02
-8.320000000000000284e+00 -1.058727619358015062e+02
-8.160000000000000142e+00 -1.060702310628680891e+02
-8.000000000000000000e+00 -1.064834536342711289e+02
-7.839999999999999858e+00 -1.059383190281413221e+02
-7.679999999999999716e+00 -1.056171160041811277e+02
-7.519999999999999574e+00 -1.058507708970322483e+02
-7.360000000000000320e+00 -1.063380664404587463e+02
-7.200000000000000178e+00 -1.066662252685465830e+02
-7.040000000000000036e+00 -1.066120666233211267e+02
-6.879999999999999893e+00 -1.062100687740770155e+02
-6.719999999999999751e+00 -1.059313897735268313e+02
-6.559999999999999609e+00 -1.059656456758592640e+02
-6.400000000000000355e+00 -1.058278454133977391e+02
-6.240000000000000213e+00 -1.060432706229328232e+02
-6.080000000000000071e+00 -1.062394753918538584e+02
-5.919999999999999929e+00 -1.061067870677986491e+02
-5.759999999999999787e+00 -1.061668064685200932e+02
-5.599999999999999645e+00 -1.051383123250431453e+02
-5.440000000000000391e+00 -1.051663870054137249e+02
-5.280000000000000249e+00 -1.051614172707066643e+02
-5.120000000000000107e+00 -1.051939158953369144e+02
-4.959999999999999964e+00 -1.050827703994554838e+02
-4.799999999999999822e+00 -1.044588990680078524e+02
-4.639999999999999680e+00 -1.034986306344649165e+02
-4.480000000000000426e+00 -1.041579924836293003e+02
-4.320000000000000284e+00 -1.048089708267962976e+02
-4.160000000000000142e+00 -1.049333823449897949e+02
-4.000000000000000000e+00 -1.048031197197504270e+02
-3.839999999999999858e+00 -1.047534519162562958e+02
-3.680000000000000160e+00 -1.046189973397530650e+02
-3.520000000000000018e+00 -1.050841235373764135e+02
-3.359999999999999876e+00 -1.052397728818310441e+02
-3.200000000000000178e+00 -1.044315617006538162e+02
-3.040000000000000036e+00 -1.042089356554716915e+02
-2.879999999999999893e+00 -1.041493526279243724e+02
-2.720000000000000195e+00 -1.038299601040858136e+02
-2.560000000000000053e+00 -1.041598404369447906e+02
-2.399999999999999911e+00 -1.041354170850956109e+02
-2.240000000000000213e+00 -1.043363343147328521e+02
-2.080000000000000071e+00 -1.044232638711874870e+02
-1.919999999999999929e+00 -1.043377284224433907e+02
-1.760000000000000009e+00 -1.042883901788302268e+02
-1.600000000000000089e+00 -1.038498715386609774e+02
-1.439999999999999947e+00 -1.035330310919636219e+02
-1.280000000000000027e+00 -1.036879661516039164e+02
-1.120000000000000107e+00 -1.038902710847421815e+02
-9.599999999999999645e-01 -1.033119543017193820e+02
-8.000000000000000444e-01 -1.030868963395470672e+02
-6.400000000000000133e-01 -1.034410500768742907e+02
-4.799999999999999822e-01 -1.034913953548301038e+02
-3.200000000000000067e-01 -1.033958196617535776e+02
-1.600000000000000033e-01 -1.004689791790868014e+02
0.000000000000000000e+00 -9.809120990975512200e+01
1.600000000000000033e-01 -1.006117434168608469e+02
3.200000000000000067e-01 -1.035306083212452535e+02
4.799999999999999822e-01 -1.036611333073601031e+02
6.400000000000000133e-01 -1.035882521158571876e+02
8.000000000000000444e-01 -1.029989614423866016e+02
9.599999999999999645e-01 -1.031047799827839242e+02
1.120000000000000107e+00 -1.037055047054790009e+02
1.280000000000000027e+00 -1.037172671640717425e+02
1.439999999999999947e+00 -1.035835961281185149e+02
1.600000000000000089e+00 -1.038356606956019021e+02
1.760000000000000009e+00 -1.042869649205119487e+02
1.919999999999999929e+00 -1.043195001776406912e+02
2.080000000000000071e+00 -1.044095134715775686e+02
2.240000000000000213e+00 -1.045883566564637874e+02
2.399999999999999911e+00 -1.043619526207440344e+02
2.560000000000000053e+00 -1.043007834810292707e+02
2.720000000000000195e+00 -1.040381460713889936e+02
2.879999999999999893e+00 -1.041321176825372845e+02
3.040000000000000036e+00 -1.038970471096328367e+02
3.200000000000000178e+00 -1.043075013530572761e+02
3.359999999999999876e+00 -1.051535329889736374e+02
3.520000000000000018e+00 -1.048329520966623534e+02
3.680000000000000160e+00 -1.045050237067020618e+02
3.839999999999999858e+00 -1.046615384355810505e+02
4.000000000000000000e+00 -1.047585369232966173e+02
4.160000000000000142e+00 -1.048432514731732255e+02
4.320000000000000284e+00 -1.047758451444490646e+02
4.480000000000000426e+00 -1.042495996241634373e+02
4.639999999999999680e+00 -1.034982624889859721e+02
4.799999999999999822e+00 -1.044568647258827809e+02
4.959999999999999964e+00 -1.052226300743900680e+02
5.120000000000000107e+00 -1.052220806115499272e+02
5.280000000000000249e+00 -1.051633798884854940e+02
5.440000000000000391e+00 -1.052296781793930336e+02
5.599999999999999645e+00 -1.051354493897247409e+02
5.759999999999999787e+00 -1.061289724164898587e+02
5.919999999999999929e+00 -1.061583193444280226e+02
6.080000000000000071e+00 -1.061511876180680503e+02
6.240000000000000213e+00 -1.059447683802315225e+02
6.400000000000000355e+00 -1.057751835917502206e+02
6.559999999999999609e+00 -1.059755573897713248e+02
6.719999999999999751e+00 -1.059390444999352354e+02
6.879999999999999893e+00 -1.062443780007060212e+02
7.040000000000000036e+00 -1.066371719127309206e+02
7.200000000000000178e+00 -1.067334481222096088e+02
7.360000000000000320e+00 -1.062872567074968089e+02
7.519999999999999574e+00 -1.057369216912144054e+02
7.679999999999999716e+00 -1.055117713994136466e+02
7.839999999999999858e+00 -1.059327422495075410e+02
8.000000000000000000e+00 -1.064862405790212421e+02
8.160000000000000142e+00 -1.060061810865991561e+02
8.320000000000000284e+00 -1.058506725643810142e+02
8.480000000000000426e+00 -1.058901469720589574e+02
8.640000000000000568e+00 -1.060891050498363342e+02
8.800000000000000711e+00 -1.067278791510698568e+02
8.960000000000000853e+00 -1.066599292124041511e+02
9.119999999999999218e+00 -1.058595363752391592e+02
9.279999999999999361e+00 -1.054255951023967697e+02
9.439999999999999503e+00 -1.060602553890726085e+02
9.599999999999999645e+00 -1.069528290819892504e+02
9.759999999999999787e+00 -1.067249137610148750e+02
9.919999999999999929e+00 -1.067576901899153370e+02
1.008000000000000007e+01 -1.063772618134466228e+02
1.024000000000000021e+01 -1.057759999143941627e+02
1.040000000000000036e+01 -1.065173067915895331e+02
1.056000000000000050e+01 -1.068224025697228399e+02
1.072000000000000064e+01 -1.065719158674671405e+02
1.088000000000000078e+01 -1.062366595319901563e+02
1.103999999999999915e+01 -1.067005507703292437e+02
1.119999999999999929e+01 -1.075492984982361122e+02
1.135999999999999943e+01 -1.075193762196597760e+02
1.151999999999999957e+01 -1.071464722484593892e+02
1.167999999999999972e+01 -1.075791956045988940e+02
1.183999999999999986e+01 -1.069748869063466827e+02
1.200000000000000000e+01 -1.070931969412151972e+02
1.216000000000000014e+01 -1.075481943827288234e+02
1.232000000000000028e+01 -1.079276154137118340e+02
1.248000000000000043e+01 -1.077806349032574644e+02
1.264000000000000057e+01 -1.075653058815926642e+02
1.280000000000000071e+01 -1.072631460495194915e+02
1.296000000000000085e+01 -1.066321964154103057e+02
1.311999999999999922e+01 -1.069491477686380563e+02
1.327999999999999936e+01 -1.067761274815077570e+02
1.343999999999999950e+01 -1.066233253539953125e+02
1.359999999999999964e+01 -1.075143399943139144e+02
1.375999999999999979e+01 -1.078121463715767305e+02
1.391999999999999993e+01 -1.082642580908191832e+02
1.408000000000000007e+01 -1.079156385435284733e+02
1.424000000000000021e+01 -1.076410010546992311e+02
1.440000000000000036e+01 -1.079996970469098585e+02
1.456000000000000050e+01 -1.075900635766826952e+02
1.472000000000000064e+01 -1.072617971606341456e+02
1.488000000000000078e+01 -1.072248777587508215e+02
1.503999999999999915e+01 -1.075538136960267650e+02
1.519999999999999929e+01 -1.081675950675833207e+02
1.535999999999999943e+01 -1.081933900509997812e+02
1.551999999999999957e+01 -1.078755095081532147e+02
1.567999999999999972e+01 -1.083020160589521765e+02
1.583999999999999986e+01 -1.076950022809561744e+02
1.600000000000000000e+01 -1.071006831447576815e+02
1.616000000000000014e+01 -1.069582249277491144e+02
1.632000000000000028e+01 -1.068404810231164248e+02
1.648000000000000043e+01 -1.073472047717455098e+02
1.664000000000000057e+01 -1.074557706412653317e+02
1.680000000000000071e+01 -1.072021829006636864e+02
1.696000000000000085e+01 -1.069463980259618552e+02
1.712000000000000099e+01 -1.066740329995182748e+02
1.728000000000000114e+01 -1.071330268524551599e+02
1.744000000000000128e+01 -1.072914927864336931e+02
1.760000000000000142e+01 -1.075369534628144947e+02
1.776000000000000156e+01 -1.074010844979051029e+02
1.792000000000000171e+01 -1.073843145118240159e+02
1.807999999999999829e+01 -1.081352084799321744e+02
1.823999999999999844e+01 -1.081024754885832664e+02
1.839999999999999858e+01 -1.078592615374257377e+02
1.855999999999999872e+01 -1.074621251988589421e+02
1.871999999999999886e+01 -1.072618322679754357e+02
1.887999999999999901e+01 -1.070190653007075099e+02
1.903999999999999915e+01 -1.070508621435306083e+02
1.919999999999999929e+01 -1.070387598186496092e+02
1.935999999999999943e+01 -1.071475199737786568e+02
1.951999999999999957e+01 -1.067878135236334600e+02
1.967999999999999972e+01 -1.062927376593678019e+02
1.983999999999999986e+01 -1.064076363176536972e+02
2.000000000000000000e+01 -1.067339111850513973e+02
2.016000000000000014e+01 -1.066785208111380001e+02
2.032000000000000028e+01 -1.065424640898212658e+02
2.048000000000000043e+01 -1.070658521509415948e+02
2.064000000000000057e+01 -1.071860824235930778e+02
2.080000000000000071e+01 -1.077667081103109439e+02
2.096000000000000085e+01 -1.087796857092488949e+02
2.112000000000000099e+01 -1.104266144489233881e+02
2.128000000000000114e+01 -1.117729250324259738e+02
2.144000000000000128e+01 -1.132677045422886266e+02
2.160000000000000142e+01 -1.159321585904847609e+02
2.176000000000000156e+01 -1.177569069387901095e+02
2.192000000000000171e+01 -1.199210953406160058e+02
2.207999999999999829e+01 -1.221773333906196370e+02
2.223999999999999844e+01 -1.237908811846127719e+02
2.239999999999999858e+01 -1.239129656129994999e+02
2.255999999999999872e+01 -1.237228217035259377e+02
2.271999999999999886e+01 -1.227427711083603583e+02
2.287999999999999901e+01 -1.226518871738048375e+02
2.303999999999999915e+01 -1.230516434150352154e+02
2.319999999999999929e+01 -1.235399185409387570e+02
2.335999999999999943e+01 -1.238832873675582107e+02
2.351999999999999957e+01 -1.246160044959422066e+02
2.367999999999999972e+01 -1.241452630700209454e+02
2.383999999999999986e+01 -1.238335680480301448e+02
2.400000000000000000e+01 -1.236928772536246868e+02
2.416000000000000014e+01 -1.243198303943661358e+02
2.432000000000000028e+01 -1.242951235208936964e+02
2.448000000000000043e+01 -1.249864860672649911e+02
2.464000000000000057e+01 -1.255536683004839205e+02
2.480000000000000071e+01 -1.252845438562825393e+02
2.496000000000000085e+01 -1.258007699782135091e+02
2.512000000000000099e+01 -1.257385083350153820e+02
2.528000000000000114e+01 -1.258298348525561323e+02
2.544000000000000128e+01 -1.259114452443704977e+02
2.560000000000000142e+01 -1.262562977773766306e+02
2.576000000000000156e+01 -1.267980096839552573e+02
2.592000000000000171e+01 -1.267557073449365390e+02
2.607999999999999829e+01 -1.266844727203157248e+02
2.623999999999999844e+01 -1.266065721301380904e+02
2.639999999999999858e+01 -1.267659099518139669e+02
2.655999999999999872e+01 -1.266169360928510628e+02
2.671999999999999886e+01 -1.271616476308857244e+02
2.687999999999999901e+01 -1.275293513720162508e+02
2.703999999999999915e+01 -1.272453058143602220e+02
2.719999999999999929e+01 -1.274095871442090413e+02
2.735999999999999943e+01 -1.272209532593347205e+02
2.751999999999999957e+01 -1.269560888513170767e+02
2.767999999999999972e+01 -1.277070805339771482e+02
2.783999999999999986e+01 -1.280908875288745037e+02
2.800000000000000000e+01 -1.281209162211433750e+02
2.816000000000000014e+01 -1.285625437827305291e+02
2.832000000000000028e+01 -1.285401443316153518e+02
2.848000000000000043e+01 -1.287269731188530670e+02
2.864000000000000057e+01 -1.277773527383895384e+02
2.880000000000000071e+01 -1.276692082840180120e+02
2.896000000000000085e+01 -1.285895716323576892e+02
2.912000000000000099e+01 -1.289854157072011560e+02
2.928000000000000114e+01 -1.292666873847513500e+02
2.944000000000000128e+01 -1.290663802894711125e+02
2.960000000000000142e+01 -1.287590795335602536e+02
2.976000000000000156e+01 -1.288639687511584100e+02
2.992000000000000171e+01 -1.290885404236555019e+02
3.007999999999999829e+01 -1.295678144513875054e+02
3.023999999999999844e+01 -1.301457243578757641e+02
3.039999999999999858e+01 -1.300261003420682755e+02
3.055999999999999872e+01 -1.298832918261184943e+02
3.071999999999999886e+01 -1.296881092379720997e+02
3.087999999999999901e+01 -1.298291125086421403e+02
3.103999999999999915e+01 -1.299876020141581421e+02
3.119999999999999929e+01 -1.309199869952740016e+02
3.135999999999999943e+01 -1.311592078205810594e+02
3.151999999999999957e+01 -1.310514282905165828e+02
3.167999999999999972e+01 -1.310658367388436432e+02
3.183999999999999986e+01 -1.311032979610715472e+02
3.200000000000000000e+01 -1.310474916356945982e+02
3.215999999999999659e+01 -1.317839502076870701e+02
3.232000000000000028e+01 -1.317393454193557432e+02
3.247999999999999687e+01 -1.319197899680748378e+02
3.264000000000000057e+01 -1.315178836887201612e+02
3.279999999999999716e+01 -1.311780343745782602e+02
3.296000000000000085e+01 -1.309940805189290529e+02
3.311999999999999744e+01 -1.310868297183747302e+02
3.328000000000000114e+01 -1.315299839926870504e+02
3.343999999999999773e+01 -1.318670704386479429e+02
3.360000000000000142e+01 -1.320861872634523024e+02
3.375999999999999801e+01 -1.320963140272935163e+02
3.392000000000000171e+01 -1.313568903668112000e+02
3.407999999999999829e+01 -1.313852485565402048e+02
3.424000000000000199e+01 -1.325273131456578710e+02
3.439999999999999858e+01 -1.329758519222225459e+02
3.456000000000000227e+01 -1.332055125350302092e+02
3.471999999999999886e+01 -1.332710806757580428e+02
3.488000000000000256e+01 -1.328470711948178007e+02
3.503999999999999915e+01 -1.328913242596785551e+02
3.520000000000000284e+01 -1.329713430472049254e+02
3.535999999999999943e+01 -1.332833222468802887e+02
3.552000000000000313e+01 -1.336001093260665016e+02
3.567999999999999972e+01 -1.330626832882568351e+02
3.584000000000000341e+01 -1.332042143857544261e+02
3.600000000000000000e+01 -1.332543671951824535e+02
3.615999999999999659e+01 -1.334650103760361901e+02
3.632000000000000028e+01 -1.334880003881536936e+02
3.647999999999999687e+01 -1.337842461600674824e+02
3.664000000000000057e+01 -1.336547890429779102e+02
3.679999999999999716e+01 -1.339109512874866539e+02
3.696000000000000085e+01 -1.340916297015934902e+02
3.711999999999999744e+01 -1.342317403289634967e+02
3.728000000000000114e+01 -1.341651119291308305e+02
3.743999999999999773e+01 -1.342716375012440153e+02
3.760000000000000142e+01 -1.347564125625206657e+02
3.775999999999999801e+01 -1.348084611282677088e+02
3.792000000000000171e+01 -1.352389864504532966e+02
3.807999999999999829e+01 -1.350684882797623345e+02
3.824000000000000199e+01 -1.348216736835925929e+02
3.839999999999999858e+01 -1.352334944150001945e+02
3.856000000000000227e+01 -1.353930825519622942e+02
3.871999999999999886e+01 -1.352403009786599171e+02
3.888000000000000256e+01 -1.354380509456685502e+02
3.903999999999999915e+01 -1.351156025251333972e+02
3.920000000000000284e+01 -1.352119475681984682e+02
3.935999999999999943e+01 -1.356847520304801549e+02
3.952000000000000313e+01 -1.359987510947445912e+02
3.967999999999999972e+01 -1.362996239124515228e+02
3.984000000000000341e+01 -1.359747123753404878e+02
4.000000000000000000e+01 -1.354600689487420766e+02
4.015999999999999659e+01 -1.354144003910240315e+02
4.032000000000000028e+01 -1.359250891044155480e+02
4.047999999999999687e+01 -1.359519023635113228e+02
4.064000000000000057e+01 -1.356915453758907972e+02
4.079999999999999716e+01 -1.357772510199691567e+02
4.096000000000000085e+01 -1.359589474140472305e+02
4.111999999999999744e+01 -1.365461838272639170e+02
4.128000000000000114e+01 -1.362916514416945688e+02
4.143999999999999773e+01 -1.359272391592443796e+02
4.160000000000000142e+01 -1.364577707463593867e+02
4.175999999999999801e+01 -1.370226908789480262e+02
4.192000000000000171e+01 -1.372217680691092596e+02
4.207999999999999829e+01 -1.374934969608490576e+02
4.224000000000000199e+01 -1.375878602496767940e+02
4.239999999999999858e+01 -1.374134204962782633e+02
4.256000000000000227e+01 -1.373687779145544425e+02
4.271999999999999886e+01 -1.371321751540751279e+02
4.288000000000000256e+01 -1.372424905407830522e+02
4.303999999999999915e+01 -1.370185645472906231e+02
4.320000000000000284e+01 -1.372030737155728559e+02
4.335999999999999943e+01 -1.374536255012195056e+02
4.352000000000000313e+01 -1.376964176076209583e+02
4.367999999999999972e+01 -1.374136132578129548e+02
4.384000000000000341e+01 -1.380479315885315827e+02
4.400000000000000000e+01 -1.380432994763866645e+02
4.415999999999999659e+01 -1.381443661794138507e+02
4.432000000000000028e+01 -1.387951413247845949e+02
4.447999999999999687e+01 -1.386604882681855315e+02
4.464000000000000057e+01 -1.383154559242568098e+02
4.479999999999999716e+01 -1.383406042963274558e+02
4.496000000000000085e+01 -1.380345839366130178e+02
4.511999999999999744e+01 -1.382132257874827133e+02
4.528000000000000114e+01 -1.380211937513132341e+02
4.543999999999999773e+01 -1.384305262135262069e+02
4.560000000000000142e+01 -1.391084831458223334e+02
4.575999999999999801e+01 -1.391535050976584103e+02
4.592000000000000171e+01 -1.387048858381610899e+02
4.607999999999999829e+01 -1.390583305702596135e+02
4.624000000000000199e+01 -1.392543914757551988e+02
4.639999999999999858e+01 -1.393661143054850129e+02
4.656000000000000227e+01 -1.393001956645247787e+02
4.671999999999999886e+01 -1.386065422306305663e+02
4.688000000000000256e+01 -1.382988831832754499e+02
4.703999999999999915e+01 -1.385749665534743542e+02
4.720000000000000284e+01 -1.389872430580849709e+02
4.735999999999999943e+01 -1.392997308741664995e+02
4.752000000000000313e+01 -1.391965507966953055e+02
4.767999999999999972e+01 -1.395825206284834508e+02
4.784000000000000341e+01 -1.397531857060985203e+02
4.800000000000000000e+01 -1.395335843749766127e+02
4.815999999999999659e+01 -1.400057430663048024e+02
4.832000000000000028e+01 -1.403259742102189875e+02
4.847999999999999687e+01 -1.406582771202644153e+02
4.864000000000000057e+01 -1.411575220320875133e+02
4.879999999999999716e+01 -1.403018125466075219e+02
4.896000000000000085e+01 -1.403418757483583477e+02
4.911999999999999744e+01 -1.400931470700109003e+02
4.928000000000000114e+01 -1.396169057450645710e+02
4.943999999999999773e+01 -1.400813415713580241e+02
4.960000000000000142e+01 -1.404868037599304671e+02
4.975999999999999801e+01 -1.410107750085631437e+02
4.992000000000000171e+01 -1.408393711744733992e+02
5.007999999999999829e+01 -1.404348639051513601e+02
5.024000000000000199e+01 -1.406869539070586939e+02
5.039999999999999858e+01 -1.416110604855959707e+02
5.056000000000000227e+01 -1.415511948049090165e+02
5.071999999999999886e+01 -1.411644452069181170e+02
5.088000000000000256e+01 -1.414223513100653804e+02
5.103999999999999915e+01 -1.414763626192435026e+02
5.120000000000000284e+01 -1.416366437836887542e+02
5.135999999999999943e+01 -1.410706935710965411e+02
5.152000000000000313e+01 -1.408878326172891207e+02
5.167999999999999972e+01 -1.407697054480931058e+02
5.184000000000000341e+01 -1.410232536581359284e+02
5.200000000000000000e+01 -1.412315663071668155e+02
5.215999999999999659e+01 -1.418848717852761752e+02
5.232000000000000028e+01 -1.422060209151010213e+02
5.247999999999999687e+01 -1.420031385570292741e+02
5.264000000000000057e+01 -1.414458936180133151e+02
5.279999999999999716e+01 -1.417647592392564206e+02
5.296000000000000085e+01 -1.423068737974301428e+02
5.311999999999999744e+01 -1.417281146315460205e+02
5.328000000000000114e+01 -1.419157162012772915e+02
5.343999999999999773e+01 -1.416368435387779527e+02
5.360000000000000142e+01 -1.414862635496775454e+02
5.375999999999999801e+01 -1.417209540492229394e+02
5.392000000000000171e+01 -1.416017235518345956e+02
5.407999999999999829e+01 -1.418733724766785258e+02
5.424000000000000199e+01 -1.424112696149134933e+02
5.439999999999999858e+01 -1.428828831230000560e+02
5.456000000000000227e+01 -1.432365410600280313e+02
5.471999999999999886e+01 -1.433406715058252416e+02
5.488000000000000256e+01 -1.429152629008693225e+02
5.503999999999999915e+01 -1.429542586270061406e+02
5.520000000000000284e+01 -1.432343744486217645e+02
5.535999999999999943e+01 -1.431123119578264777e+02
5.552000000000000313e+01 -1.433199365589484273e+02
5.567999999999999972e+01 -1.428635338708670020e+02
5.584000000000000341e+01 -1.422882645561377899e+02
5.600000000000000000e+01 -1.428128759168237707e+02
5.615999999999999659e+01 -1.428470648755813386e+02
5.632000000000000028e+01 -1.432663082627290123e+02
5.647999999999999687e+01 -1.438805298922091254e+02
5.664000000000000057e+01 -1.437402367850714029e+02
5.679999999999999716e+01 -1.433148246881287378e+02
5.696000000000000085e+01 -1.434459973531851347e+02
5.711999999999999744e+01 -1.439150875911016954e+02
5.728000000000000114e+01 -1.443508032458516084e+02
5.743999999999999773e+01 -1.438209700762998295e+02
5.760000000000000142e+01 -1.434530432713783625e+02
5.775999999999999801e+01 -1.437032027347444796e+02
5.792000000000000171e+01 -1.431909202459395374e+02
5.807999999999999829e+01 -1.429788105106352987e+02
5.824000000000000199e+01 -1.433036269108748684e+02
5.839999999999999858e+01 -1.437736151836871556e+02
5.856000000000000227e+01 -1.440673070294215279e+02
5.871999999999999886e+01 -1.442497102334514807e+02
5.888000000000000256e+01 -1.439087588056735569e+02
5.903999999999999915e+01 -1.441760263928085521e+02
5.920000000000000284e+01 -1.442693343017631094e+02
5.935999999999999943e+01 -1.443003425704619360e+02
5.952000000000000313e+01 -1.444066045281080051e+02
5.967999999999999972e+01 -1.445225268802718404e+02
5.984000000000000341e+01 -1.446271154364769700e+02
6.000000000000000000e+01 -1.441106420712089289e+02
6.015999999999999659e+01 -1.436751902235804152e+02
6.032000000000000028e+01 -1.443460890105847341e+02
6.047999999999999687e+01 -1.448673099446671415e+02
6.064000000000000057e+01 -1.450827068169764402e+02
6.079999999999999716e+01 -1.449962412708700583e+02
6.096000000000000085e+01 -1.451378340056440948e+02
6.111999999999999744e+01 -1.454064245356204594e+02
6.128000000000000114e+01 -1.454433704672744625e+02
6.143999999999999773e+01 -1.448989519131261829e+02
6.160000000000000142e+01 -1.454060317306561387e+02
6.175999999999999801e+01 -1.450991920916784181e+02
6.192000000000000171e+01 -1.445338392901961697e+02
6.207999999999999829e+01 -1.446424737403653182e+02
6.224000000000000199e+01 -1.448743663627634533e+02
6.239999999999999858e+01 -1.453249353813471316e+02
6.256000000000000227e+01 -1.455540157518430249e+02
6.271999999999999886e+01 -1.450304756717329440e+02
6.288000000000000256e+01 -1.451914760774521369e+02
6.303999999999999915e+01 -1.458649655390759676e+02
6.320000000000000284e+01 -1.461969510104275969e+02
6.335999999999999943e+01 -1.463802684277641220e+02
6.352000000000000313e+01 -1.459179269590430579e+02
6.367999999999999972e+01 -1.454860840775495490e+02
6.384000000000000341e+01 -1.453037303365321122e+02
6.400000000000000000e+01 -1.455281430934331013e+02
6.415999999999999659e+01 -1.455005779045533245e+02
6.431999999999999318e+01 -1.453719528549708855e+02
6.448000000000000398e+01 -1.458888642826956357e+02
6.464000000000000057e+01 -1.455938278646268600e+02
6.479999999999999716e+01 -1.456221847074367020e+02
6.495999999999999375e+01 -1.458818674318445971e+02
6.512000000000000455e+01 -1.461104490465658046e+02
6.528000000000000114e+01 -1.460701997886749268e+02
6.543999999999999773e+01 -1.465077995814542930e+02
6.559999999999999432e+01 -1.464751013783552196e+02
6.576000000000000512e+01 -1.461716310696449739e+02
6.592000000000000171e+01 -1.461369214283932934e+02
6.607999999999999829e+01 -1.458286169307660316e+02
6.623999999999999488e+01 -1.461538231580033766e+02
6.640000000000000568e+01 -1.463339405691942545e+02
6.656000000000000227e+01 -1.463798930854219975e+02
6.671999999999999886e+01 -1.462543145684176409e+02
6.687999999999999545e+01 -1.459494870973524598e+02
6.704000000000000625e+01 -1.463501169059344988e+02
6.720000000000000284e+01 -1.476139509453238645e+02
6.735999999999999943e+01 -1.477358124229128293e+02
6.751999999999999602e+01 -1.472582929230892717e+02
6.768000000000000682e+01 -1.469439874035845151e+02
6.784000000000000341e+01 -1.463759332714278401e+02
6.800000000000000000e+01 -1.465158533505498610e+02
6.815999999999999659e+01 -1.468141270991242777e+02
6.831999999999999318e+01 -1.473780495580032834e+02
6.848000000000000398e+01 -1.471313836314167531e+02
6.864000000000000057e+01 -1.465598527649680420e+02
6.879999999999999716e+01 -1.464288855481724454e+02
6.895999999999999375e+01 -1.466356927694529304e+02
6.912000000000000455e+01 -1.472331301074775070e+02
6.928000000000000114e+01 -1.474976407315390929e+02
6.943999999999999773e+01 -1.475405824957360039e+02
6.959999999999999432e+01 -1.474719486281651086e+02
6.976000000000000512e+01 -1.471022294096993903e+02
6.992000000000000171e+01 -1.472225783061621485e+02
7.007999999999999829e+01 -1.468387109338294465e+02
7.023999999999999488e+01 -1.467971926271390544e+02
7.040000000000000568e+01 -1.472171770017135657e+02
7.056000000000000227e+01 -1.471428871922702513e+02
7.071999999999999886e+01 -1.467828183559749675e+02
7.087999999999999545e+01 -1.470540442589430086e+02
7.104000000000000625e+01 -1.474181702455925915e+02
7.120000000000000284e+01 -1.472429336920783669e+02
7.135999999999999943e+01 -1.477605725748455541e+02
7.151999999999999602e+01 -1.478278653876026851e+02
7.168000000000000682e+01 -1.479057522005716692e+02
7.184000000000000341e+01 -1.479074221824463393e+02
7.200000000000000000e+01 -1.473183429397991802e+02
7.215999999999999659e+01 -1.476713548377978782e+02
7.231999999999999318e+01 -1.478457052404911565e+02
7.248000000000000398e+01 -1.476942120867147992e+02
7.264000000000000057e+01 -1.479220839747857212e+02
7.279999999999999716e+01 -1.475630779656641494e+02
7.295999999999999375e+01 -1.475248254276081070e+02
7.312000000000000455e+01 -1.479057040978106841e+02
7.328000000000000114e+01 -1.481288743533498860e+02
7.343999999999999773e+01 -1.483744029099842692e+02
7.359999999999999432e+01 -1.481807775704804726e+02
7.376000000000000512e+01 -1.481629121690643842e+02
7.392000000000000171e+01 -1.478205221386624544e+02
7.407999999999999829e+01 -1.476459598574006691e+02
7.423999999999999488e+01 -1.482678489817378988e+02
7.440000000000000568e+01 -1.481189406019093724e+02
7.456000000000000227e+01 -1.476864053767341147e+02
7.471999999999999886e+01 -1.475792511482286500e+02
7.487999999999999545e+01 -1.474334154003415449e+02
7.504000000000000625e+01 -1.477466691711833846e+02
7.520000000000000284e+01 -1.486479430541972988e+02
7.535999999999999943e+01 -1.480354284337518891e+02
7.551999999999999602e+01 -1.479375080690006428e+02
7.568000000000000682e+01 -1.483356912553894063e+02
7.584000000000000341e+01 -1.480900818260798246e+02
7.600000000000000000e+01 -1.485364926096907539e+02
7.615999999999999659e+01 -1.486037154549318871e+02
7.631999999999999318e+01 -1.481587384251376136e+02
7.648000000000000398e+01 -1.485205446274779888e+02
7.664000000000000057e+01 -1.483024821673208180e+02
7.679999999999999716e+01 -1.478789133996708074e+02
7.695999999999999375e+01 -1.481546955042923912e+02
7.712000000000000455e+01 -1.482078152329893896e+02
7.728000000000000114e+01 -1.486314892707855790e+02
7.743999999999999773e+01 -1.490759792159919357e+02
7.759999999999999432e+01 -1.487224414752476775e+02
7.776000000000000512e+01 -1.484040158274544297e+02
7.792000000000000171e+01 -1.479383804864779961e+02
7.807999999999999829e+01 -1.480389913393184145e+02
7.823999999999999488e+01 -1.481388876580495833e+02
7.840000000000000568e+01 -1.488792318742559075e+02
7.856000000000000227e+01 -1.487441453253185841e+02
7.871999999999999886e+01 -1.477702389194292607e+02
7.887999999999999545e+01 -1.474853460282908486e+02
7.904000000000000625e+01 -1.478033758745085038e+02
7.920000000000000284e+01 -1.484389069628578284e+02
7.935999999999999943e+01 -1.492363976654749251e+02
7.951999999999999602e+01 -1.495260904838605143e+02
7.968000000000000682e+01 -1.485410345919427755e+02
7.984000000000000341e+01 -1.484730977248062800e+02
8.000000000000000000e+01 -1.488041210885914438e+02
8.015999999999999659e+01 -1.488021975104196883e+02
8.031999999999999318e+01 -1.494246024985544068e+02
8.048000000000000398e+01 -1.492683087970800386e+02
8.064000000000000057e+01 -1.486777130973459009e+02
8.079999999999999716e+01 -1.480518945602258611e+02
8.095999999999999375e+01 -1.479080653622229704e+02
8.112000000000000455e+01 -1.482907501706474989e+02
8.128000000000000114e+01 -1.488043051073393030e+02
8.143999999999999773e+01 -1.487035746762262818e+02
8.159999999999999432e+01 -1.484639548092605992e+02
8.176000000000000512e+01 -1.481418033935224230e+02
